Quantum-optimal information encoding using noisy passive linear optics

The amount of information that a noisy channel can transmit has been one of the primary subjects of interest in information theory. In this work we consider a practically-motivated family of optical quantum channels that can be implemented without an external energy source. We optimize the Holevo information over procedures that encode information in attenuations and phase-shifts applied by these channels on a resource state of finite energy. It is shown that for any given input state and environment temperature, the maximum Holevo information can be achieved by an encoding procedure that uniformly distributes the channel's phase-shift parameter. Moreover for large families of input states, any maximizing encoding scheme has a finite number of channel attenuation values, simplifying the codewords to a finite number of rings around the origin in the output phase space. The above results and numerical evidence suggests that this property holds for all resource states. Our results are directly applicable to the quantum reading of an optical memory in the presence of environmental thermal noise.

==> data/L1Ring.csv <==
1.e-10,3.4661976109253845e-9
0.20202020211919194,0.77745303002238
0.4040404041383839,1.1884805843022679
0.6060606061575758,1.4817461711455193
0.8080808081767678,1.708154055019954
1.0101010101959598,1.8908069461985124
1.2121212122151517,2.0426090242873407
1.4141414142343436,2.1715999955032075
1.6161616162535355,2.283144827795074
1.8181818182727274,2.380998296657947
2.0202020202919195,2.4678827259294622
2.222222222311111,2.5458268872145493
2.4242424243303033,2.6163766489746862
2.626262626349495,2.6807319074140112
2.828282828368687,2.7398388293285114
3.030303030387879,2.7944538242584676
3.232323232407071,2.8451889960049312
3.434343434426263,2.892545102573423
3.636363636445455,2.936935881052121
3.838383838464647,2.978706276200418
4.040404040483839,3.018146285826808
4.242424242503031,3.055501603901758
4.444444444522222,3.0909818909100895
4.646464646541414,3.124767263800533
4.848484848560607,3.15701343479812
5.050505050579798,3.187855814271574
5.25252525259899,3.217412811844306
5.454545454618183,3.2457885116294274
5.656565656637374,3.273074854978038
5.858585858656566,3.2993534328173264
6.060606060675758,3.32469696634273
6.26262626269495,3.3491705373093708
6.464646464714142,3.3728326158878996
6.666666666733334,3.3957359239025844
6.868686868752526,3.4179281634575656
7.070707070771718,3.4394526349017203
7.27272727279091,3.460348763357433
7.474747474810101,3.4806525493291676
7.676767676829294,3.5003969559785006
7.8787878788484855,3.519612243326621
8.080808080867678,3.5383262577888672
8.28282828288687,3.5565646839567964
8.484848484906061,3.574351264343137
8.686868686925253,3.5917079918329735
8.888888888944445,3.6086552787941812
9.090909090963637,3.625212106154483
9.292929292982828,3.6413961552230085
9.494949495002022,3.657223924598185
9.696969697021213,3.6727108341433863
9.898989899040405,3.6878713177127587
10.101010101059597,3.7027189060605004
10.303030303078788,3.717266301158865
10.50505050509798,3.731525442975526
10.707070707117172,3.7455075696141327
10.909090909136365,3.7592232715979104
11.111111111155557,3.7726825409711644
11.313131313174749,3.7858948158043337
11.51515151519394,3.7988690206123055
11.717171717213132,3.8116136031306698
11.919191919232324,3.824136567839058
12.121212121251515,3.836445506572727
12.323232323270709,3.848547626522463
12.5252525252899,3.860449775887142
12.727272727309092,3.8721584674125524
12.929292929328284,3.883679900023167
13.131313131347476,3.895019978730296
13.333333333366667,3.9061843329796733
13.535353535385859,3.9171783335837462
13.737373737405052,3.928007108368227
13.939393939424244,3.938675556648957
14.141414141443436,3.9491883626428117
14.343434343462627,3.9595500079059303
14.54545454548182,3.9697647828830083
14.74747474750101,3.979836797643119
14.949494949520203,3.989769991870121
15.151515151539396,3.9995681441690927
15.353535353558588,4.009234880744427
15.55555555557778,4.01877368349998
15.757575757596971,4.028187897606975
15.959595959616163,4.037480738581172
16.161616161635354,4.046655298907202
16.363636363654546,4.055714554244326
16.565656565673738,4.064661369245196
16.76767676769293,4.07349850301616
16.96969696971212,4.082228614245419
17.171717171731313,4.090854266023014
17.373737373750505,4.099377930374628
17.575757575769696,4.107801992529423
17.777777777788888,4.116128754940438
17.97979797980808,4.124360441074549
18.18181818182727,4.132499198987781
18.383838383846463,4.140547104700336
18.585858585865655,4.1485061653846795
18.78787878788485,4.156378322379042
18.98989898990404,4.164165454037649
19.191919191923233,4.171869378428212
19.393939393942425,4.179491855886396
19.595959595961617,4.18703459143632
19.79797979798081,4.19449923708538
20.,4.201887394001215

==> data/LFlatTop.csv <==
1.e-10,-0.1561213442064656
0.20202020211919194,0.486105124584287
0.4040404041383839,0.7822550484288912
0.6060606061575758,1.0134869073630393
0.8080808081767678,1.205869169791125
1.0101010101959598,1.3714930279584645
1.2121212122151517,1.5172845756232651
1.4141414142343436,1.6476809098721594
1.6161616162535355,1.7657327236230844
1.8181818182727274,1.8736431624124683
2.0202020202919195,1.9730623130580731
2.222222222311111,2.06526145453828
2.4242424243303033,2.1512424921874302
2.626262626349495,2.231809947360402
2.828282828368687,2.3076201071581006
3.030303030387879,2.3792156183204463
3.232323232407071,2.4470504638362525
3.434343434426263,2.5115083902614708
3.636363636445455,2.5729167589597277
3.838383838464647,2.631557128511332
4.040404040483839,2.687673456688755
4.242424242503031,2.741478539351799
4.444444444522222,2.7931591237085693
4.646464646541414,2.842880011333542
4.848484848560607,2.890787381875617
5.050505050579798,2.937011508919223
5.25252525259899,2.9816689969221986
5.454545454618183,3.02486463729119
5.656565656637374,3.0666929589739054
5.858585858656566,3.107239532072106
6.060606060675758,3.146582070301022
6.26262626269495,3.1847913684861493
6.464646464714142,3.2219321039054365
6.666666666733334,3.2580635245722736
6.868686868752526,3.29324004311084
7.070707070771718,3.3275117513720165
7.27272727279091,3.3609248681742603
7.474747474810101,3.3935221303558927
7.676767676829294,3.425343135549118
7.8787878788484855,3.4564246436726678
8.080808080867678,3.4868008429769386
8.28282828288687,3.5165035855377638
8.484848484906061,3.5455625963223256
8.686868686925253,3.574005659313858
8.888888888944445,3.601858783658209
9.090909090963637,3.6291463523539647
9.292929292982828,3.655891255648307
9.494949495002022,3.682115010990281
9.696969697021213,3.707837871138583
9.898989899040405,3.733078921802946
10.101010101059597,3.7578561700146
10.303030303078788,3.7821866242639066
10.50505050509798,3.806086367310985
10.707070707117172,3.829570622459866
10.909090909136365,3.852653813989812
11.111111111155557,3.875349622352171
11.313131313174749,3.8976710346678805
11.51515151519394,3.9196303910006502
11.717171717213132,3.94123942682082
11.919191919232324,3.9625093120339314
12.121212121251515,3.9834506868998583
12.323232323270709,4.004073695138499
12.5252525252899,4.0243880144803486
12.727272727309092,4.044402884897662
12.929292929328284,4.064127134722901
13.131313131347476,4.08356920484312
13.333333333366667,4.102737171137477
13.535353535385859,4.121638765309705
13.737373737405052,4.1402813942503585
13.939393939424244,4.1586721580537365
14.141414141443436,4.176817866798569
14.343434343462627,4.194725056194514
14.54545454548182,4.212400002183811
14.74747474750101,4.229848734582321
14.949494949520203,4.247077049834628
15.151515151539396,4.264090522950899
15.353535353558588,4.280894518687832
15.55555555557778,4.297494202031793
15.757575757596971,4.31389454803407
15.959595959616163,4.330100351046868
16.161616161635354,4.346116233403784
16.363636363654546,4.361946653582631
16.565656565673738,4.377595913890103
16.76767676769293,4.393068167698484
16.96969696971212,4.408367426268022
17.171717171731313,4.423497565181283
17.373737373750505,4.4384623304172255
17.575757575769696,4.453265344087686
17.777777777788888,4.467910109859534
17.97979797980808,4.482400018082245
18.18181818182727,4.4967383506407295
18.383838383846463,4.51092828555015
18.585858585865655,4.524972901309345
18.78787878788485,4.538875181028276
18.98989898990404,4.552638016343066
19.191919191923233,4.566264211131387
19.393939393942425,4.579756485041
19.595959595961617,4.593117476842405
19.79797979798081,4.606349747615401
20.,4.619455783780471

==> data/T0_nRes0.csv <==
0.0001,0.001465
0.030114743295999998,0.19608
0.06012990579599999,0.332415
0.09014465808099999,0.447011
0.1201592896,0.547779
0.150174075529,0.638473
0.180189213169,0.7213
0.2102039104,0.797718
0.24021859464099998,0.868758
0.27023362559999997,0.935191
0.30024810660100004,0.997612
0.33026399859600003,1.056494
0.360278453824,1.112225
0.390292570756,1.165123
0.420308449344,1.215458
0.450322865721,1.26346
0.480337708096,1.309326
0.5103530720999999,1.353229
0.540367599409,1.395319
0.5703829261690001,1.435731
0.600397171609,1.474582
0.6304121802250001,1.511978
0.6604276528890001,1.548016
0.690441341184,1.58278
0.7204563472090001,1.61635
0.750472224804,1.648796
0.780485669401,1.680182
0.810500477284,1.710569
0.8405167392089999,1.74001
0.8705300524840001,1.768556
0.900545958841,1.796254
0.9305611983359999,1.823147
0.9605764081,1.849273
0.9905902406559999,1.874672
1.0206050625000003,1.899376
1.050620900004,1.923418
1.080635095296,1.946828
1.110650407876,1.969635
1.1406645843610002,1.991865
1.170678556441,2.013543
1.2006943606439997,2.034692
1.2307084531289998,2.055334
1.2607247523999998,2.075489
1.290739115449,2.095178
1.320754876081,2.114418
1.3507692750759999,2.133228
1.3807824544890002,2.151623
1.4107975729,2.16962
1.440813714921,2.187232
1.470828051729,2.204475
1.5008430579210001,2.221361
1.5308568492840002,2.237903
1.5608729238010002,2.254114
1.580881243561,2.264766
1.6108965625210003,2.280591
1.6409123223609998,2.296238
1.6709259254489999,2.311708
1.7009428568040001,2.327004
1.730955972964,2.342126
1.760971464256,2.357079
1.7909853287289998,2.371862
1.8210018080250001,2.38648
1.8510173914410002,2.400933
1.881031451049,2.415223
1.911046348836,2.429352
1.9410619683999997,2.443323
1.9710756025,2.457136
2.001090330801,2.470795
2.0311066785609997,2.4843
2.0611196356,2.497653
2.091135797776,2.510856
2.121150477889,2.523911
2.151164889225,2.53682
2.181180441924,2.549583
2.211195766081,2.562204
2.2412096024889996,2.574683
2.271223815364,2.587022
2.3012404562560005,2.599223
2.331252600336,2.611287
2.361268636164,2.623217
2.391284918884,2.635012
2.421297826704,2.646676
2.4513131548889997,2.658209
2.4813274997290002,2.669614
2.5113438172839997,2.680891
2.541358858896,2.692043
2.5713726025,2.70307
2.6013883459239997,2.713974
2.6314030656000003,2.724757
2.6614170182250003,2.735419
2.6914338324810005,2.745964
2.721447401761,2.756391
2.751461515009,2.766703
2.781476786176,2.7769
2.8114905625,2.786985
2.8415069483290005,2.796958
2.871520037136,2.806822
2.9015374920999997,2.816576
2.9315500793290004,2.826223
2.9515617961209997,2.832597
2.981575772176,2.842088
3.0115923352360006,2.851504
3.0416057603999995,2.860844
3.071620780816,2.870111
3.101635233316,2.879306
3.131650504609,2.888431
3.1616645034490003,2.897486
3.191678721729,2.906473
3.2216947284639996,2.915393
3.2517105625,2.924248
3.281724271809,2.933037
3.311737553124,2.941764
3.341755834209,2.950427
3.3717699926440003,2.959029
3.401785538449,2.967571
3.431797005121,2.976053
3.461813754025,2.984476
3.491826661449,2.992841
3.5218414956490003,3.001149
3.5518566217689997,3.009401
3.581874197056,3.017597
3.6118888470090003,3.025739
3.641902774129,3.033826
3.671918250625,3.04186
3.7019337696809997,3.049842
3.731947830625,3.057771
3.761962818084,3.065649
3.79197729,3.073477
3.8219937200640004,3.081254
3.852006798409,3.088982
3.8820229812250004,3.096661
3.9120369847689997,3.104291
3.9420514116,3.111874
3.972064944016,3.119409
4.0020802704,3.126897
4.0320961280639995,3.134339
4.062111259023999,3.141736
4.092124409999999,3.149087
4.122138393024999,3.156393
4.152156083856,3.163655
4.1821681512249995,3.170873
4.212185674321,3.178048
4.242199315600001,3.18518
4.272216160355999,3.192269
4.3022309691239995,3.199316
4.332242611216,3.206321
4.3622583144039995,3.213285
4.392272850625001,3.220208
4.422289349775999,3.227091
4.452302562303999,3.233934
4.482319888200999,3.240737
4.512331850625,3.2475
4.542350175841,3.254225
4.572365379481,3.260912
4.602376449225001,3.26756
4.632390985401001,3.27417
4.6624080661209995,3.280744
4.69242244,3.28728
4.722437495689,3.293779
4.752452320144,3.300242
4.782466003225001,3.306669
4.812482025169,3.313061
4.842495121489,3.319417
4.872513220129001,3.325738
4.902526647225,3.332025
4.932543390489,3.338277
4.9625581824,3.344496
4.9925701728359995,3.35068
5.022587478768999,3.356832
5.052600344401,3.36295
5.0826169451559995,3.369036
5.112631998768999,3.375089
5.1426447076,3.381111
5.1726588251039995,3.3871
5.202673597969001,3.393058
5.232688275049001,3.398985
5.262706695481,3.404881
5.292718949280999,3.410746
5.322733481025,3.41658
5.352749587200999,3.422385
5.382766566240999,3.42816
5.412779065444001,3.433905
5.442795680400001,3.439621
5.472811075216,3.445308
5.502824556100001,3.450966
5.532840135601001,3.456596
5.582861644863999,3.465917
5.612876460801,3.471475
5.642890977529,3.477009
5.672909313369001,3.482518
5.702921310240999,3.488003
5.7329358660250005,3.493463
5.762952378225001,3.4989
5.792965432164001,3.504312
5.822984043396,3.509702
5.852997974208999,3.515067
5.883011442064001,3.52041
5.913028715583999,3.525729
5.9430394872250005,3.531026
5.973057792255999,3.5363
6.003073313689001,3.541552
6.033085462755999,3.546782
6.063103501569001,3.551989
6.093117043776001,3.557175
6.123130454015999,3.562339
6.153148146916001,3.567481
6.1831596672160005,3.572602
6.213174405376001,3.577702
6.243191855044,3.582781
6.273206501768999,3.587839
6.303217805641,3.592876
6.333235294464001,3.597892
6.363248412304,3.602889
6.3932667370809995,3.607865
6.423279667561001,3.612821
6.453296831556001,3.617757
6.483307582756001,3.622673
6.513321598641,3.62757
6.543338420025,3.632447
6.573352461025001,3.637305
6.6033683688039995,3.642143
6.633385687296,3.646963
6.663398798736,3.651763
6.693412388569,3.656545
6.723426003849001,3.661308
6.753444390121,3.666052
6.7834567130489996,3.670779
6.813472929169001,3.675486
6.843487392036001,3.680176
6.873504897169,3.684848
6.903519777024999,3.689501
6.933531585600001,3.694137
6.963545155609,3.698755
6.993560077156001,3.703356
7.023575941208999,3.707939
7.053592339600001,3.712505
7.083608865025,3.717053
7.113619776768999,3.721585
7.143635326564,3.726099
7.173649786689001,3.730597
7.203668121225001,3.735078
7.2336792025,3.739542
7.263693375376,3.743989
7.293710271968999,3.74842
7.323724112643999,3.752835
7.353739921283999,3.757233
7.383757332248999,3.761615
7.413770534976001,3.765981
7.443784588900001,3.770331
7.473799130624999,3.774665
7.5038137974809995,3.778983
7.533828227523999,3.783286
7.563842059535999,3.787573
7.593860444415999,3.791845
7.623872010496,3.796101
7.653887432356001,3.800341
7.683900840224999,3.804567
7.713917431236001,3.808777
7.743931315264001,3.812972
7.773947712400001,3.817152
7.803960712248999,3.821317
7.833975557776,3.825468
7.884004775409001,3.832353
7.9140154705959995,3.836466
7.944032442255999,3.840565
7.974049754896,3.844651
8.004061431025,3.848723
8.034078458025,3.852782
8.064089190756,3.856827
8.094104660195999,3.86086
8.124118880655999,3.864879
8.154137247025002,3.868885
8.184153753616,3.872878
8.214168085369,3.876859
8.244179927824002,3.880827
8.2741947201,3.884782
8.304212180209,3.888724
8.334226252836,3.892654
8.364242410000001,3.896572
8.394254576656,3.900477
8.424268246680999,3.90437
8.454283140625,3.908251
8.484298979524,3.91212
8.514315484900001,3.915977
8.544326532624002,3.919822
8.574343527204,3.923656
8.604360355761001,3.927477
8.634376741761,3.931287
8.664386522089,3.935085
8.694401185129001,3.938872
8.724420486369,3.942647
8.754432346521,3.946411
8.784448316449,3.950163
8.814462215056,3.953904
8.844479717089,3.957634
8.874494622081,3.961353
8.904506657764001,3.965061
8.934521530488999,3.968758
8.964538999056,3.972444
8.994552824464,3.976119
9.024568744464,3.979784
9.054580500889,3.983437
9.084593852356,3.98708
9.114614597763998,3.990713
9.144624384063999,3.994335
9.174641087089,3.997946
9.204658430723999,4.001547
9.2346700996,4.005138
9.264688002024998,4.008719
9.294699735841,4.012289
9.3247172496,4.015849
9.3547281025,4.019399
9.384744283209,4.022939
9.414759449103999,4.026469
9.444773365225,4.029989
9.474791953225,4.033499
9.504802676196,4.037
9.5348176225,4.04049
9.564836587849,4.043971
9.594846978024998,4.047442
9.624867145608999,4.050904
9.6548782729,4.054356
9.684892547136,4.057798
9.714909765624999,4.061231
9.744923482596,4.064655
9.7749397201,4.068069
9.804952013796,4.071475
9.834966405625,4.07487
9.864982694449001,4.078257
9.895000679424,4.081634
9.925013859201002,4.085003
9.955028315280998,4.088362
9.985043847743999,4.091712
10.015060256964,4.095053
10.045071004816,4.098386
10.075088560384,4.101709
10.105100037904,4.105024
10.1351179449,4.10833
10.165129358399998,4.111627
10.195146824256,4.114915
10.225163777761,4.118195
10.2551736169,4.121466
10.285188944809,4.124728
10.315203169441,4.127983
10.345222527201,4.131228
10.375233965721002,4.134465
10.405250164088999,4.137694
10.435264493956,4.140914
10.465283230080999,4.144126
10.495293246736,4.14733
10.525307298529,4.150525
10.555325218815998,4.153713
10.585340334144002,4.156892
10.615352450641,4.160063
10.645367900176,4.163226
10.675386517041,4.166381
10.705401591921,4.169528
10.735412932036,4.172667
10.765426907040998,4.175798
10.795443352164002,4.178921
10.825455522436,4.182036
10.855476405225,4.185143
10.885486067856,4.188243
10.915504115044001,4.191335
10.945517176801,4.194419
10.975531688355998,4.197495
11.005547486521001,4.200564
11.035564408324001,4.203626
11.065575638016,4.206679
11.095594310025001,4.209725
11.125606947049002,4.212764
11.155620040009,4.215795
11.185640116036,4.218819
11.215653644483998,4.221835
11.265676047843998,4.226846
11.295689140836,4.229843
11.325708506160998,4.232833
11.355720530625,4.235815
11.385738524176,4.238791
11.415748838399999,4.24176
11.445764819281,4.244722
11.475779558464001,4.247677
11.505792896361,4.250625
11.535811466480999,4.253566
11.565828334448998,4.256501
11.595836530756001,4.259428
11.625856328241,4.262349
11.655867136761,4.265264
11.685882445444,4.268171
11.7159021225,4.271072
11.745912327361,4.273966
11.775926602449001,4.276854
11.805944816484,4.279735
11.835959957648999,4.28261
11.865971868804,4.285478
11.895987291136,4.288339
11.926006094025,4.291194
11.956021231504,4.294043
11.986032547225001,4.296886
12.016046817888999,4.299722
12.046063913535999,4.302551
12.076076754225,4.305375
12.106092143161,4.308192
12.136109950864,4.311003
12.166123072009,4.313808
12.196138336209001,4.316606
12.226148621281,4.319398
12.256167776161002,4.322185
12.286181677224999,4.324965
12.316197189135998,4.327739
12.346214183524,4.330507
12.376225496196,4.333269
12.406238018001,4.336025
12.436258674064002,4.338775
12.466273239121,4.341519
12.496288630081,4.344257
12.526297641001001,4.34699
12.556314293121002,4.349716
12.586331389283998,4.352437
12.616341698601,4.355152
12.646359293584,4.357861
12.6763769521,4.360564
12.706387418403999,4.363261
12.7364048161,4.365953
12.766421898169,4.368639
12.7964313841,4.371319
12.826447448408999,4.373994
12.856462819280999,4.376663
12.886477371075998,4.379327
12.916490978304,4.381985
12.946510711876002,4.384637
12.976522062436,4.387284
13.006539305763999,4.389925
13.036555120689,4.392561
13.066569382441001,4.395191
13.0965819664,4.397816
13.126599994225,4.400436
13.156616112025,4.40305
13.186630195599998,4.405659
13.216642120900001,4.408262
13.246659043216,4.41086
13.276673576089001,4.413453
13.306685595888998,4.41604
13.336702283025,4.418622
13.366716226704,4.421199
13.396734624025001,4.423771
13.426742719503999,4.426337
13.456762375716,4.428899
13.486778829225,4.431455
13.516791957360999,4.434005
13.546808998801,4.436551
13.576822486275999,4.439092
13.606832297535998,4.441627
13.636853081720998,4.444158
13.666862584383999,4.446683
13.696882864900001,4.449204
13.726891620324002,4.451719
13.756910958960999,4.454229
13.786925955625,4.456735
13.816936488996,4.459235
13.846957322500002,4.461731
13.8769660324,4.464221
13.906984848849001,4.466707
13.936998766441,4.469188
13.967015139009,4.471664
13.9970263876,4.474135
14.027039882361,4.476601
14.057055527076002,4.479062
14.087073225625,4.481519
14.117085367440998,4.48397
14.147099355169,4.486417
14.177115093001001,4.48886
14.207132485225001,4.491297
14.237143889795998,4.49373
14.257156498225001,4.495349
14.287175306243999,4.497775
14.317187845635999,4.500195
14.347201572900001,4.502611
14.3772163929,4.505022
14.407232210596,4.507429
14.437248931044,4.509832
14.467258852225,4.512229
14.497277085841,4.514623
14.527288315024,4.517012
14.557307683216,4.519396
14.587319842225002,4.521776
14.617332320644001,4.524152
14.647352678596002,4.526523
14.677365521025,4.52889
14.707378400400001,4.531252
14.737391222761001,4.53361
14.767411579921001,4.535964
14.797424014564,4.538313
14.827436110880999,4.540658
14.857455484369002,4.542999
14.887466631184,4.545335
14.917484883855998,4.547668
14.947502440000001,4.549996
14.977511466241001,4.55232
15.007527342025,4.554639
15.037542241929,4.556955
15.067556073025,4.559266
15.0975765136,4.561573
15.1275879364,4.563876
15.157605798729,4.566175
15.187614442641001,4.568469
15.217629356483998,4.57076
15.247650470976,4.573046
15.277662082225,4.575329
15.307679725009,4.577607
15.337695497569,4.579882
15.367709307889001,4.582152
15.397721064048998,4.584418
15.427738529856,4.586681
15.457753773225,4.588939
15.487766702499998,4.591193
15.517785104643998,4.593444
15.547793138761,4.59569
15.577814371876002,4.597933
15.607825054275999,4.600171
15.637840889840998,4.602406
15.667853893695998,4.604637
15.697871898916002,4.606864
15.7278869056,4.609087
15.757898822884002,4.611307
15.787915506801,4.613522
15.817928934976,4.615734
15.847946978704002,4.617942
15.877961600656,4.620146
15.907972710400001,4.622346
15.937988202081,4.624543
15.968008008000998,4.626735
15.998016061504,4.628925
16.028036271009,4.63111
16.0580525625,4.633292
16.088064846049,4.63547
16.118081061288997,4.637644
16.148093103960996,4.639814
16.178108928804,4.641981
16.208120416761,4.644145
16.238135537649,4.646304
16.2681542244,4.64846
16.298168335801005,4.650613
16.328185864225002,4.652762
16.358198653729005,4.654907
16.388214711696,4.657049
16.418225867481002,4.659187
16.448240143449,4.661321
16.478257472964,4.663453
16.508269663368996,4.66558
16.538284759440998,4.667704
16.568302694724,4.669825
16.598315254609002,4.671942
16.628330506225005,4.674055
16.658348383296005,4.676165
16.688360649320998,4.678272
16.718375393720997,4.680375
16.748392550400002,4.682475
16.778403861024998,4.684571
16.808417437249002,4.686664
16.838433213156,4.688754
16.868451122884004,4.69084
16.898462879076,4.692923
16.928476622929004,4.695002
16.958492288761,4.697078
16.988509810943995,4.699151
17.018520873201002,4.70122
17.048541904144,4.703286
17.078556329641003,4.705349
17.108572335000996,4.707409
17.138581575129002,4.709465
17.168600537000998,4.711518
17.198612588641,4.713567
17.228625944643998,4.715614
17.258640539904004,4.717657
17.288656309368996,4.719697
17.318673188041004,4.721733
17.348691110976,4.723767
17.378701675729005,4.725797
17.408713140624997,4.727824
17.438733792840996,4.729848
17.468746870969,4.731868
17.498760655103997,4.733886
17.528775080644,4.7359
17.558790083041,4.737911
17.588805597801002,4.739919
17.618821560484,4.741924
17.648837906704,4.743926
17.678854572128998,4.745925
17.708863076100002,4.74792
17.738880180025003,4.749913
17.768897410488997,4.751902
17.798906265624996,4.753888
17.828923549761,4.755872
17.858940768256005,4.757852
17.888957857156,4.759829
17.9189662864,4.761803
17.948982917376,4.763774
17.978999227225003,4.765742
18.009015152209,4.767707
18.039030628644003,4.769669
18.0690455929,4.771628
18.099059981401,4.773584
18.129073730625002,4.775538
18.159086777104,4.777488
18.189107587161,4.779435
18.219119044995995,4.781379
18.269144674564,4.784613
18.299162173504005,4.786549
18.329170062564003,4.788483
18.359185396643998,4.790414
18.389199557168997,4.792342
18.419221064644002,4.794266
18.449232696049002,4.796189
18.479242965001,4.798108
18.509260413121,4.800024
18.539276387076,4.801938
18.5692908241,4.803848
18.599303661481,4.805756
18.629323468899997,4.807662
18.659332926025005,4.809564
18.689349241924,4.811463
18.719363721744,4.81336
18.749384963136,4.815254
18.7793955904,4.817145
18.809412868324,4.819034
18.839428074481003,4.82092
18.869441146609002,4.822803
18.899452022499997,4.824683
18.929469341600996,4.82656
18.959484354001003,4.828435
18.989496997636003,4.830307
19.019515932769004,4.832177
19.049532388929,4.834043
19.079546304195997,4.835907
19.109557616704,4.837769
19.139575014400002,4.839627
19.169589699480998,4.841483
19.199601610225,4.843337
19.229619455281,4.845188
19.2596344164,4.847036
19.289646432004,4.848881
19.319664231395997,4.850724
19.349678975929,4.852564
19.379690604169003,4.854402
19.409707866025,4.856237
19.439721902499997,4.858069
19.469741477209002,4.859899
19.499748885904,4.861727
19.529770562499998,4.863551
19.559779950736,4.865373
19.589794673295998,4.867193
19.619814689476,4.86901
19.649831092969002,4.870825
19.679843822808998,4.872637
19.709852818084,4.874446
19.739866903849,4.876253
19.769886039556003,4.878058
19.799901285264003,4.879859
19.829912580240997,4.881659
19.859928776704,4.883456
19.889949834225,4.88525
19.919957859684,4.887042
19.9499795716,4.888832
19.979988130403996,4.890619

==> data/coherent_two_ring.csv <==
0.1,"{0.08091544323571039, {a[1] -> 0.1, a[2] -> 1.6490459786179306*^-8, p[1] -> 1., p[2] -> 0.}}"
0.13877551020408163,"{0.13771179032667052, {a[1] -> 0.13877551020408163, a[2] -> 7.605982160447372*^-11, p[1] -> 1., p[2] -> 0.}}"
0.17755102040816328,"{0.2031990474757072, {a[1] -> 0.17755102040816328, a[2] -> 2.7892635809150613*^-9, p[1] -> 1., p[2] -> 0.}}"
0.2163265306122449,"{0.2753254346382686, {a[1] -> 0.2163265306122449, a[2] -> 6.088078726373302*^-9, p[1] -> 1., p[2] -> 0.}}"
0.25510204081632654,"{0.3524996561396861, {a[1] -> 0.2551020408163267, a[2] -> 2.9680318739768775*^-8, p[1] -> 0.9999999999999998, p[2] -> 2.668971734162521*^-16}}"
0.29387755102040813,"{0.43344315554652124, {a[1] -> 0.29387755102040813, a[2] -> 7.316485325786206*^-9, p[1] -> 1., p[2] -> 0.}}"
0.3326530612244898,"{0.5171062429460126, {a[1] -> 0.3326530612244898, a[2] -> 0., p[1] -> 1., p[2] -> 0.}}"
0.37142857142857144,"{0.6026155090768205, {a[1] -> 0.37142857142857144, a[2] -> 0., p[1] -> 1., p[2] -> 0.}}"
0.4102040816326531,"{0.6892384066883448, {a[1] -> 0.4102040816326531, a[2] -> 0., p[1] -> 1., p[2] -> 0.}}"
0.44897959183673475,"{0.7763580426209322, {a[1] -> 0.44897959183673475, a[2] -> 0., p[1] -> 1., p[2] -> 0.}}"
0.4877551020408163,"{0.863454424040336, {a[1] -> 0.4877551020408163, a[2] -> 5.050643786210117*^-9, p[1] -> 1., p[2] -> 0.}}"
0.5265306122448979,"{0.9500899853638678, {a[1] -> 0.5265306122448979, a[2] -> 0., p[1] -> 1., p[2] -> 0.}}"
0.5653061224489796,"{1.035898069013386, {a[1] -> 0.5653061224489796, a[2] -> 0., p[1] -> 1., p[2] -> 0.}}"
0.6040816326530613,"{1.1205735145737177, {a[1] -> 0.6040816326530613, a[2] -> 4.2134644591146225*^-8, p[1] -> 1., p[2] -> 0.}}"
0.6428571428571428,"{1.2038647986888795, {a[1] -> 0.6428571428571428, a[2] -> 2.143468652578213*^-8, p[1] -> 1., p[2] -> 0.}}"
0.6816326530612244,"{1.2855673471975289, {a[1] -> 0.6816326530612244, a[2] -> 1.1910331279294456*^-7, p[1] -> 1., p[2] -> 0.}}"
0.7204081632653061,"{1.3655177564188692, {a[1] -> 0.7204081632653061, a[2] -> 1.5073048232485874*^-7, p[1] -> 1., p[2] -> 0.}}"
0.7591836734693878,"{1.4435887369679963, {a[1] -> 0.7591836734693878, a[2] -> 0.25140116321905365, p[1] -> 1., p[2] -> 0.}}"
0.7979591836734694,"{1.5196846453428912, {a[1] -> 3.135245024440835*^-7, a[2] -> 0.7979591836734694, p[1] -> 0., p[2] -> 1.}}"
0.836734693877551,"{1.5937375043798074, {a[1] -> 6.477254724383904*^-9, a[2] -> 0.836734693877551, p[1] -> 0., p[2] -> 1.}}"
0.8755102040816326,"{1.6657034388433514, {a[1] -> 8.715586271441826*^-7, a[2] -> 0.8755102040816326, p[1] -> 0., p[2] -> 1.}}"
0.9142857142857143,"{1.7355594702969184, {a[1] -> 1.2110183929516751*^-6, a[2] -> 0.9142857142857143, p[1] -> 0., p[2] -> 1.}}"
0.9530612244897959,"{1.803300628210204, {a[1] -> 6.440644467415053*^-6, a[2] -> 0.9530612244897959, p[1] -> 0., p[2] -> 1.}}"
0.9918367346938776,"{1.868937343492724, {a[1] -> 0.0037685914642880667, a[2] -> 0.9918367346938776, p[1] -> 0., p[2] -> 1.}}"
1.0306122448979593,"{1.9324930973159848, {a[1] -> 0.33059643669754757, a[2] -> 1.0306122448979593, p[1] -> 0., p[2] -> 1.}}"
1.0693877551020408,"{1.9940023029148206, {a[1] -> 0.33336962816635224, a[2] -> 1.0693877551020408, p[1] -> 0., p[2] -> 1.}}"
1.1081632653061226,"{2.053508401547524, {a[1] -> 0.6241078494513641, a[2] -> 1.1081632653061226, p[1] -> 0., p[2] -> 1.}}"
1.146938775510204,"{2.1110621563109193, {a[1] -> 0.553159322430581, a[2] -> 1.146938775510204, p[1] -> 0., p[2] -> 1.}}"
1.1857142857142857,"{2.166720129318436, {a[1] -> 0.7517710578249654, a[2] -> 1.1857142857142857, p[1] -> 0., p[2] -> 1.}}"
1.2244897959183674,"{2.2205433290549976, {a[1] -> 0.6695325048858308, a[2] -> 1.2244897959183674, p[1] -> 0., p[2] -> 1.}}"
1.263265306122449,"{2.2725960156699436, {a[1] -> 0.8062297799003081, a[2] -> 1.263265306122449, p[1] -> 0., p[2] -> 1.}}"
1.3020408163265307,"{2.324146878251667, {a[1] -> 1.3020408163265307, a[2] -> 1.3213752804972637*^-9, p[1] -> 0.9802189656961227, p[2] -> 0.019781034303877346}}"
1.3408163265306123,"{2.375189350015136, {a[1] -> 1.3408163223396867, a[2] -> 0.002725252390052543, p[1] -> 0.9675356083473828, p[2] -> 0.03246439165261717}}"
1.379591836734694,"{2.4257085200613324, {a[1] -> 1.3795918315325946, a[2] -> 0.002701219402766537, p[1] -> 0.9564724647380561, p[2] -> 0.04352753526194381}}"
1.4183673469387756,"{2.4756140317476047, {a[1] -> 1.4183668518000896, a[2] -> 0.005314642817256856, p[1] -> 0.9468525320281365, p[2] -> 0.053147467971863524}}"
1.4571428571428573,"{2.5248241529580397, {a[1] -> 1.4571423331722424, a[2] -> 0.0052976114380728955, p[1] -> 0.9385232952062764, p[2] -> 0.06147670479372355}}"
1.495918367346939,"{2.573260669234894, {a[1] -> 1.4959183611950504, a[2] -> 0.0026729226241881394, p[1] -> 0.9313469794718927, p[2] -> 0.06865302052810723}}"
1.5346938775510206,"{2.6208489970885327, {a[1] -> 1.5346938717560745, a[2] -> 0.002665045254245044, p[1] -> 0.9251982343682817, p[2] -> 0.07480176563171827}}"
1.573469387755102,"{2.667525177824795, {a[1] -> 1.5734693826176802, a[2] -> 0.002661736022824669, p[1] -> 0.9199684873810899, p[2] -> 0.08003151261891005}}"
1.6122448979591837,"{2.713231478964375, {a[1] -> 1.6122448979591837, a[2] -> 6.73301277580094*^-9, p[1] -> 0.9155590848234278, p[2] -> 0.08444091517657214}}"
1.6510204081632653,"{2.757917377539993, {a[1] -> 0.0020872351679707764, a[2] -> 1.6510204081153375, p[1] -> 0.08811887170590371, p[2] -> 0.9118811282940963}}"
1.689795918367347,"{2.8015410141851027, {a[1] -> 1.689795918367347, a[2] -> 8.164644323085027*^-9, p[1] -> 0.9088544023702114, p[2] -> 0.09114559762978862}}"
1.7285714285714286,"{2.844097202624379, {a[1] -> 0.14565342078164098, a[2] -> 1.7285714249864217, p[1] -> 0.09571897274083341, p[2] -> 0.9042810272591666}}"
1.7673469387755103,"{2.885964628771445, {a[1] -> 0.28978787264827355, a[2] -> 1.7673467186461345, p[1] -> 0.10446940686193407, p[2] -> 0.8955305931380659}}"
1.806122448979592,"{2.9272912205411323, {a[1] -> 0.37947283376884233, a[2] -> 1.8061222552945322, p[1] -> 0.11316001834693135, p[2] -> 0.8868399816530687}}"
1.8448979591836736,"{2.9680996340313652, {a[1] -> 1.8448979548859779, a[2] -> 0.44890885075607206, p[1] -> 0.8782854246214998, p[2] -> 0.12171457537850021}}"
1.8836734693877553,"{3.0084052460548265, {a[1] -> 1.883673465622802, a[2] -> 0.5067496887074666, p[1] -> 0.8699320211819422, p[2] -> 0.1300679788180578}}"
1.922448979591837,"{3.048217918012434, {a[1] -> 0.5569485399271369, a[2] -> 1.922448979591837, p[1] -> 0.13818081503535662, p[2] -> 0.8618191849646434}}"
1.9612244897959186,"{3.087542030152169, {a[1] -> 1.961224174684925, a[2] -> 0.6015798797166482, p[1] -> 0.8540062597106545, p[2] -> 0.14599374028934553}}"
2.,"{3.126379557902046, {a[1] -> 2., a[2] -> 0.6421769740372122, p[1] -> 0.8464870438343668, p[2] -> 0.15351295616563326}}"

==> data/dispSqzProbe_unoptimised_dim300.csv <==
1.e-12,4.130596043596874e-11,4.1305960435969256e-11,4.130596043596874e-11,4.130596043596876e-11,4.130596043596731e-11,-3.457561599554274e-14
0.00016086804930567957,0.0022593347474268656,0.0022592267863008123,0.002259334747427367,0.002259334747510459,0.0022593347475105365,3.703343097298119e-11
0.001283398206242613,0.014180826087138138,0.014173993910360626,0.01418082608714247,0.01418082612926462,0.014180826129264665,2.970668110336196e-9
0.004327484375612351,0.040237241704141134,0.040160754154334836,0.04023724170470406,0.0402372433084406,0.04023724330844076,3.9871012320731696e-8
0.010253020461216449,0.08261751664305975,0.08220072964432157,0.08261751666040758,0.08261753770684517,0.08261753770684524,2.549553772510604e-7
0.02001990036685646,0.1421303748500995,0.14061571556307273,0.14213037509314327,0.1421305283827069,0.1421305283827069,1.0802225894211227e-6
0.03458801799633392,0.21862822943014093,0.2144094247779098,0.21862823148067828,0.21862899689521284,0.2186289968952127,3.5103535334763525e-6
0.05491726725345042,0.31127910766690586,0.30158154957963496,0.31127911975365546,0.31128205068729964,0.3112820506872997,9.454513639102157e-6
0.08196754204200746,0.41876891892371537,0.3995305153672168,0.4187689732661075,0.41877817215546576,0.4187781721554656,0.000022095783317908554
0.1166987362658066,0.539463864691555,0.5055221742131355,0.5394640617937045,0.5394887601036331,0.5394887601036331,0.00004614630353611228
0.16007074382864947,0.6715449157550417,0.6171154419560991,0.6715455147699428,0.6716039296432443,0.6716039296432444,0.0000878700757961294
0.21304345863433757,0.8131190886524253,0.7324318512863529,0.8131206556012486,0.8132449591032668,0.8132449591032667,0.00015477556845864627
0.27657677458667235,0.9623093981373393,0.8502238289297517,0.9623129967207869,0.9625548101695699,0.9625548101695698,0.0002549590211774674
0.35163058558945554,1.1173245365165192,0.9697792386239903,1.117331901077348,1.117767377689961,1.117767377689961,0.00039618366243345134
0.43916478554648863,1.2765094480339056,1.0907449992412979,1.276523032006379,1.277256476457349,1.2772564764573495,0.0005848695522107371
0.540139268361573,1.4383784360248648,1.2129486752577339,1.4384012093093903,1.4395663746068414,1.4395663746068412,0.0008252058417944416
0.6555139279385105,1.601632944066632,1.3362648033321245,1.6016678409528782,1.6034264843315522,1.603426484331552,0.0011185671949704463
0.7862486581811026,1.7651665378290438,1.4605386087884407,1.7652155336248367,1.767753350728414,1.767753350728414,0.0014633336139933358
0.9333033529931505,1.9280598214889129,1.5855579941974456,1.9281227163023515,1.931643235897962,1.9316432358979618,0.0018551119287735082
1.097637906278456,2.0895680356079542,1.7110567256373281,2.0896411104862067,2.0943584045277794,2.09435840452778,0.002287272755928203
1.2802122119408212,2.249103911763386,1.8367327957073503,2.249178664643973,2.255309780597111,2.25530978059711,0.0027516702526253593
1.4819861638840472,2.4062180342769954,1.962270668581755,2.4062801898491513,2.4140380856621135,2.414038085662114,0.0032394067979145767
1.7039196560119352,2.5605785315343974,2.0873610689175393,2.5606074604176445,2.5701949944297446,2.5701949944297446,0.0037415304738311734
1.9469725822282862,2.7119514492002565,2.211715700904365,2.7119200510661847,2.723525326157606,2.7235253261576053,0.004249594026605734
2.212104836436904,2.8601827029222076,2.335076550977133,2.8600577299744367,2.8738508684851367,2.873850868485137,0.004756045525123006
2.5002763125415877,3.0051821127530527,2.4572205431968674,3.004924851845437,3.0210561132098177,3.0210561132098177,0.005254454025979403
2.8124469044461406,3.14690971003733,2.5779606933050867,3.146476910863124,3.165075963039771,3.165075963039771,0.005739594630453555
3.1495765060543635,3.2853642858073067,2.6971448866842076,3.2847092173752674,3.3058853275369957,3.3058853275369957,0.006207426966312219
3.5126250112700577,3.420574009868108,2.8146532133612348,3.4196475410104092,3.443490446115435,3.443490446115436,0.006655002128198078
3.9025523139970244,3.5525888760377016,2.930394558530889,3.551340499559407,3.5779217383756063,3.577921738375604,0.007080328802665149
4.320318308139067,3.6814747034085142,3.0443029319548556,3.679853450330054,3.709227972717649,3.709227972717649,0.007482222584663793
4.766882887599985,3.807308429311673,3.1563338468651154,3.8052636443601395,3.83747155208414,3.83747155208414,0.007860155407819397
5.243205946283582,3.9301744534073926,3.2664609313083055,3.9276564227366917,3.9627247330430357,3.962724733043035,0.008214115748243364
5.750247378093658,4.0501618242386765,3.374672866158922,4.047122260453723,4.085066616010876,4.0850666160108755,0.008544485329907295
6.288967076934015,4.1673620932935345,3.4809706857056244,4.163754491602862,4.20458076695026,4.20458076695026,0.008851934525620105
6.860324936708454,4.281867693414314,3.585365440512428,4.277647577144042,4.321353352433735,4.321353352433734,0.009137336338668653
7.465280851320776,4.393770726449359,3.687876201267775,4.388895801403901,4.435471689545496,4.435471689545499,0.009401697500274754
8.104794714674787,4.503162068753433,3.7885283710624105,4.497592305105113,4.5470231292763525,4.54702312927639,0.00964610455586951
8.779826420674283,4.6101307225983925,3.887352267503174,4.603828381018198,4.656094206793297,4.656094206793751,0.009871682606484453
9.491335863223068,4.714763357198448,3.9843819314055797,4.707692973451277,4.762770004367412,4.762770004371689,0.010079564440268265
10.240282936224943,4.817143995456037,4.079654112277394,4.809272335100719,4.867133683049586,4.867133683082357,0.010270868005963834
11.027627533583711,4.917353812273834,4.173207370598877,4.908649804662473,4.969266147635856,4.969266147844503,0.010446680460692682
11.854329549203172,5.015471017872521,4.265081223723046,5.005905676349803,5.069245816245596,5.069245817371874,0.010608047318413924
12.721348876987125,5.1115708054245195,4.355315250838083,5.101117138164386,5.167148470966244,5.167148476211371,0.01075596550838844
13.629645410839379,5.205725346764436,4.443948069085728,5.1943582590079895,5.263047169233064,5.263047190632746,0.010891379421855196
14.580179044663721,5.298003823138953,4.5310161068000765,5.285700004283903,5.357012196289828,5.357012273820022,0.01101517929489279
15.573909672363971,5.3884724799560155,4.616552134825836,5.37521025325979,5.449111036356629,5.449111288783163,0.011128201575176244
16.61179718784392,5.4771946952557755,4.700583567310722,5.462953776087582,5.539408333357162,5.539409079792383,0.01123123128125061
17.694801485007375,5.564231051153978,4.783130623407,5.548992101201545,5.62796580149357,5.62796782504846,0.011325006800999718
18.82388245775813,5.649639395988175,4.864204472475089,5.633383164135629,5.714842033497665,5.714847104833045,0.011410228068870605
19.999999999999993,5.733474882793106,4.94380557768591,5.716180580022233,5.800092143778146,5.800103980606717,0.011487569539510337

==> data/finiteT/hol_n1_dim150.csv <==
0.400000591936,1.18167
0.43927865396099997,1.246055
0.478556801284,1.306661
0.5178356736640001,1.363887
0.557114452801,1.418066
0.596393230225,1.469485
0.6356713441,1.518389
0.674949331809,1.564991
0.7142278143999999,1.609479
0.7535073303040001,1.652017
0.792785448225,1.692751
0.8320632306249999,1.731812
0.871341970849,1.769317
0.9106216902250001,1.805369
0.9498997383840001,1.840066
0.989177441476,1.873493
1.028457628641,1.905728
1.067735755969,1.936843
1.1070133096089998,1.966904
1.1462935638010001,1.995972
1.1855703679209997,2.024101
1.224849079441,2.051343
1.2641291922250002,2.077745
1.3034058222239997,2.103352
1.3426853400490002,2.128204
1.3819648249,2.152338
1.421243081281,2.175791
1.4605205904,2.198595
1.4997994635690002,2.22078
1.539078435216,2.242376
1.5783575309289999,2.263409
1.6176354907689998,2.283904
1.6569147329440002,2.303886
1.6961936644000002,2.323377
1.7354716211289998,2.342397
1.7747488468090002,2.360967
1.8140291658810002,2.379105
1.853306495044,2.396828
1.8925862583689999,2.414153
1.931863707225,2.431097
1.9711429926760002,2.447673
2.0104205594490003,2.463896
2.0496990323290003,2.47978
2.0889788089,2.495336
2.128257911025,2.510577
2.1675347850250004,2.525515
2.206814236225,2.54016
2.246092697809,2.554522
2.2853699215359997,2.568612
2.3246491024,2.582439
2.363927775049,2.596011
2.4032068519839997,2.609338
2.4424844940250003,2.622427
2.481762280321,2.635286
2.5210421528410003,2.647923
2.5603200100000003,2.660344
2.5995983549290003,2.672557
2.638876789444,2.684568
2.6781551610489998,2.696383
2.717433559296,2.708008
2.7567123122249995,2.719449
2.7959919828840003,2.730711
2.8352699982760003,2.741799
2.8745507024999997,2.752719
2.913828516036,2.763475
2.9531047716000005,2.774073
2.992384482201,2.784515
3.031662521889,2.794808
3.0709408081,2.804954
3.110221470724,2.814958
3.149499750489,2.824824
3.188778061225,2.834554
3.2280554290409995,2.844154
3.267334610929,2.853626
3.3066149281,2.862973
3.345892155684,2.872198
3.3851694536889996,2.881306
3.424450177729,2.890298
3.4637267098809996,2.899177
3.503006343424,2.907947
3.542285353216,2.916609
3.581563820004,2.925167
3.6208419282010005,2.933622
3.660119964736,2.941978
3.6993983179239995,2.950236
3.7386774763559996,2.958399
3.7779541404160004,2.966468
3.8172328430759994,2.974447
3.8565143676009996,2.982337
3.8957916981759997,2.990139
3.935069657401,2.997857
3.974349254929,3.005491
4.013627587216001,3.013043
4.0529057914890005,3.020516
4.092185097224999,3.027911
4.13146276,3.035229
4.170740133121,3.042472
4.210018659888999,3.049641
4.249299872689001,3.056739
4.2885771085440005,3.063766
4.327856122500001,3.070723
4.367134473361,3.077614
4.406413929316001,3.084437
4.445692127360999,3.091195
4.484970950625,3.09789
4.524248112784001,3.104522
4.563525610081,3.111092
4.563525610081,3.111095
4.602805522224999,3.11764
4.6420857025,3.124164
4.681364013316,3.130664
4.720642671616,3.137141
4.759919612176,3.143593
4.799197159849001,3.150018
4.838477719716001,3.156418
4.877754942096,3.162789
4.917035718721,3.169133
4.956313733284001,3.175448
4.995591546723999,3.181734
5.034871797904,3.187991
5.074148192569001,3.194217
5.113427941521,3.200413
5.152704781848999,3.206578
5.1919860596489995,3.212712
5.231260968025,3.218815
5.270541526756,3.224887
5.309821533025,3.230926
5.3490993473440005,3.236934
5.388377978944,3.24291
5.427655851289,3.248854
5.4669360699039995,3.254766
5.506212427023999,3.260646
5.545492782769001,3.266493
5.584770956943999,3.272309
5.624050194064,3.278092
5.663324291075999,3.283843
5.7026060881689995,3.289562
5.741884665729,3.29525
5.781163404025,3.300905
5.820440928480999,3.306528
5.859720710595999,3.31212
5.898996576225,3.31768
5.9382769121639996,3.323209
5.977555569216001,3.328707
6.016831243929001,3.334173
6.0561124808889994,3.339608
6.095393143225001,3.345012
6.134667034276,3.350386
6.173947776048999,3.355728
6.213224257955999,3.361041
6.252505251001,3.366323
6.291784605649,3.371575
6.3310611456000006,3.376797
6.370338746209001,3.381989
6.409621348729,3.387151
6.448897723023999,3.392284
6.488176896100001,3.397388
6.527452692544,3.402463
6.5667342540960005,3.407509
6.606010286655999,3.412526
6.645289999716001,3.417514
6.6845672152089985,3.422474
6.723846069444,3.427406
6.763125561201001,3.432309
6.802404692164,3.437185
6.841682466920999,3.442033
6.880963139280999,3.446854
6.920240503224999,3.451647
6.9595188481,3.456414
6.998797234576,3.461153
7.038074725969,3.465865
7.077355708900001,3.470551
7.116633960803999,3.47521
7.155913902915999,3.479843
7.195189288225,3.48445
7.2344699518089985,3.489031
7.273749666120999,3.493587
7.313027556120999,3.498116
7.3523027491690005,3.502621
7.391585250009,3.5071
7.4308633735209995,3.511554
7.4701417203360005,3.515984
7.509419470224,3.520388
7.548695805121,3.524768
7.587975418384,3.529124
7.627252015503999,3.533456
7.6665303225,3.537764
7.705809572355999,3.542048
7.745088999999999,3.546308
7.784367842304,3.550545
7.823645338084,3.554759
7.862926336281,3.558949
7.9022044993959994,3.563117
7.9414847080960005,3.567262
7.980760600576,3.571384
8.020042753023999,3.575484
8.059319143236,3.579562
8.098594714809,3.583617
8.137874468416,3.587651
8.177152023184,3.591663
8.216432410624,3.595653
8.255709225625,3.599622
8.294987530403999,3.60357
8.334266669568999,3.607496
8.373545989264,3.611402
8.412824837169,3.615287
8.452102562499999,3.619151
8.491384344003999,3.622995
8.530663732899999,3.62682
8.569940082916002,3.630632
8.609218617608999,3.634432
8.648498733889,3.63822
8.687773935009002,3.641995
8.727055397281001,3.645757
8.766330718401,3.649508
8.805611130625,3.653246
8.844890129296,3.656972
8.884167119424,3.660686
8.923447481795998,3.664388
8.962724675960999,3.668077
9.002004111556001,3.671755
9.041285238129001,3.675421
9.080561479608999,3.679075
9.119838288649,3.682718
9.159121171215999,3.686349
9.198397488996,3.689968
9.237672737316,3.693575
9.276952464481,3.697171
9.316230062499999,3.700756
9.355511107684,3.704329
9.394788968463999,3.70789
9.434069249049,3.711441
9.4733452944,3.71498
9.512622736516,3.718508
9.551901078225,3.722025
9.591179823369,3.725531
9.630458476804002,3.729026
9.669736544400001,3.73251
9.7090197649,3.735983
9.748295195076,3.739445
9.7875748201,3.742896
9.826851917961,3.746337
9.866132281599999,3.749767
9.905409165795998,3.753186
9.9446883904,3.756595
9.983969506564,3.759993
10.023245734401002,3.763381
10.062522933903999,3.766758
10.101800658889,3.770125
10.141084833049,3.773482
10.180362286224,3.776829
10.219638931489,3.780165
10.258920732025002,3.783491
10.2981944464,3.786807
10.337472457635998,3.790113
10.376754362208999,3.793409
10.416033302544,3.796695
10.455308840089,3.799972
10.494587016225001,3.803238
10.533867430464,3.806494
10.573143179769001,3.809741
10.612426859584,3.812978
10.651705053025,3.816206
10.690983865848999,3.819424
10.730262901263998,3.822632
10.769541763204,3.825831
10.808820056329,3.82902
10.848097386025001,3.8322
10.887373358404002,3.83537
10.926654191401001,3.838531
10.965932905225,3.841683
11.0052091081,3.844826
11.044489055625,3.847959
11.083765734441002,3.851084
11.123045425128998,3.854199
11.162327774048999,3.857305
11.201605734400001,3.860402
11.240878918564,3.86349
11.280160374025002,3.866569
11.319436326969,3.86964
11.3587198729,3.872701
11.397997192463999,3.875754
11.437274665216,3.878798
11.476551942436,3.881833
11.515828676004,3.884859
11.555111316961002,3.887877
11.594385932809,3.890886
11.633665785856001,3.893887
11.672943731761,3.896879
11.712226269969,3.899863
11.751506234209,3.902838
11.790783280441001,3.905805
11.830057065224999,3.908764
11.869341026480999,3.911714
11.908614184996,3.914656
11.947896904329001,3.917589
11.9871750625,3.920515
12.026455254724,3.923432
12.065730227776,3.926341
12.105006600625,3.929242
12.144291037955998,3.932135
12.183569307009,3.93502
12.222848062161,3.937897
12.262126999824,3.940766
12.301405816896,3.943627
12.340684210761,3.94648
12.379961879289,3.949325
12.419238520835998,3.952163
12.458513834244,3.954992
12.497794589284,3.957814
12.537073437529001,3.960629
12.576350079225,3.963435
12.615631318800999,3.966234
12.654909775875998,3.969026
12.6941851521,3.97181
12.733464286404,3.974586
12.772746914404,3.977355
12.812025613321,3.980116
12.851300086641,3.98287
12.890584399716,3.985616
12.929856747720999,3.988356
12.969138410361,3.991087
13.008414731523999,3.993812
13.047692641281001,3.996529
13.086971878464,3.999239
13.126252182288999,4.001942
13.165533292355999,4.004637
13.204807680964,4.007326
13.244089613049,4.010007
13.283364283225,4.012681
13.3226460004,4.015349
13.361927227608998,4.018009
13.401200385225,4.020662
13.440479847876002,4.023308
13.479758047441,4.025947
13.519034726975999,4.02858
13.558316994243999,4.031205
13.597597250064002,4.033824
13.636875238595998,4.036436
13.676150704384,4.039041
13.715430799224999,4.041639
13.754707882756001,4.044231
13.793989128676001,4.046816
13.833266876100001,4.049394
13.872548320569,4.051965
13.911825780735999,4.05453
13.951099003688999,4.057089
13.990382698383998,4.059641
14.029661693161,4.062186
14.068935736164,4.064725
14.108219600281,4.067257
14.147498051856,4.069783
14.186770840088998,4.072302
14.226052801536,4.074815
14.265328640808999,4.077322
14.304605672449,4.079822
14.343891252888998,4.082316
14.383170025224999,4.084804
14.422441740721,4.087286
14.461721362449,4.089761
14.501001088324001,4.09223
14.540280701583999,4.094693
14.579559985760998,4.097149
14.618838724681002,4.0996
14.658116702464,4.102044
14.697393703524002,4.104483
14.736669512568998,4.106915
14.7759516025,4.109341
14.815232091136,4.111762
14.854510764025,4.114176
14.893787407008999,4.116584
14.933069534888999,4.118987
14.972341486921,4.121383
15.011626266255998,4.123774
15.050900443401,4.126159
15.090179313664,4.128538
15.129462694921,4.130911
15.168734826435998,4.133278
15.208018864516,4.13564
15.247291229283999,4.137995
15.286575138025,4.140345
15.286575138025,4.140346
15.325854780625,4.142692
15.365129946244,4.145033
15.404408274025,4.147369
15.443689583715999,4.149701
15.4829658256,4.152028
15.522244669584,4.15435
15.561525936099999,4.156667
15.600801546224998,4.158979
15.640079200515999,4.161287
15.679358720088999,4.163591
15.718639926276,4.165889
15.757914701376,4.168183
15.797190786624,4.170472
15.836475963048999,4.172757
15.875754144721,4.175037
15.915033103225,4.177313
15.954304672655999,4.179584
15.993584643203999,4.18185
16.032864859236,4.184112
16.072145144064,4.18637
16.111425321216,4.188623
16.150705214435998,4.190871
16.189976600329,4.193115
16.229255388025,4.195355
16.268533364329,4.19759
16.307818430435997,4.199821
16.347094267716002,4.202047
16.386368768064003,4.204269
16.425649862449003,4.206486
16.464929289999997,4.2087
16.504206876369,4.210909
16.543490582161002,4.213113
16.582763973636,4.215313
16.622043156196,4.217509
16.661319821583998,4.219701
16.700601969768996,4.221889
16.739881273600002,4.224072
16.779157560169004,4.226251
16.818438858840995,4.228425
16.857716814224997,4.230596
16.896991254025,4.232762
16.936270236900004,4.234924
16.9755536196,4.237082
17.014833009215998,4.239236
17.054108234243998,4.241386
17.093387392224997,4.243531
17.132662062244,4.245673
17.171940361216,4.24781
17.211222146880996,4.249943
17.250498970384,4.252073
17.289778977603998,4.254198
17.329062026760997,4.256319
17.368339641156,4.258436
17.407611651049,4.260549
17.446894594704002,4.262658
17.486171632609,4.264763
17.525450968280996,4.266864
17.564732460899997,4.268961
17.604007578368996,4.271054
17.643284552881,4.273143
17.682563244096002,4.275228
17.721843511823998,4.277309
17.761125216024997,4.279386
17.800399778703998,4.28146
17.839675479615998,4.283529
17.878960635904,4.285595
17.918238204035998,4.287657
17.957516492161,4.289714
17.996795361169003,4.291768
18.036074672099996,4.293819
18.075354286143998,4.295865
18.114625552384002,4.297908
18.153905347600002,4.299946
18.193185030409,4.301981
18.232464462601005,4.304013
18.271743506116,4.30604
18.311022023043996,4.308064
18.350299875624998,4.310083
18.389576926248996,4.3121
18.428861623225,4.314112
18.468136666849,4.316121
18.507419100625004,4.318126
18.546691588569004,4.320127
18.585971211024997,4.322125
18.625249227204,4.324119
18.664525500516,4.326109
18.703808544100003,4.328096
18.743089590241002,4.330079
18.782368502769,4.332058
18.821645145663997,4.334034
18.860919383055997,4.336006
18.900199774096002,4.337975
18.939477506400998,4.33994
18.978761157443998,4.341901
19.018033175088995,4.343859
19.057310859024,4.345813
19.096594101224998,4.347764
19.135874044848997,4.349711
19.175150555135996,4.351654
19.214432264329,4.353595
19.253710289025,4.355531
19.292984494884,4.357464
19.332263541409002,4.359394
19.371547321344,4.36132
19.410818104440995,4.363243
19.450102191528998,4.365162
19.489381843684004,4.367077
19.528656927376,4.36899
19.567936156356,4.370899
19.607210568009002,4.372804
19.646488894096,4.374706
19.685771028225002,4.376604
19.725047981521,4.3785
19.764328512681,4.380391
19.803603615375998,4.38228
19.842882066225,4.384165
19.882163759364005,4.386047
19.921439662336002,4.387925
19.960718578564002,4.3898
20.000000402496,4.391672

==> data/finiteT/hol_n1_dim150_run2.csv <==
9.998243999999999e-6,0.321946
0.202030472484,0.779935
0.404049651201,1.188497
0.606070035025,1.481758
0.808089527844,1.708164
1.0101114318489999,1.890815
1.2121305370239999,2.042616
1.414151450761,2.171605
1.616170636369,2.28315
1.818190650409,2.381002
2.020210238281,2.467886
2.222231211225,2.54583
2.4242521140010003,2.61638
2.626269812929,2.680735
2.828289789504,2.739841
3.0303115268410004,2.794456
3.232332941161,2.845191
3.4343502399999997,2.892547
3.636370583329,2.936938
3.8383901907610003,2.978708
4.040413566084,3.018148
4.242434120089,3.055503
4.444452426969,3.090983
4.646473402624,3.124769
4.646473402624,3.124891
4.848491321040999,3.158045
5.050514602225,3.190474
5.252530585600001,3.222107
5.454550908003999,3.252906
5.656572506025,3.282857
5.858592725209001,3.31196
6.060611872561,3.340229
6.262631375624999,3.36768
6.464652034624001,3.394335
6.666672360099999,3.420218
6.868692230761,3.445351
7.0707117645610005,3.46976
7.272735633600999,3.493469
7.474756,3.516502
7.676772948601,3.538883
7.8787942725610005,3.560636
8.080812526329,3.581784
8.282832196081001,3.60235
8.484852417129,3.622357
8.686872022500001,3.641908
8.888895030625001,3.661132
9.090912432996001,3.680037
9.292937658624,3.698631
9.494952006544,3.716922
9.696977316008999,3.734919
9.898996035288999,3.752628
10.101012447680999,3.770058
10.303034307555999,3.787215
10.505053322500002,3.804107
10.707076875889001,3.820739
10.909095563664,3.837119
11.111115555556,3.853254
11.313138977001,3.869148
11.515156773201001,3.884807
11.717175457296001,3.900239
11.919196951561,3.915446
12.121218254916,3.930436
12.323238139809,3.945214
12.525257122816,3.959783
12.727277435960998,3.974149
12.929295807289,3.988316
13.131317648656,4.00229
13.333335402256,4.016073
13.535357395849001,4.029671
13.737378721609,4.043088
13.939395602500001,4.056327
14.141420418064001,4.069392
14.343436776529,4.082288
14.545459450201001,4.095017
14.747473979536002,4.107583
14.949497465764,4.11999
15.151517325024999,4.132241
15.353537252881,4.144339
15.353537252881,4.144343
15.555554066808998,4.156315
15.757581254724,4.168163
15.959601532808998,4.179889
16.161614062801004,4.191495
16.363634949601003,4.202983
16.565657028649,4.214356
16.767681866895998,4.225614
16.969695286041002,4.236761
17.171716591128998,4.247798
17.373741185123997,4.258727
17.575756599025002,4.269549
17.777775976900003,4.280266
17.979796387081,4.29088
18.181815392196004,4.301393
18.383839619044004,4.311805
18.585859121423997,4.322119
18.787881581001002,4.332336
18.989897907599996,4.342457
19.191916816164,4.352483
19.393938861025,4.362417
19.595956199824002,4.372258
19.797979058064,4.38201
20.000000402496,4.391671
20.000000402496,4.391672

==> data/finiteT/hol_n1_inset_dim150.csv <==
9.998243999999999e-6,0.321946
0.020417837880999996,0.360199
0.040825818916000005,0.401347
0.061233977025000004,0.445073
0.0816416329,0.490947
0.102049580304,0.538476
0.12245800359999998,0.587176
0.14286585657599998,0.636591
0.163273373041,0.686293
0.183681673561,0.735852
0.20408980816900002,0.784841
0.22449781134400001,0.832858
0.244905224641,0.879539
0.26531358739600003,0.924594
0.28572125184100006,0.967869
0.30612982409999995,1.009414
0.326536816356,1.049363
0.346945738441,1.087836
0.367353573409,1.124938
0.38776151702499995,1.160763
0.40816893216100003,1.195394
0.4285770969639999,1.228907
0.448985764096,1.261367
0.46939352512900007,1.292837
0.48980122016399996,1.323372
0.510208775521,1.353023
0.530617549225,1.381836
0.551025620721,1.409854
0.571433188624,1.437116
0.591840953344,1.463659
0.612248346369,1.489516
0.632656387609,1.514719
0.6530643993759999,1.539297
0.673472987716,1.563278
0.6938806700250001,1.586686
0.714288664336,1.609546
0.734695836736,1.631879
0.7551036470890001,1.653708
0.7755127194239999,1.675052
0.7959209167360001,1.695929
0.816328513081,1.716357
0.836736461289,1.736353
0.857144524041,1.755932
0.877553021284,1.77511
0.897960921664,1.793901
0.9183676392250001,1.812317
0.9387768990250001,1.830372
0.959183225641,1.848079
0.9795912060490001,1.865447
1.,1.882489

==> data/finiteT/hol_n20_dim150.csv <==
1.0000000000000002e-10,0.885853
0.0020415034890000003,0.889551
0.008164206736,0.900698
0.018368109841000003,0.919428
0.032653212804,0.945828
0.051019515625,0.979766
0.073467018304,1.020766
0.09999572084099999,1.068067
0.130605623236,1.120828
0.165296725489,1.177787
0.20406902759999998,1.237594
0.246922529569,1.299699
0.29385723139599995,1.363582
0.344873133081,1.428754
0.399970234624,1.494763
0.459148536025,1.561204
0.5224080372840001,1.62771
0.5897487384010001,1.693954
0.661170639376,1.75965
0.736673740209,1.824554
0.8162580409,1.888463
0.899923541449,1.95121
0.987670241856,2.012661
1.079498142121,2.072717
1.175407242244,2.131306
1.275397542225,2.18838
1.3794690420640003,2.243914
1.487621741761,2.297902
1.5998556413159999,2.35035
1.716170740729,2.401282
1.8365670399999998,2.450729
1.9610445391290003,2.49873
2.089603238116,2.545331
2.2222431369609996,2.590581
2.358964235664,2.634534
2.499766534225,2.677243
2.6446500326440003,2.718763
2.793614730921,2.759147
2.9466606290560002,2.798449
3.103787727049,2.83672
3.2649960249,2.874009
3.430285522609,2.910365
3.599656220176,2.945831
3.773108117601,2.980451
3.950641214884,3.014264
4.132255512025001,3.047308
4.317951009023999,3.079618
4.507727705881,3.111228
4.701581265969,3.142167
4.899520272196001,3.172465
5.1015404782810005,3.202148
5.307641884223999,3.231241
5.517824490025,3.259768
5.732088295684001,3.287751
5.950433301201,3.31521
6.172859506576,3.342163
6.399366911809,3.36863
6.629955516900001,3.394627
6.864625321848999,3.42017
7.103376326656,3.445274
7.346208531321001,3.469954
7.593121935843999,3.494223
7.8441165402249995,3.518094
8.099192344464,3.541579
8.358349348561,3.564691
8.621587552515999,3.587441
8.888906956329,3.609838
9.160307560000001,3.631894
9.435789363528999,3.653618
9.715352366916,3.67502
9.998996570161001,3.69611
10.286721973264,3.716894
10.578528576224999,3.737383
10.874416379044,3.757585
10.874416379044,3.757585
11.174385381721,3.77757
11.478435584256,3.797292
11.786566986649,3.816748
12.098779588900001,3.835943
12.415073391008999,3.854886
12.735448392976,3.873583
13.059904594801,3.892041
13.388441996484001,3.910265
13.721060598025,3.928262
14.057760399424,3.946041
14.398541400681001,3.963601
14.743403601795999,3.98095
15.092347002769,3.998093
15.445371603600002,4.015036
15.802477404288998,4.031782
16.163664404836002,4.048338
16.528932605240996,4.064706
16.898282005503997,4.080894
17.271712605624998,4.096903
17.649224405604,4.112737
18.030817405441002,4.128401
18.416491605136002,4.1439
18.806247004689002,4.159235
19.200083604099998,4.174411
19.598001403368997,4.189431
20.000000402496,4.204299

==> data/finiteT/hol_n2_dim150.csv <==
1.0000000000000002e-10,0.469782
0.0020415034890000003,0.473315
0.008164206736,0.483983
0.018368109841000003,0.501988
0.032653212804,0.527613
0.051019515625,0.561141
0.073467018304,0.602752
0.09999572084099999,0.652446
0.130605623236,0.710014
0.165296725489,0.775077
0.20406902759999998,0.847115
0.246922529569,0.925424
0.29385723139599995,1.009051
0.344873133081,1.096808
0.399970234624,1.187329
0.459148536025,1.279143
0.5224080372840001,1.370796
0.5897487384010001,1.461014
0.661170639376,1.548892
0.736673740209,1.634015
0.8162580409,1.716287
0.899923541449,1.795688
0.987670241856,1.872231
1.079498142121,1.945953
1.175407242244,2.016909
1.275397542225,2.085171
1.3794690420640003,2.150826
1.487621741761,2.213965
1.5998556413159999,2.274692
1.716170740729,2.333109
1.8365670399999998,2.389324
1.9610445391290003,2.443446
2.089603238116,2.49558
2.2222431369609996,2.545834
2.358964235664,2.594309
2.499766534225,2.641105
2.6446500326440003,2.686316
2.793614730921,2.730034
2.9466606290560002,2.772344
3.103787727049,2.813329
3.2649960249,2.853065
3.430285522609,2.891624
3.599656220176,2.929074
3.773108117601,2.965477
3.950641214884,3.000893
4.132255512025001,3.035375
4.317951009023999,3.068975
4.507727705881,3.101739
4.701581265969,3.133712
4.899520272196001,3.164933
5.1015404782810005,3.19544
5.307641884223999,3.225268
5.517824490025,3.254449
5.732088295684001,3.283013
5.950433301201,3.310988
6.172859506576,3.3384
6.399366911809,3.365387
6.629955516900001,3.392221
6.864625321848999,3.418876
7.103376326656,3.445328
7.346208531321001,3.471559
7.593121935843999,3.497558
7.8441165402249995,3.523314
8.099192344464,3.548816
8.358349348561,3.574052
8.621587552515999,3.599014
8.888906956329,3.62369
9.160307560000001,3.648073
9.435789363528999,3.672154
9.715352366916,3.695926
9.998996570161001,3.719384
10.286721973264,3.742522
10.578528576224999,3.765337
10.874416379044,3.787826
11.174385381721,3.809986
11.478435584256,3.831816
11.786566986649,3.853317
12.098779588900001,3.874489
12.415073391008999,3.895333
12.735448392976,3.915851
13.059904594801,3.93609
13.388441996484001,3.956206
13.721060598025,3.976205
14.057760399424,3.996079
14.398541400681001,4.015825
14.743403601795999,4.035438
15.092347002769,4.054916
15.445371603600002,4.074257
15.802477404288998,4.093459
16.163664404836002,4.112521
16.528932605240996,4.131443
16.898282005503997,4.150222
17.271712605624998,4.168859
17.649224405604,4.187354
18.030817405441002,4.205705
18.416491605136002,4.223914
18.806247004689002,4.241979
19.200083604099998,4.259901
19.598001403368997,4.27768
20.000000402496,4.295316

==> data/finiteT/hol_n4_dim150.csv <==
1.0000000000000002e-10,0.618231
0.0020415034890000003,0.621946
0.008164206736,0.63309
0.018368109841000003,0.651652
0.032653212804,0.677562
0.051019515625,0.710639
0.073467018304,0.750557
0.09999572084099999,0.796854
0.130605623236,0.848989
0.165296725489,0.906409
0.20406902759999998,0.968578
0.246922529569,1.034966
0.29385723139599995,1.105013
0.344873133081,1.178116
0.399970234624,1.253652
0.459148536025,1.330992
0.5224080372840001,1.409516
0.5897487384010001,1.488622
0.661170639376,1.567741
0.736673740209,1.64635
0.8162580409,1.723976
0.899923541449,1.800209
0.987670241856,1.874704
1.079498142121,1.947189
1.175407242244,2.017459
1.275397542225,2.085381
1.3794690420640003,2.15089
1.487621741761,2.21398
1.5998556413159999,2.274694
1.716170740729,2.333109
1.8365670399999998,2.389324
1.8365670399999998,2.389324
1.9610445391290003,2.443446
2.089603238116,2.49558
2.2222431369609996,2.545834
2.358964235664,2.594309
2.499766534225,2.641105
2.6446500326440003,2.686316
2.793614730921,2.730034
2.9466606290560002,2.772344
3.103787727049,2.813329
3.2649960249,2.853065
3.430285522609,2.891624
3.599656220176,2.929074
3.773108117601,2.965477
3.950641214884,3.000893
4.132255512025001,3.035375
4.317951009023999,3.068975
4.507727705881,3.101739
4.701581265969,3.133712
4.899520272196001,3.164933
5.1015404782810005,3.19544
5.307641884223999,3.225268
5.517824490025,3.254449
5.732088295684001,3.283013
5.950433301201,3.310988
6.172859506576,3.3384
6.399366911809,3.365272
6.629955516900001,3.391628
6.864625321848999,3.417489
7.103376326656,3.442874
7.346208531321001,3.467801
7.593121935843999,3.492288
7.8441165402249995,3.516351
8.099192344464,3.540005
8.358349348561,3.563266
8.621587552515999,3.586148
8.888906956329,3.608727
9.160307560000001,3.631044
9.435789363528999,3.653111
9.715352366916,3.674941
9.998996570161001,3.696546
10.286721973264,3.717933
10.578528576224999,3.739111
10.874416379044,3.760085
11.174385381721,3.780859
11.478435584256,3.801437
11.786566986649,3.821821
12.098779588900001,3.842012
12.415073391008999,3.862011
12.735448392976,3.88182
13.059904594801,3.901438
13.388441996484001,3.920864
13.721060598025,3.940099
14.057760399424,3.959143
14.398541400681001,3.977993
14.743403601795999,3.99665
15.092347002769,4.015113
15.445371603600002,4.033381
15.802477404288998,4.051454
16.163664404836002,4.069331
16.528932605240996,4.087012
16.898282005503997,4.104497
17.271712605624998,4.121786
17.649224405604,4.138879
18.030817405441002,4.155776
18.416491605136002,4.172478
18.806247004689002,4.188986
19.200083604099998,4.2053
19.598001403368997,4.221423
20.000000402496,4.237354

==> data/finiteT/l1ring_inset_data.csv <==
1.e-7,2.469619175279707e-6
1.1768119524349991e-7,2.878635957748072e-6
1.3848863713938718e-7,3.3550844653898763e-6
1.6297508346206436e-7,3.910023294485975e-6
1.9179102616724887e-7,4.556313544322827e-6
2.2570197196339216e-7,5.308910503595935e-6
2.656087782946684e-7,6.185202140298774e-6
3.125715849688235e-7,7.205401811133237e-6
3.678379771828634e-7,8.393003799924135e-6
4.3287612810830616e-7,9.775311610557004e-6
5.094138014816375e-7,0.000011384050509776242
5.994842503189409e-7,0.000013256077592658525
7.054802310718645e-7,0.000015434204709700937
8.302175681319736e-7,0.00001796815196944031
9.770099572992247e-7,0.000020915652256778003
1.1497569953977357e-6,0.000024343730370456938
1.3530477745798075e-6,0.00002833018399505626
1.592282793341094e-6,0.00003296529788983169
1.873817422860383e-6,0.00003835382747062628
2.2051307399030456e-6,0.00004461729345630007
2.5950242113997373e-6,0.00005189663557033599
3.0538555088334123e-6,0.00006035528053015953
3.5938136638046257e-6,0.00007018268786426023
4.229242874389499e-6,0.0000815984466189438
4.977023564332114e-6,0.00009485700691113943
5.857020818056661e-6,0.00011025314274861157
6.892612104349695e-6,0.00012812825679366405
8.111308307896873e-6,0.00014887765402564097
9.545484566618328e-6,0.00017295892982040553
0.000011233240329780266,0.0002009016391447625
0.000013219411484660286,0.00023331843767213938
0.000015556761439304724,0.0002709179130412908
0.000018307382802953696,0.000314519355647192
0.000021544346900318823,0.0003650697536972041
0.000025353644939701114,0.00042366333732653315
0.000029836472402833343,0.0004915640418932866
0.00003511191734215127,0.0005702313117666739
0.000041320124001153344,0.0006613497236649284
0.000048626015800653536,0.0007668629735764005
0.0000572236765935022,0.0008890128442990885
0.00006734150657750829,0.001030383852429912
0.0000792482898353917,0.0011939543650903834
0.00009326033468832199,0.0013831550786307933
0.00010974987654930556,0.0016019358648728436
0.0001291549665014884,0.0018548421159808454
0.0001519911082952933,0.002147101857548532
0.0001788649529057435,0.0024847250516789182
0.00021049041445120198,0.0028746166781826884
0.0002477076355991709,0.00332470536285691
0.0002915053062825176,0.0038440895170585294
0.0003430469286314916,0.004443203161942491
0.0004037017258596554,0.005134003832699817
0.00047508101621027935,0.005930185190956782
0.0005590810182512223,0.006847417214219037
0.0006579332246575676,0.00790361707556415
0.000774263682681127,0.009119254068675383
0.0009111627561154887,0.01051769216458978
0.0010722672220103231,0.012125573996395687
0.0012618568830660211,0.013973250242318764
0.0014849682622544635,0.016095258497971582
0.001747528400007683,0.01853085577163825
0.0020565123083486517,0.02132460867300949
0.0024201282647943836,0.024527045158986432
0.002848035868435799,0.028195371304590093
0.003351602650938841,0.032394255926716437
0.003944206059437656,0.03719668493541582
0.004641588833612773,0.04268488593934686
0.005462277217684337,0.048951321790723264
0.006428073117284319,0.05609974930407886
0.007564633275546291,0.06424633618629609
0.008902150854450374,0.0735208251154707
0.010476157527896641,0.08406772872500191
0.012328467394420659,0.09604753278877737
0.014508287784959401,0.10963787694969587
0.017073526474706887,0.12503467266521662
0.02009233002565046,0.14245310644368053
0.023644894126454073,0.16212846272389903
0.02782559402207126,0.18431668477667953
0.03274549162877725,0.20929457375525218
0.03853528593710527,0.23735950563938146
0.04534878508128582,0.2688285237182222
0.053366992312063016,0.3040366412428047
0.06280291441834246,0.34333416630711383
0.07390722033525775,0.3870828410040471
0.08697490026177834,0.43565057257749645
0.10235310218990247,0.48940453008094553
0.12045035402587811,0.5487023919804593
0.14174741629268048,0.6138815660867457
0.1668100537200059,0.6852462730320269
0.19630406500402683,0.7630524999071976
0.2310129700083158,0.8474910044497461
0.271858824273294,0.9386687946694118
0.31992671377973847,1.03658983297792
0.3764935806792464,1.141136118535479
0.44306214575838776,1.2520507721348042
0.5214008287999684,1.3689252452011087
0.6135907273413164,1.4911932231820466
0.7220809018385457,1.6181340725337714
0.8497534359086438,1.7488886187921535
1.,1.8824894320455297

==> data/finiteT/nbar1_1r1v.csv <==
1.e-8,0.32192811451295666,0.4000000101033647
0.10050252251256281,0.5348257562764269,0.1578148885762659
0.20100503502512562,0.7774892578825449,0.02112969611029118
0.30150754753768844,1.000149673618881,7.366151051992585e-7
0.40201006005025125,1.185063679112906,1.5118963395022823e-7
0.5025125725628141,1.3419417006862706,9.165056357046052e-8
0.6030150850753769,1.4778997170035821,6.925936380291266e-8
0.7035175975879397,1.5975474294135419,5.767223448268495e-8
0.8040201101005026,1.7040890682185836,5.071828823330677e-8
0.9045226226130654,1.7998628387084863,4.6194826808140604e-8
1.005025135125628,1.8866368240381066,4.311885644468301e-8
1.105527647638191,1.9657849001123628,4.0985868808491676e-8
1.2060301601507537,2.038397847380981,3.951100352620599e-8
1.3065326726633164,2.1053569311026226,3.8522127325395505e-8
1.4070351851758793,2.1673845137437207,3.791006770139493e-8
1.5075376976884423,2.2250799706422546,3.760328957244186e-8
1.608040210201005,2.2789458480498745,3.755409665177061e-8
1.7085427227135677,2.329407338657218,3.773070635921622e-8
1.8090452352261306,2.376827057950658,3.811251944960386e-8
1.9095477477386935,2.4215164398839137,3.8687229726845005e-8
2.010050260251256,2.4637446516436974,3.944905382203376e-8
2.110552772763819,2.503745655798197,4.0397684616384215e-8
2.211055285276382,2.541723867511797,4.1537746995179125e-8
2.3115577977889448,2.57785873160112,4.288204640516988e-8
2.4120603103015075,2.6123084588681684,4.445968980253762e-8
2.51256282281407,2.645213100919052,4.625532223655366e-8
2.613065335326633,2.6766970987762253,4.8319056131465564e-8
2.713567847839196,2.7068714100348807,5.063298781683972e-8
2.8140703603517587,2.735835294282042,5.332049106998195e-8
2.9145728728643214,2.763677821152024,5.640874891487475e-8
3.0150753853768846,2.7904791496646357,5.993387104087971e-8
3.1155778978894473,2.8163116191749222,6.402838762994062e-8
3.21608041040201,2.841240684042562,6.879757077625779e-8
3.3165829229145727,2.8653257172388056,7.440292822058783e-8
3.4170854354271354,2.8886207042597056,8.106799758415184e-8
3.5175879479396985,2.911174844374581,8.912029448667152e-8
3.6180904604522612,2.933033073335699,9.911255251945083e-8
3.718592972964824,2.954236520017348,1.1107345427046454e-7
3.819095485477387,2.974822903452478,1.2702112644682046e-7
3.91959799798995,2.9948268852302102,1.4835042636284317e-7
4.0201005105025125,3.014280376904477,1.7641652374498795e-7
4.120603023015075,3.033212808983674,2.1915252713832028e-7
4.221105535527638,3.0516513747486576,2.8913387733334926e-7
4.321608048040201,3.0696212408759815,4.2475998399523485e-7
4.422110560552764,3.0871457351323124,8.053413434034108e-7
4.522613073065327,3.1042465330434643,3.8007588862290854e-6
4.62311558557789,3.1210162347058823,0.0020265153686717533
4.723618098090452,3.1376308222800886,0.004561131910190976
4.824120610603015,3.154081770005455,0.006930139661709917
4.924623123115578,3.170355513703631,0.00915164987280414
5.02512563562814,3.1864414578730766,0.011241966189547196
5.125628148140703,3.202331530453845,0.013215344981913502
5.226130660653266,3.2180197932493035,0.015084154098184631
5.326633173165829,3.2335021011779097,0.016859058849472204
5.427135685678392,3.2487758047163733,0.018549199809678882
5.527638198190955,3.2638394908622215,0.020162360508502
5.6281407107035175,3.278692758695305,0.021705126411928323
5.72864322321608,3.2933360261809694,0.0231830361402515
5.829145735728643,3.3077703652589805,0.024600725471271213
5.929648248241206,3.3219973625300696,0.0259620618845327
6.030150760753769,3.336019003016263,0.027270273465179323
6.130653273266332,3.349837574564052,0.0285280641779993
6.231155785778895,3.3634555905121375,0.02973772048426601
6.331658298291457,3.3768757282872937,0.030901203086622725
6.43216081080402,3.390100781646342,0.03202022842246242
6.532663323316583,3.403133624366412,0.0330963347190777
6.633165835829145,3.41597718330818,0.03413093589324973
6.733668348341708,3.4286344189394025,0.03512536303540469
6.834170860854271,3.441108311603186,0.03608089477615761
6.934673373366834,3.453401852037959,0.03699877797268175
7.035175885879397,3.4655180348917214,0.03788024031654001
7.13567839839196,3.4774598542098025,0.038726496511044484
7.2361809109045225,3.489230300101733,0.039538749611338714
7.336683423417085,3.500832356000106,0.040318189072372196
7.437185935929648,3.5122689961062217,0.04106598625431769
7.537688448442211,3.5235431827702435,0.04178328979832981
7.638190960954774,3.5346578636766175,0.04247121984347991
7.738693473467337,3.5456159687992757,0.04313086315393144
7.8391959859799,3.5564204071581105,0.043763268974832736
7.939698498492462,3.5670740634515763,0.04436944596990834
8.040201011005026,3.5775797946636887,0.0449503603443889
8.140703523517589,3.587940426751172,0.045506935142149534
8.241206036030151,3.598158751511785,0.04604005061994859
8.341708548542714,3.6082375237214417,0.046550545542317134
8.442211061055277,3.618179458608832,0.047039219205062925
8.54271357356784,3.6279872297145044,0.047506833980125
8.643216086080402,3.6376634671590473,0.04795411817611676
8.743718598592965,3.647210756323852,0.04838176902366845
8.84422111110553,3.656631636929288,0.04879045561910767
8.944723623618092,3.6659286024797817,0.04918082169075952
9.045226136130655,3.6751041000338325,0.04955348808612581
9.145728648643217,3.6841605302495086,0.04990905491276559
9.24623116115578,3.6931002476523322,0.05024810329857623
9.346733673668343,3.7019255610722954,0.050571196766623416
9.447236186180906,3.7106387341995433,0.05087888224443748
9.547738698693468,3.7192419862134085,0.05117169074702988
9.648241211206031,3.727737492446222,0.051450137786490074
9.748743723718594,3.7361273850511165,0.05171472356902355
9.849246236231156,3.7444137536511217,0.05196593304311021
9.949748748743719,3.752598645954839,0.05220423586079433
10.050251261256282,3.760684068331233,0.05243008630879349
10.150753773768844,3.7686719863424556,0.052643923258061213
10.251256286281407,3.7765643252387493,0.05284617017059029
10.35175879879397,3.7843629704233233,0.05303723519147169
10.452261311306533,3.7920697678976145,0.05321751134334034
10.552763823819097,3.7996865246985445,0.05338737683000365
10.65326633633166,3.8072150093395685,0.053547195446807416
10.753768848844222,3.814656952266353,0.053697317087538214
10.854271361356785,3.822014046336388,0.05383807833164672
10.954773873869348,3.829287947329618,0.05396980309141237
11.05527638638191,3.836480274494754,0.054092803296365795
11.155778898894473,3.843592611133337,0.054207379591716384
11.256281411407036,3.8506265052211033,0.05431382202851957
11.356783923919599,3.857583470064018,0.05441241072559419
11.457286436432161,3.864464984984357,0.05450341648647018
11.557788948944724,3.8712724960308003,0.054587101358587124
11.658291461457287,3.87800741670554,0.054663719126256845
11.75879397396985,3.884671128700865,0.054733515733241034
11.859296486482412,3.8912649826377286,0.054796729634919224
11.959798998994975,3.8977902987991735,0.05485359208368671
12.06030151150754,3.9042483678522575,0.05490432735429297
12.160804024020102,3.910640451553183,0.05494915291814512
12.261306536532665,3.916967783431493,0.054988279577156414
12.361809049045227,3.923231569450524,0.055021911568461826
12.46231156155779,3.929432988642632,0.05505024665133521
12.562814074070353,3.935573193718878,0.05507347618698527
12.663316586582916,3.9416533116540213,0.055091785220701885
12.763819099095478,3.9476744442485243,0.05510535257419719
12.864321611608041,3.9536376686700105,0.05511435095408649
12.964824124120604,3.9595440379770306,0.05511894708040874
13.065326636633166,3.9653945816282854,0.05511930183704858
13.165829149145729,3.9711903059803797,0.055115570443985226
13.266331661658292,3.976932194777062,0.05510790264958697
13.366834174170855,3.9826212096325158,0.05509644293974351
13.467336686683417,3.98825829051081,0.0550813307595518
13.56783919919598,3.9938443562030326,0.05506270074256864
13.668341711708543,3.999380304803067,0.05504068294231309
13.768844224221107,4.004867014182361,0.055015403060730585
13.86934673673367,4.010305342463454,0.054986982668690315
13.969849249246233,4.01569612849159,0.05495553941420219
14.070351761758795,4.021040192303298,0.05492118721487808
14.170854274271358,4.026338335590551,0.05488403643213338
14.27135678678392,4.031591342158928,0.054844194025664705
14.371859299296483,4.036799978378164,0.05480176368778879
14.472361811809046,4.041964993623488,0.05475684595820683
14.572864324321609,4.047087120706307,0.05470953832064088
14.673366836834171,4.052167076293051,0.05465993528349965
14.773869349346734,4.057205561311215,0.054608128447276576
14.874371861859297,4.062203261341992,0.05455420656172264
14.97487437437186,4.067160846999246,0.05449825557597564
15.075376886884422,4.0720789742948735,0.054440358684786305
15.175879399396985,4.0769582849909005,0.05438059637375143
15.27638191190955,4.081799406939001,0.05431904646611194
15.376884424422112,4.08660295440823,0.05425578417319169
15.477386936934675,4.091369528402031,0.05419088215000845
15.577889449447238,4.096099716965583,0.054124410557002074
15.6783919619598,4.1007940954846385,0.05405643712824017
15.778894474472363,4.1054532269769615,0.05398702724590762
15.879396986984926,4.110077662377337,0.05391624402039641
15.979899499497488,4.114667940817101,0.05384414837490267
16.08040201201005,4.119224589898863,0.053770799133131555
16.180904524522614,4.123748125966999,0.053696253108512955
16.281407037035176,4.1282390543742595,0.053620565193242736
16.38190954954774,4.132697869744642,0.053543788445489786
16.482412062060302,4.137125056232555,0.05346597417322336
16.582914574572865,4.1415210877780675,0.0533871720133222
16.683417087085427,4.145886428357986,0.05330743000489409
16.78391959959799,4.150221532232391,0.0532267946560458
16.884422112110553,4.154526844186167,0.053145311003679474
16.984924624623115,4.158802799765124,0.053063022666233556
17.085427137135678,4.163049825506263,0.05297997188960157
17.18592964964824,4.167268339161808,0.05289619958675053
17.286432162160803,4.17145874991668,0.05281174537180258
17.386934674673366,4.17562145859926,0.05272664758951505
17.48743718718593,4.179756857885261,0.05264094334121657
17.58793969969849,4.183865332494745,0.05255466850830309
17.688442212211058,4.187947259382403,0.05246785777438176
17.78894472472362,4.19200300792129,0.05238054464708006
17.889447237236183,4.196032940080311,0.05229276148041413
17.989949749748746,4.200037410595829,0.052204539498445175
18.09045226226131,4.204016767137801,0.05211590882076692
18.19095477477387,4.207971350470887,0.05202689849015943
18.291457287286434,4.2119014946109665,0.05193753650253994
18.391959799798997,4.215807526977524,0.05184784983914066
18.49246231231156,4.219689768542223,0.05175786450067199
18.592964824824122,4.223548533974122,0.05166760554307084
18.693467337336685,4.227384131781703,0.05157709711433006
18.793969849849248,4.231196864452014,0.051486362491818524
18.89447236236181,4.234987028587017,0.05139542411947088
18.994974874874373,4.238754915037218,0.05130430364422781
19.095477387386936,4.242500809032601,0.05121302195114748
19.1959798998995,4.246224990310782,0.051121599196676165
19.29648241241206,4.249927733242283,0.051030054839669985
19.396984924924624,4.253609306952783,0.05093840766986425
19.497487437437186,4.257269975442165,0.05084667583362131
19.59798994994975,4.260909997700197,0.0507548768569095
19.698492462462312,4.264529627818625,0.050663027665590686
19.798994974974875,4.268129115099566,0.050571144603205644
19.899497487487437,4.271708704160006,0.050479243446540055
20.,4.275268635032298,0.050387339419328166

==> data/finiteT/nbar1_1r1v_dim150.csv <==
1.e-8,0.3219281145129761,0.4000000101033853
0.10050252251256281,0.5348257562764344,0.15781488857628392
0.20100503502512562,0.7774892578825457,0.021129696110297747
0.30150754753768844,1.000149673618881,7.36615105199626e-7
0.40201006005025125,1.185063679112906,1.5118963395024657e-7
0.5025125725628141,1.3419417006862706,9.165056357046794e-8
0.6030150850753769,1.4778997170035821,6.925936380291716e-8
0.7035175975879397,1.5975474294135419,5.767223448268828e-8
0.8040201101005026,1.7040890682185839,5.071828823330945e-8
0.9045226226130654,1.7998628387084863,4.6194826808142914e-8
1.005025135125628,1.8866368240381066,4.311885644468508e-8
1.105527647638191,1.965784900112363,4.0985868808493575e-8
1.2060301601507537,2.038397847380981,3.951100352620777e-8
1.3065326726633164,2.1053569311026226,3.852212732539721e-8
1.4070351851758793,2.1673845137437207,3.791006770139661e-8
1.5075376976884423,2.225079970642255,3.7603289572443506e-8
1.608040210201005,2.2789458480498745,3.755409665177224e-8
1.7085427227135677,2.329407338657218,3.773070635921787e-8
1.8090452352261306,2.376827057950658,3.8112519449605546e-8
1.9095477477386935,2.4215164398839133,3.868722972684675e-8
2.010050260251256,2.4637446516436974,3.944905382203556e-8
2.110552772763819,2.503745655798197,4.0397684616386055e-8
2.211055285276382,2.5417238675117964,4.153774699518106e-8
2.3115577977889448,2.57785873160112,4.288204640517242e-8
2.4120603103015075,2.6123084588681684,4.445968980254736e-8
2.51256282281407,2.645213100919052,4.625532223656679e-8
2.613065335326633,2.6766970987762253,4.831905613147742e-8
2.713567847839196,2.7068714100348807,5.063298781684671e-8
2.8140703603517587,2.735835294282042,5.332049106999021e-8
2.9145728728643214,2.763677821152024,5.640874891488661e-8
3.0150753853768846,2.7904791496646357,5.993387104088691e-8
3.1155778978894473,2.8163116191749222,6.402838762995227e-8
3.21608041040201,2.841240684042562,6.87975707762688e-8
3.3165829229145727,2.8653257172388056,7.440292822060095e-8
3.4170854354271354,2.8886207042597056,8.106799758417174e-8
3.5175879479396985,2.911174844374581,8.912029448669312e-8
3.6180904604522612,2.9330330733356993,9.911255251948302e-8
3.718592972964824,2.954236520017348,1.110734542704764e-7
3.819095485477387,2.9748229034524782,1.270211264468679e-7
3.91959799798995,2.99482688523021,1.4835042636290924e-7
4.0201005105025125,3.014280376904477,1.7641652374501336e-7
4.120603023015075,3.033212808983674,2.1915252713836517e-7
4.221105535527638,3.051651374748657,2.891338773334636e-7
4.321608048040201,3.0696212408759815,4.2475998399545847e-7
4.422110560552764,3.0871457351323124,8.053413434039054e-7
4.522613073065327,3.104246533043464,3.8007588862395327e-6
4.62311558557789,3.121016234705882,0.0020265153686732447
4.723618098090452,3.1376308222800895,0.004561131910192452
4.824120610603015,3.154081770005456,0.006930139661711353
4.924623123115578,3.1703555137036314,0.009151649872805636
5.02512563562814,3.186441457873078,0.011241966189548674
5.125628148140703,3.202331530453845,0.013215344981915015
5.226130660653266,3.2180197932493053,0.015084154098186227
5.326633173165829,3.23350210117791,0.016859058849473786
5.427135685678392,3.2487758047163746,0.018549199809680447
5.527638198190955,3.2638394908622232,0.020162360508503646
5.6281407107035175,3.278692758695306,0.021705126411929905
5.72864322321608,3.29333602618097,0.02318303614025318
5.829145735728643,3.307770365258982,0.0246007254712729
5.929648248241206,3.3219973625300705,0.025962061884534416
6.030150760753769,3.3360190030162644,0.02727027346518098
6.130653273266332,3.3498375745640527,0.02852806417800107
6.231155785778895,3.36345559051214,0.029737720484267822
6.331658298291457,3.376875728287295,0.0309012030866245
6.43216081080402,3.390100781646344,0.032020228422464186
6.532663323316583,3.4031336243664136,0.03309633471907947
6.633165835829145,3.4159771833081822,0.03413093589325155
6.733668348341708,3.428634418939403,0.035125363035406504
6.834170860854271,3.4411083116031875,0.03608089477615944
6.934673373366834,3.4534018520379606,0.036998777972683576
7.035175885879397,3.4655180348917227,0.03788024031654191
7.13567839839196,3.4774598542098043,0.03872649651104634
7.2361809109045225,3.489230300101734,0.039538749611340525
7.336683423417085,3.5008323560001076,0.0403181890723741
7.437185935929648,3.512268996106223,0.04106598625431953
7.537688448442211,3.5235431827702453,0.041783289798331694
7.638190960954774,3.5346578636766193,0.042471219843481726
7.738693473467337,3.545615968799278,0.043130863153933253
7.8391959859799,3.5564204071581123,0.04376326897483456
7.939698498492462,3.5670740634515776,0.04436944596991021
8.040201011005026,3.5775797946636905,0.04495036034439073
8.140703523517589,3.5879404267511728,0.04550693514215139
8.241206036030151,3.5981587515117877,0.046040050619950416
8.341708548542714,3.6082375237214435,0.046550545542319084
8.442211061055277,3.618179458608834,0.04703921920506475
8.54271357356784,3.6279872297145075,0.04750683398012687
8.643216086080402,3.637663467159049,0.047954118176118624
8.743718598592965,3.6472107563238545,0.04838176902367029
8.84422111110553,3.65663163692929,0.0487904556191096
8.944723623618092,3.6659286024797844,0.04918082169076133
9.045226136130655,3.6751041000338347,0.04955348808612772
9.145728648643217,3.6841605302495113,0.04990905491276745
9.24623116115578,3.693100247652335,0.050248103298578116
9.346733673668343,3.701925561072298,0.05057119676662527
9.447236186180906,3.710638734199546,0.05087888224443937
9.547738698693468,3.719241986213411,0.05117169074703174
9.648241211206031,3.727737492446225,0.05145013778649194
9.748743723718594,3.736127385051119,0.051714723569025456
9.849246236231156,3.7444137536511235,0.051965933043112096
9.949748748743719,3.7525986459548415,0.05220423586079623
10.050251261256282,3.7606840683312357,0.05243008630879532
10.150753773768844,3.7686719863424583,0.05264392325806308
10.251256286281407,3.776564325238751,0.05284617017059209
10.35175879879397,3.784362970423327,0.053037235191473533
10.452261311306533,3.7920697678976167,0.05321751134334222
10.552763823819097,3.7996865246985467,0.05338737683000546
10.65326633633166,3.8072150093395707,0.0535471954468092
10.753768848844222,3.814656952266356,0.053697317087540074
10.854271361356785,3.822014046336391,0.053838078331648546
10.954773873869348,3.8292879473296204,0.05396980309141416
11.05527638638191,3.8364802744947584,0.054092803296367585
11.155778898894473,3.843592611133339,0.05420737959171813
11.256281411407036,3.8506265052211055,0.054313822028521294
11.356783923919599,3.8575834700640224,0.054412410725595904
11.457286436432161,3.864464984984361,0.05450341648647195
11.557788948944724,3.871272496030806,0.0545871013585888
11.658291461457287,3.878007416705546,0.054663719126258496
11.75879397396985,3.8846711287008735,0.05473351573324255
11.859296486482412,3.89126498263774,0.05479672963492062
11.959798998994975,3.8977902987991864,0.05485359208368805
12.06030151150754,3.9042483678522735,0.0549043273542941
12.160804024020102,3.910640451553205,0.05494915291814598
12.261306536532665,3.91696778343152,0.054988279577157115
12.361809049045227,3.9232315694505613,0.055021911568462166
12.46231156155779,3.9294329886426804,0.055050246651334914
12.562814074070353,3.9355731937189415,0.05507347618698436
12.663316586582916,3.9416533116541075,0.05509178522070006
12.763819099095478,3.9476744442486384,0.055105352574194244
12.864321611608041,3.953637668670159,0.05511435095408197
12.964824124120604,3.9595440379772295,0.05511894708040223
13.065326636633166,3.965394581628547,0.0551193018370395
13.165829149145729,3.971190305980724,0.055115570443972875
13.266331661658292,3.9769321947775116,0.05510790264957026
13.366834174170855,3.982621209633107,0.05509644293972101
13.467336686683417,3.988258290511582,0.05508133075952195
13.56783919919598,3.993844356204036,0.055062700742529655
13.668341711708543,3.9993803048043715,0.05504068294226201
13.768844224221107,4.004867014184052,0.055015403060664096
13.86934673673367,4.01030534246564,0.05498698266860406
13.969849249246233,4.015696128494406,0.05495553941409063
14.070351761758795,4.021040192306922,0.05492118721473442
14.170854274271358,4.0263383355952005,0.054884036431949106
14.27135678678392,4.031591342164878,0.05484419402542899
14.371859299296483,4.036799978385761,0.05480176368748796
14.472361811809046,4.04196499363316,0.054756845957824284
14.572864324321609,4.047087120718594,0.05470953832015542
14.673366836834171,4.052167076308629,0.054659935282885395
14.773869349346734,4.057205561330915,0.05460812844650103
14.874371861859297,4.062203261366845,0.05455420656074566
14.97487437437186,4.0671608470305305,0.05449825557474816
15.075376886884422,4.072078974334165,0.054440358683247494
15.175879399396985,4.076958285040142,0.054380596371826705
15.27638191190955,4.081799407000579,0.05431904646370978
15.376884424422112,4.086602954485071,0.054255784170200286
15.477386936934675,4.09136952849771,0.05419088214629122
15.577889449447238,4.096099717084469,0.054124410552392636
15.6783919619598,4.100794095632061,0.05405643712253631
15.778894474472363,4.105453227159394,0.05398702723886392
15.879396986984926,4.11007766260264,0.053916244011715964
15.979899499497488,4.114667941094798,0.05384414836422644
16.08040201201005,4.119224590240462,0.053770799120026545
16.180904524522614,4.123748126386395,0.053696253092457735
16.281407037035176,4.128239054888179,0.05362056517361118
16.38190954954774,4.1326978703732005,0.053543788421530694
16.482412062060302,4.137125056999889,0.05346597414403742
16.582914574572865,4.1415210887130876,0.05338717197783476
16.683417087085427,4.145886429495261,0.05330742996182374
16.78391959959799,4.150221533613174,0.05322679460386633
16.884422112110553,4.154526845859618,0.0531453109405769
16.984924624623115,4.158802801789706,0.05306302259005596
17.085427137135678,4.163049827951394,0.052979971797799216
17.18592964964824,4.167268342109768,0.05289619947630911
17.286432162160803,4.171458753464839,0.05281174523916318
17.386934674673366,4.17562146286265,0.052726647430483435
17.48743718718593,4.179756862999554,0.05264094315085771
17.58793969969849,4.1838653386196984,0.052554668280819436
17.688442212211058,4.1879472667058435,0.05246785750297363
17.78894472472362,4.192003016663688,0.05238054432378533
17.889447237236183,4.196032950500049,0.05229276109592304
17.989949749748746,4.20003742299525,0.05220453904189034
18.09045226226131,4.204016781870151,0.052115908279481454
18.19095477477387,4.2079713679482555,0.052026897849401475
18.291457287286434,4.211901515313375,0.05193753574517793
18.391959799798997,4.215807551463285,0.051847848945296565
18.49246231231156,4.219689797459764,0.05175786344731327
18.592964824824122,4.223548568075431,0.051667604303550066
18.693467337336685,4.227384171937626,0.051577095657860846
18.793969849849248,4.231196911669592,0.05148636078288341
18.89447236236181,4.234987084029153,0.05139542211715168
18.994974874874373,4.238754980044935,0.05130430130144997
19.095477387386936,4.242500885150185,0.051213019213828564
19.1959798998995,4.246225079314166,0.05112159600276705
19.29648241241206,4.24992783717103,0.05103005111807719
19.396984924924624,4.253609428146088,0.05093840333924051
19.497487437437186,4.25727011657933,0.050846670801009373
19.59798994994975,4.260910161846035,0.05075487101622438
19.698492462462312,4.264529818474393,0.05066302089592229
19.798994974974875,4.268129336259963,0.05057113676692388
19.899497487487437,4.2717089603769045,0.05047923438718111
20.,4.275268931485925,0.05038732895924223

==> data/hetCap.csv <==
0.,0.
0.00278,0.004005
0.011099,0.015925
0.024957,0.035564
0.044355,0.062611
0.069291,0.096651
0.076856,0.106821
0.099766,0.137184
0.135781,0.183646
0.143712,0.193677
0.177334,0.235425
0.210569,0.275506
0.224427,0.291884
0.277058,0.352375
0.277425,0.352787
0.335229,0.416252
0.344281,0.425925
0.398939,0.482887
0.411137,0.495271
0.468187,0.551678
0.477993,0.56113
0.542975,0.622056
0.544849,0.623771
0.611706,0.683432
0.623302,0.693494
0.678562,0.74033
0.709168,0.765508
0.745418,0.794656
0.800573,0.837663
0.812274,0.846586
0.87913,0.896277
0.897517,0.90957
0.945987,0.943876
1.,0.980893
1.012843,0.989513
1.079699,1.033311
1.146555,1.075381
1.213411,1.115826
1.280268,1.15474
1.347124,1.192213
1.41398,1.228324
1.480836,1.263151
1.547692,1.296762
1.614548,1.329224
1.681405,1.360597
1.748261,1.390938
1.815117,1.420301
1.881973,1.448735
1.948829,1.476286
2.015686,1.502998
2.082542,1.528912
2.149398,1.554066
2.216254,1.578496
2.28311,1.602236
2.349967,1.625318
2.416823,1.647772
2.483679,1.669626
2.550535,1.690907
2.617391,1.711639
2.684247,1.731847
2.751104,1.751553
2.81796,1.770778
2.884816,1.789542
2.951672,1.807865
3.018528,1.825765
3.085385,1.843376
3.152241,1.860774
3.219097,1.877959
3.285953,1.894935
3.352809,1.911702
3.419666,1.928263
3.486522,1.944618
3.553378,1.960771
3.620234,1.976723
3.68709,1.992476
3.753946,2.008033
3.820803,2.023395
3.887659,2.038566
3.954515,2.053546
4.021371,2.068338
4.088227,2.082945
4.155084,2.097369
4.22194,2.111612
4.288796,2.125677
4.355652,2.139566
4.422508,2.153281
4.489365,2.166824
4.556221,2.180198
4.623077,2.193406
4.689933,2.206449
4.756789,2.21933
4.823645,2.232051
4.890502,2.244614
4.957358,2.257022
5.024214,2.269277
5.09107,2.281382
5.157926,2.293337
5.224783,2.305146
5.291639,2.316811
5.358495,2.328334
5.425351,2.339717
5.492207,2.350962
5.559064,2.362072
5.62592,2.373047
5.692776,2.383891
5.759632,2.394605
5.826488,2.405192
5.893344,2.415659
5.960201,2.426032
6.027057,2.436314
6.093913,2.446507
6.160769,2.456613
6.227625,2.466633
6.294482,2.47657
6.361338,2.486424
6.428194,2.496197
6.49505,2.505892
6.561906,2.515508
6.628763,2.525048
6.695619,2.534512
6.762475,2.543903
6.829331,2.55322
6.896187,2.562467
6.963043,2.571642
7.0299,2.580749
7.096756,2.589787
7.163612,2.598759
7.230468,2.607663
7.297324,2.616503
7.364181,2.625279
7.431037,2.633991
7.497893,2.642641
7.564749,2.651229
7.631605,2.659756
7.698462,2.668224
7.765318,2.676632
7.832174,2.684982
7.89903,2.693275
7.965886,2.70151
8.032742,2.70969
8.099599,2.717814
8.166455,2.725883
8.233311,2.733899
8.300167,2.741861
8.367023,2.74977
8.43388,2.757627
8.500736,2.765433
8.567592,2.773187
8.634448,2.780891
8.701304,2.788546
8.768161,2.796151
8.835017,2.803708
8.901873,2.811217
8.968729,2.818678
9.035585,2.826092
9.102441,2.833459
9.169298,2.840781
9.236154,2.848056
9.30301,2.855287
9.369866,2.862473
9.436722,2.869615
9.503579,2.876714
9.570435,2.883769
9.637291,2.890781
9.704147,2.897751
9.771003,2.904679
9.83786,2.911565
9.904716,2.918411
9.971572,2.925215
10.038428,2.93198
10.105284,2.938704
10.17214,2.945389
10.238997,2.952035
10.305853,2.958642
10.372709,2.965211
10.439565,2.971741
10.506421,2.978234
10.573278,2.98469
10.640134,2.991108
10.70699,2.997491
10.773846,3.003836
10.840702,3.010146
10.907559,3.01642
10.974415,3.022659
11.041271,3.028863
11.108127,3.035033
11.174983,3.041169
11.241839,3.047275
11.308696,3.05335
11.375552,3.059396
11.442408,3.065413
11.509264,3.0714
11.57612,3.077359
11.642977,3.083289
11.709833,3.089191
11.776689,3.095065
11.843545,3.100911
11.910401,3.106729
11.977258,3.112521
12.044114,3.118285
12.11097,3.124023
12.177826,3.129734
12.244682,3.135419
12.311538,3.141077
12.378395,3.14671
12.445251,3.152318
12.512107,3.1579
12.578963,3.163457
12.645819,3.168988
12.712676,3.174496
12.779532,3.179978
12.846388,3.185436
12.913244,3.190871
12.9801,3.196281
13.046957,3.201667
13.113813,3.20703
13.180669,3.21237
13.247525,3.217686
13.314381,3.222979
13.381237,3.228249
13.448094,3.233497
13.51495,3.238722
13.581806,3.243925
13.648662,3.249106
13.715518,3.254265
13.782375,3.259402
13.849231,3.264517
13.916087,3.26961
13.982943,3.274683
14.049799,3.279734
14.116656,3.284764
14.183512,3.289773
14.250368,3.294761
14.317224,3.299729
14.38408,3.304676
14.450936,3.309602
14.517793,3.314509
14.584649,3.319395
14.651505,3.324262
14.718361,3.329109
14.785217,3.333936
14.852074,3.338743
14.91893,3.343531
14.985786,3.3483
15.052642,3.35305
15.119498,3.35778
15.186355,3.362492
15.253211,3.367184
15.320067,3.371859
15.386923,3.376514
15.453779,3.381151
15.520635,3.38577
15.587492,3.390371
15.654348,3.394953
15.721204,3.399517
15.78806,3.404065
15.854916,3.408595
15.921773,3.413109
15.988629,3.417607
16.055485,3.422088
16.122341,3.426553
16.189197,3.431002
16.256054,3.435435
16.32291,3.439853
16.389766,3.444254
16.456622,3.44864
16.523478,3.453011
16.590334,3.457366
16.657191,3.461706
16.724047,3.466031
16.790903,3.470341
16.857759,3.474636
16.924615,3.478917
16.991472,3.483182
17.058328,3.487433
17.125184,3.49167
17.19204,3.495892
17.258896,3.5001
17.325753,3.504294
17.392609,3.508474
17.459465,3.512639
17.526321,3.516791
17.593177,3.520929
17.660033,3.525054
17.72689,3.529165
17.793746,3.533262
17.860602,3.537346
17.927458,3.541417
17.994314,3.545474
18.061171,3.549519
18.128027,3.55355
18.194883,3.557568
18.261739,3.561574
18.328595,3.565567
18.395452,3.569547
18.462308,3.573514
18.529164,3.577469
18.59602,3.581411
18.662876,3.585341
18.729732,3.589258
18.796589,3.593164
18.863445,3.597057
18.930301,3.600938
18.997157,3.604807
19.064013,3.608665
19.13087,3.61251
19.197726,3.616343
19.264582,3.620165
19.331438,3.623975
19.398294,3.627774
19.465151,3.631561
19.532007,3.635337
19.598863,3.639101
19.665719,3.642854
19.732575,3.646596
19.799431,3.650326
19.866288,3.654045
19.933144,3.657754
20.,3.661451

==> data/homCap.csv <==
0.,0.
0.000025,0.000073
0.000101,0.000291
0.000227,0.000655
0.000404,0.001165
0.000631,0.001819
0.000909,0.002618
0.001237,0.003561
0.001616,0.004648
0.002045,0.005878
0.002525,0.00725
0.003055,0.008763
0.003636,0.010416
0.004268,0.01221
0.004949,0.014141
0.005682,0.01621
0.006464,0.018415
0.007298,0.020755
0.008182,0.023229
0.009116,0.025835
0.010101,0.028571
0.011136,0.031436
0.012222,0.03443
0.013358,0.037548
0.014545,0.040792
0.015782,0.044157
0.01707,0.047644
0.018409,0.051249
0.019797,0.054971
0.021237,0.058808
0.022727,0.062758
0.024267,0.066819
0.025858,0.070989
0.027499,0.075266
0.029191,0.079648
0.030934,0.084132
0.032726,0.088717
0.03457,0.0934
0.036464,0.098179
0.038408,0.103052
0.040403,0.108016
0.042448,0.11307
0.044544,0.118211
0.046691,0.123436
0.048888,0.128744
0.051135,0.134132
0.053433,0.139598
0.055781,0.145139
0.05818,0.150753
0.06063,0.156438
0.06313,0.162192
0.06568,0.168012
0.06689,0.170754
0.068281,0.173895
0.070933,0.17984
0.073635,0.185844
0.076387,0.191905
0.07919,0.19802
0.082043,0.204188
0.084947,0.210406
0.087902,0.216671
0.090907,0.222982
0.093962,0.229336
0.097068,0.235731
0.100225,0.242164
0.103432,0.248634
0.106689,0.255139
0.109997,0.261676
0.113356,0.268242
0.116765,0.274837
0.120224,0.281458
0.123734,0.288102
0.127295,0.294768
0.130906,0.301453
0.133779,0.30672
0.134567,0.308157
0.138279,0.314876
0.142042,0.321608
0.145855,0.328353
0.149718,0.335107
0.153632,0.341869
0.157597,0.348637
0.161612,0.35541
0.165678,0.362185
0.169794,0.368961
0.17396,0.375736
0.178177,0.382508
0.182445,0.389275
0.186763,0.396037
0.191132,0.40279
0.195551,0.409535
0.20002,0.416268
0.200669,0.417238
0.20454,0.42299
0.209111,0.429697
0.213732,0.436388
0.218404,0.443063
0.223126,0.44972
0.227898,0.456357
0.232721,0.462973
0.237595,0.469566
0.242519,0.476136
0.247494,0.482681
0.252519,0.4892
0.257595,0.495692
0.262721,0.502155
0.267559,0.50817
0.267897,0.508588
0.273124,0.514991
0.278402,0.521362
0.28373,0.5277
0.289109,0.534004
0.294538,0.540273
0.300018,0.546506
0.305548,0.552703
0.311129,0.558862
0.31676,0.564982
0.322441,0.571063
0.328174,0.577104
0.333956,0.583103
0.334448,0.583609
0.339789,0.589061
0.345673,0.594977
0.351607,0.600849
0.357592,0.606678
0.363627,0.612462
0.369713,0.618201
0.375849,0.623895
0.382036,0.629542
0.388273,0.635142
0.394561,0.640696
0.400899,0.646201
0.401338,0.646579
0.407288,0.651658
0.413727,0.657067
0.420217,0.662427
0.426757,0.667737
0.433348,0.672997
0.439989,0.678208
0.446681,0.683368
0.453423,0.688477
0.460216,0.693535
0.467059,0.698542
0.468227,0.699389
0.473953,0.703498
0.480897,0.708402
0.487892,0.713254
0.494937,0.718055
0.502033,0.722803
0.509179,0.727499
0.516376,0.732143
0.523623,0.736734
0.530921,0.741273
0.535117,0.743846
0.538269,0.74576
0.545668,0.750194
0.553117,0.754576
0.560617,0.758905
0.568167,0.763182
0.575768,0.767406
0.58342,0.771578
0.591121,0.775698
0.598874,0.779766
0.602007,0.781388
0.606677,0.783782
0.61453,0.787745
0.622434,0.791658
0.630388,0.795518
0.638393,0.799327
0.646448,0.803085
0.654554,0.806792
0.662711,0.810449
0.668896,0.813173
0.670917,0.814054
0.679175,0.817609
0.687483,0.821114
0.695841,0.824571
0.70425,0.828021
0.712709,0.83148
0.721219,0.834947
0.72978,0.838424
0.735786,0.840856
0.73839,0.841909
0.747052,0.845402
0.755764,0.848903
0.764526,0.852412
0.773339,0.855928
0.782202,0.859452
0.791116,0.862982
0.800081,0.86652
0.802676,0.867541
0.809096,0.870064
0.818161,0.873613
0.827277,0.877169
0.836444,0.880731
0.84566,0.884298
0.854928,0.88787
0.864246,0.891447
0.869565,0.893482
0.873614,0.895029
0.883033,0.898615
0.892503,0.902205
0.902023,0.905798
0.911593,0.909396
0.921214,0.912997
0.930886,0.916601
0.936455,0.918669
0.940608,0.920207
0.95038,0.923816
0.960203,0.927428
0.970077,0.931041
0.980001,0.934656
0.989975,0.938273
1.,0.941891
1.003344,0.943094
1.070234,0.966756
1.137124,0.989659
1.204013,1.011808
1.270903,1.03321
1.337793,1.053879
1.404682,1.073826
1.471572,1.093067
1.538462,1.111617
1.605351,1.129495
1.672241,1.146718
1.73913,1.163305
1.80602,1.179274
1.87291,1.194646
1.939799,1.209439
2.006689,1.223672
2.073579,1.237365
2.140468,1.250557
2.207358,1.263447
2.274247,1.276091
2.341137,1.288497
2.408027,1.300676
2.474916,1.312633
2.541806,1.324377
2.608696,1.335913
2.675585,1.347248
2.742475,1.358385
2.809365,1.369329
2.876254,1.380085
2.943144,1.390657
3.010033,1.401049
3.076923,1.411264
3.143813,1.421304
3.210702,1.431175
3.277592,1.440878
3.344482,1.450416
3.411371,1.459792
3.478261,1.46901
3.545151,1.47807
3.61204,1.486977
3.67893,1.495733
3.745819,1.504339
3.812709,1.512799
3.879599,1.521115
3.946488,1.529289
4.013378,1.537323
4.080268,1.545226
4.147157,1.553026
4.214047,1.56073
4.280936,1.56834
4.347826,1.575859
4.414716,1.583289
4.481605,1.590632
4.548495,1.597891
4.615385,1.605066
4.682274,1.612161
4.749164,1.619176
4.816054,1.626113
4.882943,1.632974
4.949833,1.63976
5.016722,1.646473
5.083612,1.653114
5.150502,1.659684
5.217391,1.666184
5.284281,1.672615
5.351171,1.678979
5.41806,1.685276
5.48495,1.691508
5.551839,1.697676
5.618729,1.703779
5.685619,1.70982
5.752508,1.715799
5.819398,1.721717
5.886288,1.727574
5.953177,1.733372
6.020067,1.739112
6.086957,1.744793
6.153846,1.750417
6.220736,1.755984
6.287625,1.761495
6.354515,1.766951
6.421405,1.772352
6.488294,1.777706
6.555184,1.783014
6.622074,1.788277
6.688963,1.793496
6.755853,1.798672
6.822742,1.803805
6.889632,1.808896
6.956522,1.813947
7.023411,1.818957
7.090301,1.823928
7.157191,1.828859
7.22408,1.833752
7.29097,1.838607
7.35786,1.843425
7.424749,1.848206
7.491639,1.85295
7.558528,1.857659
7.625418,1.862333
7.692308,1.866972
7.759197,1.871576
7.826087,1.876147
7.892977,1.880684
7.959866,1.885188
8.026756,1.88966
8.093645,1.8941
8.160535,1.898507
8.227425,1.902883
8.294314,1.907228
8.361204,1.911542
8.428094,1.915826
8.494983,1.92008
8.561873,1.924304
8.628763,1.928499
8.695652,1.932664
8.762542,1.936801
8.829431,1.940909
8.896321,1.944988
8.963211,1.94904
9.0301,1.953064
9.09699,1.957061
9.16388,1.961031
9.230769,1.964975
9.297659,1.968896
9.364548,1.972792
9.431438,1.976663
9.498328,1.980512
9.565217,1.984337
9.632107,1.988138
9.698997,1.991918
9.765886,1.995674
9.832776,1.999409
9.899666,2.003121
9.966555,2.006812
10.033445,2.010481
10.100334,2.01413
10.167224,2.017757
10.234114,2.021364
10.301003,2.02495
10.367893,2.028516
10.434783,2.032062
10.501672,2.035588
10.568562,2.039095
10.635452,2.042582
10.702341,2.04605
10.769231,2.049499
10.83612,2.05293
10.90301,2.056341
10.9699,2.059735
11.036789,2.06311
11.103679,2.066467
11.170569,2.069806
11.237458,2.073128
11.304348,2.076432
11.371237,2.079719
11.438127,2.082988
11.505017,2.086241
11.571906,2.089476
11.638796,2.092695
11.705686,2.095897
11.772575,2.099083
11.839465,2.102252
11.906355,2.105405
11.973244,2.108542
12.040134,2.111663
12.107023,2.114769
12.173913,2.117858
12.240803,2.120933
12.307692,2.123992
12.374582,2.127037
12.441472,2.130068
12.508361,2.133084
12.575251,2.136086
12.64214,2.139074
12.70903,2.142048
12.77592,2.145008
12.842809,2.147954
12.909699,2.150887
12.976589,2.153807
13.043478,2.156713
13.110368,2.159606
13.177258,2.162486
13.244147,2.165353
13.311037,2.168207
13.377926,2.171049
13.444816,2.173878
13.511706,2.176694
13.578595,2.179498
13.645485,2.18229
13.712375,2.18507
13.779264,2.187838
13.846154,2.190594
13.913043,2.193338
13.979933,2.19607
14.046823,2.198791
14.113712,2.2015
14.180602,2.204198
14.247492,2.206884
14.314381,2.209559
14.381271,2.212223
14.448161,2.214876
14.51505,2.217517
14.58194,2.220148
14.648829,2.222768
14.715719,2.225378
14.782609,2.227976
14.849498,2.230564
14.916388,2.233142
14.983278,2.235709
15.050167,2.238266
15.117057,2.240812
15.183946,2.243349
15.250836,2.245875
15.317726,2.248391
15.384615,2.250897
15.451505,2.253393
15.518395,2.25588
15.585284,2.258356
15.652174,2.260824
15.719064,2.263281
15.785953,2.26573
15.852843,2.268169
15.919732,2.270599
15.986622,2.273019
16.053512,2.275431
16.120401,2.277833
16.187291,2.280227
16.254181,2.282612
16.32107,2.284988
16.38796,2.287355
16.454849,2.289714
16.521739,2.292064
16.588629,2.294406
16.655518,2.296739
16.722408,2.299064
16.789298,2.30138
16.856187,2.303688
16.923077,2.305988
16.989967,2.30828
17.056856,2.310563
17.123746,2.312839
17.190635,2.315106
17.257525,2.317366
17.324415,2.319618
17.391304,2.321862
17.458194,2.324098
17.525084,2.326326
17.591973,2.328547
17.658863,2.33076
17.725753,2.332966
17.792642,2.335164
17.859532,2.337354
17.926421,2.339538
17.993311,2.341714
18.060201,2.343882
18.12709,2.346043
18.19398,2.348198
18.26087,2.350344
18.327759,2.352484
18.394649,2.354617
18.461538,2.356743
18.528428,2.358861
18.595318,2.360973
18.662207,2.363078
18.729097,2.365176
18.795987,2.367267
18.862876,2.369351
18.929766,2.371429
18.996656,2.3735
19.063545,2.375564
19.130435,2.377622
19.197324,2.379673
19.264214,2.381718
19.331104,2.383756
19.397993,2.385788
19.464883,2.387813
19.531773,2.389833
19.598662,2.391845
19.665552,2.393852
19.732441,2.395853
19.799331,2.397847
19.866221,2.399835
19.93311,2.401818
20.,2.403794

==> data/lossy_channel/cap_exact_10.csv <==
0.000000000000000000e+00,1.776356839400250465e-15
5.000000000000000278e-02,4.440749631432261424e-03
1.000000000000000056e-01,8.867839288024370603e-03
1.500000000000000222e-01,1.328135224348692134e-02
2.000000000000000111e-01,1.768137065252339823e-02
2.500000000000000000e-01,2.206797558115525248e-02
3.000000000000000444e-01,2.644124703564809664e-02
3.500000000000000333e-01,3.080126399019622596e-02
4.000000000000000222e-01,3.514810441343207970e-02
4.500000000000000111e-01,3.948184529381926211e-02
5.000000000000000000e-01,4.380256266397708487e-02
5.500000000000000444e-01,4.811033162403965946e-02
6.000000000000000888e-01,5.240522636411260038e-02
6.500000000000000222e-01,5.668732018577848919e-02
7.000000000000000666e-01,6.095668552288557862e-02
7.500000000000000000e-01,6.521339396143677192e-02
8.000000000000000444e-01,6.945751625885154823e-02
8.500000000000000888e-01,7.368912236241431657e-02
9.000000000000000222e-01,7.790828142717831639e-02
9.500000000000000666e-01,8.211506183312344831e-02
1.000000000000000000e+00,8.630953120177942139e-02
1.050000000000000044e+00,9.049175641229911804e-02
1.100000000000000089e+00,9.466180361690135214e-02
1.150000000000000133e+00,9.881973825591128247e-02
1.200000000000000178e+00,1.029656250721853183e-01
1.250000000000000000e+00,1.070995281251763132e-01
1.300000000000000044e+00,1.112215108044862788e-01
1.350000000000000089e+00,1.153316358429998800e-01
1.400000000000000133e+00,1.194299653296360120e-01
1.450000000000000178e+00,1.235165607216508477e-01
1.500000000000000000e+00,1.275914828566433457e-01
1.550000000000000044e+00,1.316547919641326558e-01
1.600000000000000089e+00,1.357065476768193335e-01
1.650000000000000133e+00,1.397468090415427966e-01
1.700000000000000178e+00,1.437756345298586425e-01
1.750000000000000000e+00,1.477930820483823737e-01
1.800000000000000044e+00,1.517992089487929519e-01
1.850000000000000089e+00,1.557940720375681209e-01
1.900000000000000133e+00,1.597777275854692647e-01
1.950000000000000178e+00,1.637502313367429352e-01
2.000000000000000000e+00,1.677116385180870139e-01
2.050000000000000266e+00,1.716620038473664067e-01
2.100000000000000089e+00,1.756013815421262336e-01
2.149999999999999911e+00,1.795298253278296841e-01
2.200000000000000178e+00,1.834473884459386639e-01
2.250000000000000000e+00,1.873541236617537464e-01
2.300000000000000266e+00,1.912500832720613886e-01
2.350000000000000089e+00,1.951353191125972941e-01
2.400000000000000355e+00,1.990098825653152659e-01
2.450000000000000178e+00,2.028738245654722050e-01
2.500000000000000000e+00,2.067271956085567908e-01
2.550000000000000266e+00,2.105700457570511830e-01
2.600000000000000089e+00,2.144024246469937722e-01
2.650000000000000355e+00,2.182243814944371252e-01
2.700000000000000178e+00,2.220359651017149716e-01
2.750000000000000000e+00,2.258372238635972806e-01
2.800000000000000266e+00,2.296282057732739190e-01
2.850000000000000089e+00,2.334089584281953123e-01
2.900000000000000355e+00,2.371795290358527097e-01
2.950000000000000178e+00,2.409399644192937728e-01
3.000000000000000000e+00,2.446903110226541500e-01
3.050000000000000266e+00,2.484306149165176336e-01
3.100000000000000089e+00,2.521609218030915756e-01
3.150000000000000355e+00,2.558812770213672039e-01
3.200000000000000178e+00,2.595917255521218436e-01
3.250000000000000000e+00,2.632923120228403135e-01
3.300000000000000266e+00,2.669830807124764505e-01
3.350000000000000089e+00,2.706640755561799949e-01
3.400000000000000355e+00,2.743353401498733746e-01
3.450000000000000178e+00,2.779969177547929604e-01
3.500000000000000000e+00,2.816488513018642337e-01
3.550000000000000266e+00,2.852911833960547483e-01
3.600000000000000089e+00,2.889239563205761030e-01
3.650000000000000355e+00,2.925472120410841370e-01
3.700000000000000178e+00,2.961609922096970493e-01
3.750000000000000000e+00,2.997653381689984187e-01
3.800000000000000266e+00,3.033602909559718341e-01
3.850000000000000089e+00,3.069458913058227267e-01
3.900000000000000355e+00,3.105221796557060543e-01
3.950000000000000178e+00,3.140891961484619799e-01
4.000000000000000000e+00,3.176469806362085535e-01
4.049999999999999822e+00,3.211955726838890968e-01
4.100000000000000533e+00,3.247350115727645203e-01
4.150000000000000355e+00,3.282653363038336991e-01
4.200000000000000178e+00,3.317865856011890102e-01
4.250000000000000000e+00,3.352987979152866060e-01
4.299999999999999822e+00,3.388020114262104698e-01
4.350000000000000533e+00,3.422962640468334428e-01
4.400000000000000355e+00,3.457815934259373947e-01
4.450000000000000178e+00,3.492580369512738869e-01
4.500000000000000000e+00,3.527256317525750973e-01
4.549999999999999822e+00,3.561844147045016840e-01
4.600000000000000533e+00,3.596344224295568992e-01
4.650000000000000355e+00,3.630756913009323128e-01
4.700000000000000178e+00,3.665082574453064623e-01
4.750000000000000000e+00,3.699321567456266280e-01
4.800000000000000711e+00,3.733474248437689269e-01
4.850000000000000533e+00,3.767540971432516983e-01
4.900000000000000355e+00,3.801522088118174381e-01
4.950000000000000178e+00,3.835417947840351616e-01
5.000000000000000000e+00,3.869228897638024023e-01
5.050000000000000711e+00,3.902955282268498749e-01
5.100000000000000533e+00,3.936597444231990650e-01
5.150000000000000355e+00,3.970155723795611991e-01
5.200000000000000178e+00,4.003630459016926935e-01
5.250000000000000000e+00,4.037021985767408339e-01
5.300000000000000711e+00,4.070330637755699144e-01
5.350000000000000533e+00,4.103556746549417156e-01
5.400000000000000355e+00,4.136700641598007877e-01
5.450000000000000178e+00,4.169762650254469349e-01
5.500000000000000000e+00,4.202743097796819427e-01
5.550000000000000711e+00,4.235642307449118960e-01
5.600000000000000533e+00,4.268460600402841365e-01
5.650000000000000355e+00,4.301198295836829999e-01
5.700000000000000178e+00,4.333855710937699612e-01
5.750000000000000000e+00,4.366433160920166756e-01
5.800000000000000711e+00,4.398930959046092326e-01
5.850000000000000533e+00,4.431349416644128070e-01
5.900000000000000355e+00,4.463688843128617023e-01
5.950000000000000178e+00,4.495949546018565002e-01
6.000000000000000000e+00,4.528131830955848258e-01
6.050000000000000711e+00,4.560236001723501076e-01
6.100000000000000533e+00,4.592262360263736909e-01
6.150000000000000355e+00,4.624211206695640897e-01
6.200000000000000178e+00,4.656082839332418288e-01
6.250000000000000000e+00,4.687877554698616223e-01
6.300000000000000711e+00,4.719595647547318862e-01
6.350000000000000533e+00,4.751237410876401057e-01
6.400000000000000355e+00,4.782803135945359330e-01
6.450000000000000178e+00,4.814293112291245791e-01
6.500000000000000000e+00,4.845707627744824109e-01
6.550000000000000711e+00,4.877046968446299147e-01
6.600000000000000533e+00,4.908311418860797914e-01
6.650000000000000355e+00,4.939501261793770581e-01
6.700000000000000178e+00,4.970616778406187208e-01
6.750000000000000000e+00,5.001658248229290393e-01
6.800000000000000711e+00,5.032625949179285740e-01
6.850000000000000533e+00,5.063520157572236613e-01
6.900000000000000355e+00,5.094341148137848663e-01
6.950000000000000178e+00,5.125089194033920492e-01
7.000000000000000000e+00,5.155764566860252529e-01
7.050000000000000711e+00,5.186367536672378264e-01
7.100000000000000533e+00,5.216898371995091210e-01
7.150000000000000355e+00,5.247357339836007384e-01
7.200000000000000178e+00,5.277744705698248495e-01
7.250000000000000000e+00,5.308060733594350822e-01
7.300000000000000711e+00,5.338305686058681943e-01
7.350000000000000533e+00,5.368479824159715363e-01
7.400000000000000355e+00,5.398583407513504184e-01
7.450000000000000178e+00,5.428616694295351763e-01
7.500000000000000000e+00,5.458579941252352796e-01
7.550000000000000711e+00,5.488473403715472543e-01
7.600000000000000533e+00,5.518297335611350718e-01
7.650000000000000355e+00,5.548051989474105383e-01
7.700000000000000178e+00,5.577737616457012493e-01
7.750000000000000000e+00,5.607354466344149913e-01
7.800000000000000711e+00,5.636902787561339778e-01
7.850000000000000533e+00,5.666382827187703697e-01
7.900000000000000355e+00,5.695794830966605105e-01
7.950000000000000178e+00,5.725139043316698206e-01
8.000000000000000000e+00,5.754415707342426245e-01
8.050000000000000711e+00,5.783625064844981623e-01
8.099999999999999645e+00,5.812767356332839697e-01
8.150000000000000355e+00,5.841842821032008359e-01
8.200000000000001066e+00,5.870851696896508543e-01
8.250000000000000000e+00,5.899794220618153062e-01
8.300000000000000711e+00,5.928670627637160351e-01
8.349999999999999645e+00,5.957481152151924420e-01
8.400000000000000355e+00,5.986226027128367377e-01
8.450000000000001066e+00,6.014905484310109074e-01
8.500000000000000000e+00,6.043519754228228180e-01
8.550000000000000711e+00,6.072069066209948573e-01
8.599999999999999645e+00,6.100553648388968853e-01
8.650000000000000355e+00,6.128973727713979969e-01
8.700000000000001066e+00,6.157329529958088798e-01
8.750000000000000000e+00,6.185621279728223953e-01
8.800000000000000711e+00,6.213849200473324785e-01
8.849999999999999645e+00,6.242013514493836013e-01
8.900000000000000355e+00,6.270114442950180944e-01
8.950000000000001066e+00,6.298152205871474507e-01
9.000000000000000000e+00,6.326127022164067526e-01
9.050000000000000711e+00,6.354039109619895598e-01
9.099999999999999645e+00,6.381888684925067778e-01
9.150000000000000355e+00,6.409675963668055587e-01
9.200000000000001066e+00,6.437401160347766549e-01
9.250000000000000000e+00,6.465064488381671026e-01
9.300000000000000711e+00,6.492666160113982343e-01
9.349999999999999645e+00,6.520206386823312883e-01
9.400000000000000355e+00,6.547685378730756511e-01
9.450000000000001066e+00,6.575103345007464739e-01
9.500000000000000000e+00,6.602460493782373874e-01
9.550000000000000711e+00,6.629757032149719009e-01
9.600000000000001421e+00,6.656993166176761179e-01
9.650000000000000355e+00,6.684169100910946071e-01
9.700000000000001066e+00,6.711285040387400258e-01
9.750000000000000000e+00,6.738341187636107676e-01
9.800000000000000711e+00,6.765337744689201571e-01
9.850000000000001421e+00,6.792274912588069924e-01
9.900000000000000355e+00,6.819152891390229954e-01
9.950000000000001066e+00,6.845971880176646707e-01
1.000000000000000000e+01,6.872732077058207878e-01


==> data/lossy_channel/cap_exact_2.csv <==
0.000000000000000000e+00,-4.440892098500626162e-16
5.000000000000000278e-02,1.738101251100721001e-02
1.000000000000000056e-01,3.454888555155832819e-02
1.500000000000000222e-01,5.150880701504245707e-02
2.000000000000000111e-01,6.826570394399578134e-02
2.500000000000000000e-01,8.482426695517197857e-02
3.000000000000000444e-01,1.011889711341193987e-01
3.500000000000000333e-01,1.173640940906164332e-01
4.000000000000000222e-01,1.333537316966508790e-01
4.500000000000000111e-01,1.491618119085740268e-01
5.000000000000000000e-01,1.647921069879019207e-01
5.500000000000000444e-01,1.802482443707242865e-01
6.000000000000000888e-01,1.955337163868327011e-01
6.500000000000000222e-01,2.106518889922806004e-01
7.000000000000000666e-01,2.256060096500207557e-01
7.500000000000000000e-01,2.403992144702282729e-01
8.000000000000000444e-01,2.550345347036802046e-01
8.500000000000000888e-01,2.695149026669221293e-01
9.000000000000000222e-01,2.838431571658515118e-01
9.500000000000000666e-01,2.980220484747420073e-01
1.000000000000000000e+00,3.120542429195043432e-01
1.050000000000000044e+00,3.259423271073997874e-01
1.100000000000000089e+00,3.396888118397045631e-01
1.150000000000000133e+00,3.532961357392254698e-01
1.200000000000000178e+00,3.667666686204325011e-01
1.250000000000000000e+00,3.801027146267341728e-01
1.300000000000000044e+00,3.933065151563779338e-01
1.350000000000000089e+00,4.063802515960857065e-01
1.400000000000000133e+00,4.193260478793141566e-01
1.450000000000000178e+00,4.321459728841663406e-01
1.500000000000000000e+00,4.448420426844728048e-01
1.550000000000000044e+00,4.574162226659868047e-01
1.600000000000000089e+00,4.698704295185671675e-01
1.650000000000000133e+00,4.822065331140121813e-01
1.700000000000000178e+00,4.944263582783627875e-01
1.750000000000000000e+00,5.065316864665696528e-01
1.800000000000000044e+00,5.185242573467303551e-01
1.850000000000000089e+00,5.304057703003914881e-01
1.900000000000000133e+00,5.421778858449068927e-01
1.950000000000000178e+00,5.538422269831757561e-01
2.000000000000000000e+00,5.654003804858027671e-01
2.050000000000000266e+00,5.768538981101269947e-01
2.100000000000000089e+00,5.882042977602774947e-01
2.149999999999999911e+00,5.994530645920912448e-01
2.200000000000000178e+00,6.106016520663555269e-01
2.250000000000000000e+00,6.216514829536032849e-01
2.300000000000000266e+00,6.326039502934293068e-01
2.350000000000000089e+00,6.434604183110774756e-01
2.400000000000000355e+00,6.542222232938179616e-01
2.450000000000000178e+00,6.648906744294800220e-01
2.500000000000000000e+00,6.754670546092795824e-01
2.550000000000000266e+00,6.859526211970132792e-01
2.600000000000000089e+00,6.963486067664463874e-01
2.650000000000000355e+00,7.066562198086669966e-01
2.700000000000000178e+00,7.168766454110135911e-01
2.750000000000000000e+00,7.270110459091010391e-01
2.800000000000000266e+00,7.370605615133785093e-01
2.850000000000000089e+00,7.470263109114991806e-01
2.900000000000000355e+00,7.569093918477567406e-01
2.950000000000000178e+00,7.667108816807579608e-01
3.000000000000000000e+00,7.764318379204082632e-01
3.050000000000000266e+00,7.860732987451886089e-01
3.100000000000000089e+00,7.956362835007477763e-01
3.150000000000000355e+00,8.051217931806449180e-01
3.200000000000000178e+00,8.145308108901128108e-01
3.250000000000000000e+00,8.238643022936265048e-01
3.300000000000000266e+00,8.331232160470269932e-01
3.350000000000000089e+00,8.423084842148820250e-01
3.400000000000000355e+00,8.514210226738159193e-01
3.450000000000000178e+00,8.604617315023066482e-01
3.500000000000000000e+00,8.694314953577011451e-01
3.550000000000000266e+00,8.783311838408516259e-01
3.600000000000000089e+00,8.871616518490235137e-01
3.650000000000000355e+00,8.959237399175026262e-01
3.700000000000000178e+00,9.046182745503914546e-01
3.750000000000000000e+00,9.132460685410710433e-01
3.800000000000000266e+00,9.218079212827086089e-01
3.850000000000000089e+00,9.303046190692456641e-01
3.900000000000000355e+00,9.387369353872432320e-01
3.950000000000000178e+00,9.471056311989340948e-01
4.000000000000000000e+00,9.554114552168457841e-01
4.049999999999999822e+00,9.636551441703287146e-01
4.100000000000000533e+00,9.718374230642496947e-01
4.150000000000000355e+00,9.799590054302291797e-01
4.200000000000000178e+00,9.880205935706345421e-01
4.250000000000000000e+00,9.960228787956575403e-01
4.299999999999999822e+00,1.003966541653659839e+00
4.350000000000000533e+00,1.011852252155123644e+00
4.400000000000000355e+00,1.019680669990358002e+00
4.450000000000000178e+00,1.027452444741248083e+00
4.500000000000000000e+00,1.035168216087209103e+00
4.549999999999999822e+00,1.042828614005587351e+00
4.600000000000000533e+00,1.050434258966693513e+00
4.650000000000000355e+00,1.057985762123625495e+00
4.700000000000000178e+00,1.065483725497125445e+00
4.750000000000000000e+00,1.072928742155547344e+00
4.800000000000000711e+00,1.080321396390205191e+00
4.850000000000000533e+00,1.087662263886159941e+00
4.900000000000000355e+00,1.094951911888674356e+00
4.950000000000000178e+00,1.102190899365419696e+00
5.000000000000000000e+00,1.109379777164622105e+00
5.050000000000000711e+00,1.116519088169222851e+00
5.100000000000000533e+00,1.123609367447252705e+00
5.150000000000000355e+00,1.130651142398480857e+00
5.200000000000000178e+00,1.137644932897462713e+00
5.250000000000000000e+00,1.144591251433165979e+00
5.300000000000000711e+00,1.151490603245158173e+00
5.350000000000000533e+00,1.158343486456608229e+00
5.400000000000000355e+00,1.165150392204057805e+00
5.450000000000000178e+00,1.171911804764188325e+00
5.500000000000000000e+00,1.178628201677557996e+00
5.550000000000000711e+00,1.185300053869509984e+00
5.600000000000000533e+00,1.191927825768219318e+00
5.650000000000000355e+00,1.198511975420098352e+00
5.700000000000000178e+00,1.205052954602496840e+00
5.750000000000000000e+00,1.211551208933889345e+00
5.800000000000000711e+00,1.218007177981547784e+00
5.850000000000000533e+00,1.224421295366829199e+00
5.900000000000000355e+00,1.230793988868067679e+00
5.950000000000000178e+00,1.237125680521267590e+00
6.000000000000000000e+00,1.243416786718485767e+00
6.050000000000000711e+00,1.249667718304138475e+00
6.100000000000000533e+00,1.255878880669173636e+00
6.150000000000000355e+00,1.262050673843206905e+00
6.200000000000000178e+00,1.268183492584703309e+00
6.250000000000000000e+00,1.274277726469212446e+00
6.300000000000000711e+00,1.280333759975711860e+00
6.350000000000000533e+00,1.286351972571171398e+00
6.400000000000000355e+00,1.292332738793291913e+00
6.450000000000000178e+00,1.298276428331555099e+00
6.500000000000000000e+00,1.304183406106559140e+00
6.550000000000000711e+00,1.310054032347736985e+00
6.600000000000000533e+00,1.315888662669451925e+00
6.650000000000000355e+00,1.321687648145569494e+00
6.700000000000000178e+00,1.327451335382490605e+00
6.750000000000000000e+00,1.333180066590696100e+00
6.800000000000000711e+00,1.338874179654895080e+00
6.850000000000000533e+00,1.344534008202722841e+00
6.900000000000000355e+00,1.350159881672088336e+00
6.950000000000000178e+00,1.355752125377190254e+00
7.000000000000000000e+00,1.361311060573233256e+00
7.050000000000000711e+00,1.366837004519859455e+00
7.100000000000000533e+00,1.372330270543360875e+00
7.150000000000000355e+00,1.377791168097659114e+00
7.200000000000000178e+00,1.383220002824127715e+00
7.250000000000000000e+00,1.388617076610262124e+00
7.300000000000000711e+00,1.393982687647207008e+00
7.350000000000000533e+00,1.399317130486203542e+00
7.400000000000000355e+00,1.404620696093960674e+00
7.450000000000000178e+00,1.409893671906980561e+00
7.500000000000000000e+00,1.415136341884867477e+00
7.550000000000000711e+00,1.420348986562627758e+00
7.600000000000000533e+00,1.425531883102006514e+00
7.650000000000000355e+00,1.430685305341872215e+00
7.700000000000000178e+00,1.435809523847652702e+00
7.750000000000000000e+00,1.440904805959902113e+00
7.800000000000000711e+00,1.445971415841917018e+00
7.850000000000000533e+00,1.451009614526560298e+00
7.900000000000000355e+00,1.456019659962168422e+00
7.950000000000000178e+00,1.461001807057674462e+00
8.000000000000000000e+00,1.465956307726885122e+00
8.050000000000000711e+00,1.470883410931999702e+00
8.099999999999999645e+00,1.475783362726323933e+00
8.150000000000000355e+00,1.480656406296241290e+00
8.200000000000001066e+00,1.485502782002421807e+00
8.250000000000000000e+00,1.490322727420339444e+00
8.300000000000000711e+00,1.495116477380044717e+00
8.349999999999999645e+00,1.499884264005252099e+00
8.400000000000000355e+00,1.504626316751755954e+00
8.450000000000001066e+00,1.509342862445181677e+00
8.500000000000000000e+00,1.514034125318049373e+00
8.550000000000000711e+00,1.518700327046261123e+00
8.599999999999999645e+00,1.523341686784903004e+00
8.650000000000000355e+00,1.527958421203466699e+00
8.700000000000001066e+00,1.532550744520475128e+00
8.750000000000000000e+00,1.537118868537509897e+00
8.800000000000000711e+00,1.541663002672656102e+00
8.849999999999999645e+00,1.546183353993399123e+00
8.900000000000000355e+00,1.550680127248981410e+00
8.950000000000001066e+00,1.555153524902181505e+00
9.000000000000000000e+00,1.559603747160589027e+00
9.050000000000000711e+00,1.564030992007383603e+00
9.099999999999999645e+00,1.568435455231535158e+00
9.150000000000000355e+00,1.572817330457600971e+00
9.200000000000001066e+00,1.577176809174938743e+00
9.250000000000000000e+00,1.581514080766526220e+00
9.300000000000000711e+00,1.585829332537246561e+00
9.349999999999999645e+00,1.590122749741746944e+00
9.400000000000000355e+00,1.594394515611857965e+00
9.450000000000001066e+00,1.598644811383520992e+00
9.500000000000000000e+00,1.602873816323342471e+00
9.550000000000000711e+00,1.607081707754689504e+00
9.600000000000001421e+00,1.611268661083363529e+00
9.650000000000000355e+00,1.615434849822883212e+00
9.700000000000001066e+00,1.619580445619372089e+00
9.750000000000000000e+00,1.623705618276022999e+00
9.800000000000000711e+00,1.627810535777198364e+00
9.850000000000001421e+00,1.631895364312158758e+00
9.900000000000000355e+00,1.635960268298397580e+00
9.950000000000001066e+00,1.640005410404629771e+00
1.000000000000000000e+01,1.644030951573421273e+00


==> data/lossy_channel/cap_exact_20.csv <==
0.000000000000000000e+00,-3.552713678800500929e-15
5.000000000000000278e-02,2.241748156620815280e-03
1.000000000000000056e-01,4.479566153472447354e-03
1.500000000000000222e-01,6.713465191278800148e-03
2.000000000000000111e-01,8.943456393049054043e-03
2.500000000000000000e-01,1.116955080507064935e-02
3.000000000000000444e-01,1.339175939794046144e-02
3.500000000000000333e-01,1.561009306755334336e-02
4.000000000000000222e-01,1.782456263604448310e-02
4.500000000000000111e-01,2.003517885277528165e-02
5.000000000000000000e-01,2.224195239524018319e-02
5.500000000000000444e-01,2.444489386996462343e-02
6.000000000000000888e-01,2.664401381342695885e-02
6.500000000000000222e-01,2.883932269290667705e-02
7.000000000000000666e-01,3.103083090737790428e-02
7.500000000000000000e-01,3.321854878828656155e-02
8.000000000000000444e-01,3.540248660042788487e-02
8.500000000000000888e-01,3.758265454275022677e-02
9.000000000000000222e-01,3.975906274911977789e-02
9.500000000000000666e-01,4.193172128913147390e-02
1.000000000000000000e+00,4.410064016882486726e-02
1.050000000000000044e+00,4.626582933149503418e-02
1.100000000000000089e+00,4.842729865838713010e-02
1.150000000000000133e+00,5.058505796940426791e-02
1.200000000000000178e+00,5.273911702386779865e-02
1.250000000000000000e+00,5.488948552116212909e-02
1.300000000000000044e+00,5.703617310144704078e-02
1.350000000000000089e+00,5.917918934632115935e-02
1.400000000000000133e+00,6.131854377946321932e-02
1.450000000000000178e+00,6.345424586732129058e-02
1.500000000000000000e+00,6.558630501969453519e-02
1.550000000000000044e+00,6.771473059040378217e-02
1.600000000000000089e+00,6.983953187787772521e-02
1.650000000000000133e+00,7.196071812576576576e-02
1.700000000000000178e+00,7.407829852354019806e-02
1.750000000000000000e+00,7.619228220705664967e-02
1.800000000000000044e+00,7.830267825915182556e-02
1.850000000000000089e+00,8.040949571018707331e-02
1.900000000000000133e+00,8.251274353862125821e-02
1.950000000000000178e+00,8.461243067152857122e-02
2.000000000000000000e+00,8.670856598518028591e-02
2.050000000000000266e+00,8.880115830551638112e-02
2.100000000000000089e+00,9.089021640870953433e-02
2.149999999999999911e+00,9.297574902165539612e-02
2.200000000000000178e+00,9.505776482246552916e-02
2.250000000000000000e+00,9.713627244099853897e-02
2.300000000000000266e+00,9.921128045929972217e-02
2.350000000000000089e+00,1.012827974121135455e-01
2.400000000000000355e+00,1.033508317873437221e-01
2.450000000000000178e+00,1.054153920265150646e-01
2.500000000000000000e+00,1.074764865252380019e-01
2.550000000000000266e+00,1.095341236336508928e-01
2.600000000000000089e+00,1.115883116568729960e-01
2.650000000000000355e+00,1.136390588554139214e-01
2.700000000000000178e+00,1.156863734456505810e-01
2.750000000000000000e+00,1.177302636002011127e-01
2.800000000000000266e+00,1.197707374483849563e-01
2.850000000000000089e+00,1.218078030766047704e-01
2.900000000000000355e+00,1.238414685287541062e-01
2.950000000000000178e+00,1.258717418066304106e-01
3.000000000000000000e+00,1.278986308703089492e-01
3.050000000000000266e+00,1.299221436385540329e-01
3.100000000000000089e+00,1.319422879891964939e-01
3.150000000000000355e+00,1.339590717594729696e-01
3.200000000000000178e+00,1.359725027464477876e-01
3.250000000000000000e+00,1.379825887073504731e-01
3.300000000000000266e+00,1.399893373599416790e-01
3.350000000000000089e+00,1.419927563828800032e-01
3.400000000000000355e+00,1.439928534160479501e-01
3.450000000000000178e+00,1.459896360609258537e-01
3.500000000000000000e+00,1.479831118809000756e-01
3.550000000000000266e+00,1.499732884016395928e-01
3.600000000000000089e+00,1.519601731113962018e-01
3.650000000000000355e+00,1.539437734613366970e-01
3.700000000000000178e+00,1.559240968658857085e-01
3.750000000000000000e+00,1.579011507030223527e-01
3.800000000000000266e+00,1.598749423145973125e-01
3.850000000000000089e+00,1.618454790066490290e-01
3.900000000000000355e+00,1.638127680497172278e-01
3.950000000000000178e+00,1.657768166791218079e-01
4.000000000000000000e+00,1.677376320952861377e-01
4.049999999999999822e+00,1.696952214639999568e-01
4.100000000000000533e+00,1.716495919167613238e-01
4.150000000000000355e+00,1.736007505510048787e-01
4.200000000000000178e+00,1.755487044304082644e-01
4.250000000000000000e+00,1.774934605852012126e-01
4.299999999999999822e+00,1.794350260123884766e-01
4.350000000000000533e+00,1.813734076760455949e-01
4.400000000000000355e+00,1.833086125076128781e-01
4.450000000000000178e+00,1.852406474061174535e-01
4.500000000000000000e+00,1.871695192384557060e-01
4.549999999999999822e+00,1.890952348396544025e-01
4.600000000000000533e+00,1.910178010131264870e-01
4.650000000000000355e+00,1.929372245309153300e-01
4.700000000000000178e+00,1.948535121339594056e-01
4.750000000000000000e+00,1.967666705323116716e-01
4.800000000000000711e+00,1.986767064054069110e-01
4.850000000000000533e+00,2.005836264022979876e-01
4.900000000000000355e+00,2.024874371418885488e-01
4.950000000000000178e+00,2.043881452131559584e-01
5.000000000000000000e+00,2.062857571754177499e-01
5.050000000000000711e+00,2.081802795585350196e-01
5.100000000000000533e+00,2.100717188631167076e-01
5.150000000000000355e+00,2.119600815608038147e-01
5.200000000000000178e+00,2.138453740944390447e-01
5.250000000000000000e+00,2.157276028783048361e-01
5.300000000000000711e+00,2.176067742983294195e-01
5.350000000000000533e+00,2.194828947123292906e-01
5.400000000000000355e+00,2.213559704501726344e-01
5.450000000000000178e+00,2.232260078140306803e-01
5.500000000000000000e+00,2.250930130785668837e-01
5.550000000000000711e+00,2.269569924911269965e-01
5.600000000000000533e+00,2.288179522719815395e-01
5.650000000000000355e+00,2.306758986144670232e-01
5.700000000000000178e+00,2.325308376852364134e-01
5.750000000000000000e+00,2.343827756244261096e-01
5.800000000000000711e+00,2.362317185458566726e-01
5.850000000000000533e+00,2.380776725372095726e-01
5.900000000000000355e+00,2.399206436602501213e-01
5.950000000000000178e+00,2.417606379509686931e-01
6.000000000000000000e+00,2.435976614197983281e-01
6.050000000000000711e+00,2.454317200517905917e-01
6.100000000000000533e+00,2.472628198067807759e-01
6.150000000000000355e+00,2.490909666195815220e-01
6.200000000000000178e+00,2.509161664001640091e-01
6.250000000000000000e+00,2.527384250338089444e-01
6.300000000000000711e+00,2.545577483813010744e-01
6.350000000000000533e+00,2.563741422791041558e-01
6.400000000000000355e+00,2.581876125394950705e-01
6.450000000000000178e+00,2.599981649507840942e-01
6.500000000000000000e+00,2.618058052774205891e-01
6.550000000000000711e+00,2.636105392602114961e-01
6.600000000000000533e+00,2.654123726164474562e-01
6.650000000000000355e+00,2.672113110400884395e-01
6.700000000000000178e+00,2.690073602018809851e-01
6.750000000000000000e+00,2.708005257495846863e-01
6.800000000000000711e+00,2.725908133080476858e-01
6.850000000000000533e+00,2.743782284794322734e-01
6.900000000000000355e+00,2.761627768433108088e-01
6.950000000000000178e+00,2.779444639568557918e-01
7.000000000000000000e+00,2.797232953549659840e-01
7.050000000000000711e+00,2.814992765504271688e-01
7.100000000000000533e+00,2.832724130340533719e-01
7.150000000000000355e+00,2.850427102748165353e-01
7.200000000000000178e+00,2.868101737200365875e-01
7.250000000000000000e+00,2.885748087954613794e-01
7.300000000000000711e+00,2.903366209054594194e-01
7.350000000000000533e+00,2.920956154331149079e-01
7.400000000000000355e+00,2.938517977404133674e-01
7.450000000000000178e+00,2.956051731683446704e-01
7.500000000000000000e+00,2.973557470370389311e-01
7.550000000000000711e+00,2.991035246459050612e-01
7.600000000000000533e+00,3.008485112737853129e-01
7.650000000000000355e+00,3.025907121790529786e-01
7.700000000000000178e+00,3.043301325997562756e-01
7.750000000000000000e+00,3.060667777537595668e-01
7.800000000000000711e+00,3.078006528388446128e-01
7.850000000000000533e+00,3.095317630328624503e-01
7.900000000000000355e+00,3.112601134938417502e-01
7.950000000000000178e+00,3.129857093601149387e-01
8.000000000000000000e+00,3.147085557504576414e-01
8.050000000000000711e+00,3.164286577641810538e-01
8.099999999999999645e+00,3.181460204812838199e-01
8.150000000000000355e+00,3.198606489625364091e-01
8.200000000000001066e+00,3.215725482496489818e-01
8.250000000000000000e+00,3.232817233653380029e-01
8.300000000000000711e+00,3.249881793134470342e-01
8.349999999999999645e+00,3.266919210791172645e-01
8.400000000000000355e+00,3.283929536288443529e-01
8.450000000000001066e+00,3.300912819105894513e-01
8.500000000000000000e+00,3.317869108539364120e-01
8.550000000000000711e+00,3.334798453701734999e-01
8.599999999999999645e+00,3.351700903524017505e-01
8.650000000000000355e+00,3.368576506756415512e-01
8.700000000000001066e+00,3.385425311969578743e-01
8.750000000000000000e+00,3.402247367555615298e-01
8.800000000000000711e+00,3.419042721728935419e-01
8.849999999999999645e+00,3.435811422527734749e-01
8.900000000000000355e+00,3.452553517814580530e-01
8.950000000000001066e+00,3.469269055277601765e-01
9.000000000000000000e+00,3.485958082431714899e-01
9.050000000000000711e+00,3.502620646619414302e-01
9.099999999999999645e+00,3.519256795011820316e-01
9.150000000000000355e+00,3.535866574609682900e-01
9.200000000000001066e+00,3.552450032244447442e-01
9.250000000000000000e+00,3.569007214579169585e-01
9.300000000000000711e+00,3.585538168109332346e-01
9.349999999999999645e+00,3.602042939164151747e-01
9.400000000000000355e+00,3.618521573907163003e-01
9.450000000000001066e+00,3.634974118337570559e-01
9.500000000000000000e+00,3.651400618290709943e-01
9.550000000000000711e+00,3.667801119439504376e-01
9.600000000000001421e+00,3.684175667294820045e-01
9.650000000000000355e+00,3.700524307206887187e-01
9.700000000000001066e+00,3.716847084365904053e-01
9.750000000000000000e+00,3.733144043803031664e-01
9.800000000000000711e+00,3.749415230391361931e-01
9.850000000000001421e+00,3.765660688846512727e-01
9.900000000000000355e+00,3.781880463727960162e-01
9.950000000000001066e+00,3.798074599439482668e-01
1.000000000000000000e+01,3.814243140230315632e-01


==> data/lossy_channel/cap_exact_30.csv <==
0.000000000000000000e+00,5.329070518200751394e-15
5.000000000000000278e-02,1.236932419478975476e-03
1.000000000000000056e-01,2.471788363158644586e-03
1.500000000000000222e-01,3.704571128417377679e-03
2.000000000000000111e-01,4.935283999853545822e-03
2.500000000000000000e-01,6.163930249374338644e-03
3.000000000000000444e-01,7.390513136280141282e-03
3.500000000000000333e-01,8.615035907394208436e-03
4.000000000000000222e-01,9.837501797076875221e-03
4.500000000000000111e-01,1.105791402742362095e-02
5.000000000000000000e-01,1.227627580824819375e-02
5.500000000000000444e-01,1.349259033725402901e-02
6.000000000000000888e-01,1.470686080005201291e-02
6.500000000000000222e-01,1.591909037032568364e-02
7.000000000000000666e-01,1.712928220982234961e-02
7.500000000000000000e-01,1.833743946853605422e-02
8.000000000000000444e-01,1.954356528470224674e-02
8.500000000000000888e-01,2.074766278494788452e-02
9.000000000000000222e-01,2.194973508432873643e-02
9.500000000000000666e-01,2.314978528644573430e-02
1.000000000000000000e+00,2.434781648348405270e-02
1.050000000000000044e+00,2.554383175634100667e-02
1.100000000000000089e+00,2.673783417466513157e-02
1.150000000000000133e+00,2.792982679693789549e-02
1.200000000000000178e+00,2.911981267059005063e-02
1.250000000000000000e+00,3.030779483202472591e-02
1.300000000000000044e+00,3.149377630670979755e-02
1.350000000000000089e+00,3.267776010928002961e-02
1.400000000000000133e+00,3.385974924358059468e-02
1.450000000000000178e+00,3.503974670274168091e-02
1.500000000000000000e+00,3.621775546925753986e-02
1.550000000000000044e+00,3.739377851507796890e-02
1.600000000000000089e+00,3.856781880162607479e-02
1.650000000000000133e+00,3.973987927993505309e-02
1.700000000000000178e+00,4.090996289065085278e-02
1.750000000000000000e+00,4.207807256416362662e-02
1.800000000000000044e+00,4.324421122062638290e-02
1.850000000000000089e+00,4.440838177004735599e-02
1.900000000000000133e+00,4.557058711234862614e-02
1.950000000000000178e+00,4.673083013743095648e-02
2.000000000000000000e+00,4.788911372525017640e-02
2.050000000000000266e+00,4.904544074587491309e-02
2.100000000000000089e+00,5.019981405953544140e-02
2.149999999999999911e+00,5.135223651671072531e-02
2.200000000000000178e+00,5.250271095818348499e-02
2.250000000000000000e+00,5.365124021509526386e-02
2.300000000000000266e+00,5.479782710901748288e-02
2.350000000000000089e+00,5.594247445200561941e-02
2.400000000000000355e+00,5.708518504665160975e-02
2.450000000000000178e+00,5.822596168616467338e-02
2.500000000000000000e+00,5.936480715444059086e-02
2.550000000000000266e+00,6.050172422604571665e-02
2.600000000000000089e+00,6.163671566637773935e-02
2.650000000000000355e+00,6.276978423165324728e-02
2.700000000000000178e+00,6.390093266898677626e-02
2.750000000000000000e+00,6.503016371645564675e-02
2.800000000000000266e+00,6.615748010313904359e-02
2.850000000000000089e+00,6.728288454917752404e-02
2.900000000000000355e+00,6.840637976583430202e-02
2.950000000000000178e+00,6.952796845555297978e-02
3.000000000000000000e+00,7.064765331200373311e-02
3.050000000000000266e+00,7.176543702013304937e-02
3.100000000000000089e+00,7.288132225621524185e-02
3.150000000000000355e+00,7.399531168792705671e-02
3.200000000000000178e+00,7.510740797438142380e-02
3.250000000000000000e+00,7.621761376616476014e-02
3.300000000000000266e+00,7.732593170543911043e-02
3.350000000000000089e+00,7.843236442591550173e-02
3.400000000000000355e+00,7.953691455297473567e-02
3.450000000000000178e+00,8.063958470368959297e-02
3.500000000000000000e+00,8.174037748686391325e-02
3.550000000000000266e+00,8.283929550309387935e-02
3.600000000000000089e+00,8.393634134480976172e-02
3.650000000000000355e+00,8.503151759633720275e-02
3.700000000000000178e+00,8.612482683393718474e-02
3.750000000000000000e+00,8.721627162583001081e-02
3.800000000000000266e+00,8.830585453228945170e-02
3.850000000000000089e+00,8.939357810564718676e-02
3.900000000000000355e+00,9.047944489035852911e-02
3.950000000000000178e+00,9.156345742304239366e-02
4.000000000000000000e+00,9.264561823252837058e-02
4.049999999999999822e+00,9.372592983990912785e-02
4.100000000000000533e+00,9.480439475855817477e-02
4.150000000000000355e+00,9.588101549420890990e-02
4.200000000000000178e+00,9.695579454496972005e-02
4.250000000000000000e+00,9.802873440138260008e-02
4.299999999999999822e+00,9.909983754646400911e-02
4.350000000000000533e+00,1.001691064557475030e-01
4.400000000000000355e+00,1.012365435973103800e-01
4.450000000000000178e+00,1.023021514318340763e-01
4.500000000000000000e+00,1.033659324126601220e-01
4.549999999999999822e+00,1.044278889857794823e-01
4.600000000000000533e+00,1.054880235899302576e-01
4.650000000000000355e+00,1.065463386565896897e-01
4.700000000000000178e+00,1.076028366100585387e-01
4.750000000000000000e+00,1.086575198674655240e-01
4.800000000000000711e+00,1.097103908388259441e-01
4.850000000000000533e+00,1.107614519270718745e-01
4.900000000000000355e+00,1.118107055281010176e-01
4.950000000000000178e+00,1.128581540307997955e-01
5.000000000000000000e+00,1.139037998170975285e-01
5.050000000000000711e+00,1.149476452619850875e-01
5.100000000000000533e+00,1.159896927335681838e-01
5.150000000000000355e+00,1.170299445931295423e-01
5.200000000000000178e+00,1.180684031950800517e-01
5.250000000000000000e+00,1.191050708870937669e-01
5.300000000000000711e+00,1.201399500100945872e-01
5.350000000000000533e+00,1.211730428982900065e-01
5.400000000000000355e+00,1.222043518792235162e-01
5.450000000000000178e+00,1.232338792737968092e-01
5.500000000000000000e+00,1.242616273963248474e-01
5.550000000000000711e+00,1.252875985545411908e-01
5.600000000000000533e+00,1.263117950496557285e-01
5.650000000000000355e+00,1.273342191763839892e-01
5.700000000000000178e+00,1.283548732229791156e-01
5.750000000000000000e+00,1.293737594712442984e-01
5.800000000000000711e+00,1.303908801966322528e-01
5.850000000000000533e+00,1.314062376681848221e-01
5.900000000000000355e+00,1.324198341486448882e-01
5.950000000000000178e+00,1.334316718944537072e-01
6.000000000000000000e+00,1.344417531557704493e-01
6.050000000000000711e+00,1.354500801765583518e-01
6.100000000000000533e+00,1.364566551945420869e-01
6.150000000000000355e+00,1.374614804413072378e-01
6.200000000000000178e+00,1.384645581422789817e-01
6.250000000000000000e+00,1.394658905168029150e-01
6.300000000000000711e+00,1.404654797781335063e-01
6.350000000000000533e+00,1.414633281334820580e-01
6.400000000000000355e+00,1.424594377840540105e-01
6.450000000000000178e+00,1.434538109250613758e-01
6.500000000000000000e+00,1.444464497457804697e-01
6.550000000000000711e+00,1.454373564295430299e-01
6.600000000000000533e+00,1.464265331538179282e-01
6.650000000000000355e+00,1.474139820901738673e-01
6.700000000000000178e+00,1.483997054043761921e-01
6.750000000000000000e+00,1.493837052563620205e-01
6.800000000000000711e+00,1.503659838003068572e-01
6.850000000000000533e+00,1.513465431846361398e-01
6.900000000000000355e+00,1.523253855520438904e-01
6.950000000000000178e+00,1.533025130395451185e-01
7.000000000000000000e+00,1.542779277784962488e-01
7.050000000000000711e+00,1.552516318945977858e-01
7.100000000000000533e+00,1.562236275079538217e-01
7.150000000000000355e+00,1.571939167330853593e-01
7.200000000000000178e+00,1.581625016789658389e-01
7.250000000000000000e+00,1.591293844490300202e-01
7.300000000000000711e+00,1.600945671412192794e-01
7.350000000000000533e+00,1.610580518480029255e-01
7.400000000000000355e+00,1.620198406563941873e-01
7.450000000000000178e+00,1.629799356479946226e-01
7.500000000000000000e+00,1.639383388990012236e-01
7.550000000000000711e+00,1.648950524802579309e-01
7.600000000000000533e+00,1.658500784572449760e-01
7.650000000000000355e+00,1.668034188901348358e-01
7.700000000000000178e+00,1.677550758337957859e-01
7.750000000000000000e+00,1.687050513378469674e-01
7.800000000000000711e+00,1.696533474466557223e-01
7.850000000000000533e+00,1.705999661993615746e-01
7.900000000000000355e+00,1.715449096299233034e-01
7.950000000000000178e+00,1.724881797671171668e-01
8.000000000000000000e+00,1.734297786345866399e-01
8.050000000000000711e+00,1.743697082508486318e-01
8.099999999999999645e+00,1.753079706293183548e-01
8.150000000000000355e+00,1.762445677783368581e-01
8.200000000000001066e+00,1.771795017012065543e-01
8.250000000000000000e+00,1.781127743961867793e-01
8.300000000000000711e+00,1.790443878565515234e-01
8.349999999999999645e+00,1.799743440705832143e-01
8.400000000000000355e+00,1.809026450215949211e-01
8.450000000000001066e+00,1.818292926879863103e-01
8.500000000000000000e+00,1.827542890432312106e-01
8.550000000000000711e+00,1.836776360559220223e-01
8.599999999999999645e+00,1.845993356897785986e-01
8.650000000000000355e+00,1.855193899036748917e-01
8.700000000000001066e+00,1.864378006516504982e-01
8.750000000000000000e+00,1.873545698829737205e-01
8.800000000000000711e+00,1.882696995420998221e-01
8.849999999999999645e+00,1.891831915687474108e-01
8.900000000000000355e+00,1.900950478978788993e-01
8.950000000000001066e+00,1.910052704597600126e-01
9.000000000000000000e+00,1.919138611799517946e-01
9.050000000000000711e+00,1.928208219793425826e-01
9.099999999999999645e+00,1.937261547741639944e-01
9.150000000000000355e+00,1.946298614760229029e-01
9.200000000000001066e+00,1.955319439919120938e-01
9.250000000000000000e+00,1.964324042242333590e-01
9.300000000000000711e+00,1.973312440708046012e-01
9.349999999999999645e+00,1.982284654249246714e-01
9.400000000000000355e+00,1.991240701753174136e-01
9.450000000000001066e+00,2.000180602062364699e-01
9.500000000000000000e+00,2.009104373974199831e-01
9.550000000000000711e+00,2.018012036241394469e-01
9.600000000000001421e+00,2.026903607572299038e-01
9.650000000000000355e+00,2.035779106630632995e-01
9.700000000000001066e+00,2.044638552036248669e-01
9.750000000000000000e+00,2.053481962364971380e-01
9.800000000000000711e+00,2.062309356148759321e-01
9.850000000000001421e+00,2.071120751876245336e-01
9.900000000000000355e+00,2.079916167992479359e-01
9.950000000000001066e+00,2.088695622899416904e-01
1.000000000000000000e+01,2.097459134956034532e-01


==> data/lossy_channel/cap_exact_5.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000278e-02,8.276797968105764625e-03
1.000000000000000056e-01,1.650605877050947967e-02
1.500000000000000222e-01,2.468832235628815042e-02
2.000000000000000111e-01,3.282411542703300711e-02
2.500000000000000000e-01,4.091395207769021880e-02
3.000000000000000444e-01,4.895833438739183308e-02
3.500000000000000333e-01,5.695775296578187152e-02
4.000000000000000222e-01,6.491268745951694896e-02
4.500000000000000111e-01,7.282360702309054190e-02
5.000000000000000000e-01,8.069097075742037717e-02
5.500000000000000444e-01,8.851522811930045975e-02
6.000000000000000888e-01,9.629681930446576388e-02
6.500000000000000222e-01,1.040361756065539822e-01
7.000000000000000666e-01,1.117337197541399263e-01
7.500000000000000000e-01,1.193898662276486888e-01
8.000000000000000444e-01,1.270050215578581998e-01
8.500000000000000888e-01,1.345795846074304691e-01
9.000000000000000222e-01,1.421139468368259884e-01
9.500000000000000666e-01,1.496084925558065493e-01
1.000000000000000000e+00,1.570635991615634275e-01
1.050000000000000044e+00,1.644796373644976661e-01
1.100000000000000089e+00,1.718569714025091066e-01
1.150000000000000133e+00,1.791959592445988569e-01
1.200000000000000178e+00,1.864969527845286024e-01
1.250000000000000000e+00,1.937602980251780238e-01
1.300000000000000044e+00,2.009863352542646808e-01
1.350000000000000089e+00,2.081753992119219632e-01
1.400000000000000133e+00,2.153278192506808963e-01
1.450000000000000178e+00,2.224439194883469639e-01
1.500000000000000000e+00,2.295240189541529752e-01
1.550000000000000044e+00,2.365684317286556038e-01
1.600000000000000089e+00,2.435774670776695849e-01
1.650000000000000133e+00,2.505514295806845482e-01
1.700000000000000178e+00,2.574906192539341276e-01
1.750000000000000000e+00,2.643953316685920818e-01
1.800000000000000044e+00,2.712658580642153261e-01
1.850000000000000089e+00,2.781024854577660577e-01
1.900000000000000133e+00,2.849054967484438983e-01
1.950000000000000178e+00,2.916751708185092440e-01
2.000000000000000000e+00,2.984117826303753773e-01
2.050000000000000266e+00,3.051156033200808082e-01
2.100000000000000089e+00,3.117869002873674411e-01
2.149999999999999911e+00,3.184259372825533063e-01
2.200000000000000178e+00,3.250329744903082130e-01
2.250000000000000000e+00,3.316082686104868671e-01
2.300000000000000266e+00,3.381520729362184063e-01
2.350000000000000089e+00,3.446646374293043102e-01
2.400000000000000355e+00,3.511462087930983245e-01
2.450000000000000178e+00,3.575970305429603258e-01
2.500000000000000000e+00,3.640173430744146899e-01
2.550000000000000266e+00,3.704073837291010918e-01
2.600000000000000089e+00,3.767673868585976749e-01
2.650000000000000355e+00,3.830975838862542560e-01
2.700000000000000178e+00,3.893982033670888576e-01
2.750000000000000000e+00,3.956694710458088515e-01
2.800000000000000266e+00,4.019116099131108122e-01
2.850000000000000089e+00,4.081248402602462022e-01
2.900000000000000355e+00,4.143093797319701288e-01
2.950000000000000178e+00,4.204654433779309031e-01
3.000000000000000000e+00,4.265932437025554691e-01
3.050000000000000266e+00,4.326929907135101949e-01
3.100000000000000089e+00,4.387648919687494597e-01
3.150000000000000355e+00,4.448091526222737180e-01
3.200000000000000178e+00,4.508259754685695064e-01
3.250000000000000000e+00,4.568155609858508548e-01
3.300000000000000266e+00,4.627781073781012111e-01
3.350000000000000089e+00,4.687138106159789430e-01
3.400000000000000355e+00,4.746228644766228300e-01
3.450000000000000178e+00,4.805054605824126135e-01
3.500000000000000000e+00,4.863617884386792767e-01
3.550000000000000266e+00,4.921920354704751865e-01
3.600000000000000089e+00,4.979963870583605789e-01
3.650000000000000355e+00,5.037750265732889865e-01
3.700000000000000178e+00,5.095281354106133698e-01
3.750000000000000000e+00,5.152558930232227219e-01
3.800000000000000266e+00,5.209584769538779803e-01
3.850000000000000089e+00,5.266360628667348109e-01
3.900000000000000355e+00,5.322888245780905692e-01
3.950000000000000178e+00,5.379169340864118354e-01
4.000000000000000000e+00,5.435205616016309804e-01
4.049999999999999822e+00,5.490998755737184212e-01
4.100000000000000533e+00,5.546550427206353717e-01
4.150000000000000355e+00,5.601862280555844897e-01
4.200000000000000178e+00,5.656935949136623343e-01
4.250000000000000000e+00,5.711773049778678946e-01
4.299999999999999822e+00,5.766375183045631125e-01
4.350000000000000533e+00,5.820743933483081278e-01
4.400000000000000355e+00,5.874880869861809352e-01
4.450000000000000178e+00,5.928787545415232785e-01
4.500000000000000000e+00,5.982465498071989352e-01
4.549999999999999822e+00,6.035916250683053264e-01
4.600000000000000533e+00,6.089141311244219423e-01
4.650000000000000355e+00,6.142142173113711578e-01
4.700000000000000178e+00,6.194920315225016516e-01
4.750000000000000000e+00,6.247477202295366183e-01
4.800000000000000711e+00,6.299814285029734506e-01
4.850000000000000533e+00,6.351933000320775236e-01
4.900000000000000355e+00,6.403834771444238960e-01
4.950000000000000178e+00,6.455521008250784121e-01
5.000000000000000000e+00,6.506993107353515882e-01
5.050000000000000711e+00,6.558252452312034464e-01
5.100000000000000533e+00,6.609300413812642105e-01
5.150000000000000355e+00,6.660138349844784145e-01
5.200000000000000178e+00,6.710767605874421449e-01
5.250000000000000000e+00,6.761189515013450446e-01
5.300000000000000711e+00,6.811405398186241023e-01
5.350000000000000533e+00,6.861416564292870390e-01
5.400000000000000355e+00,6.911224310368941914e-01
5.450000000000000178e+00,6.960829921742632820e-01
5.500000000000000000e+00,7.010234672188699889e-01
5.550000000000000711e+00,7.059439824079425385e-01
5.600000000000000533e+00,7.108446628532902878e-01
5.650000000000000355e+00,7.157256325558556398e-01
5.700000000000000178e+00,7.205870144199750804e-01
5.750000000000000000e+00,7.254289302674123974e-01
5.800000000000000711e+00,7.302515008511059058e-01
5.850000000000000533e+00,7.350548458686714248e-01
5.900000000000000355e+00,7.398390839756889825e-01
5.950000000000000178e+00,7.446043327987057481e-01
6.000000000000000000e+00,7.493507089480480055e-01
6.050000000000000711e+00,7.540783280303871017e-01
6.100000000000000533e+00,7.587873046610811301e-01
6.150000000000000355e+00,7.634777524763149970e-01
6.200000000000000178e+00,7.681497841450237729e-01
6.250000000000000000e+00,7.728035113805979961e-01
6.300000000000000711e+00,7.774390449524126723e-01
6.350000000000000533e+00,7.820564946971337861e-01
6.400000000000000355e+00,7.866559695298569466e-01
6.450000000000000178e+00,7.912375774550310936e-01
6.500000000000000000e+00,7.958014255772400958e-01
6.550000000000000711e+00,8.003476201117623035e-01
6.600000000000000533e+00,8.048762663949533547e-01
6.650000000000000355e+00,8.093874688945339457e-01
6.700000000000000178e+00,8.138813312195880556e-01
6.750000000000000000e+00,8.183579561305194261e-01
6.800000000000000711e+00,8.228174455487433647e-01
6.850000000000000533e+00,8.272599005663208160e-01
6.900000000000000355e+00,8.316854214553179858e-01
6.950000000000000178e+00,8.360941076771704061e-01
7.000000000000000000e+00,8.404860578917512370e-01
7.050000000000000711e+00,8.448613699663685139e-01
7.100000000000000533e+00,8.492201409846726889e-01
7.150000000000000355e+00,8.535624672552764025e-01
7.200000000000000178e+00,8.578884443203982357e-01
7.250000000000000000e+00,8.621981669642773127e-01
7.300000000000000711e+00,8.664917292215115197e-01
7.350000000000000533e+00,8.707692243852163116e-01
7.400000000000000355e+00,8.750307450150893729e-01
7.450000000000000178e+00,8.792763829453917879e-01
7.500000000000000000e+00,8.835062292927258198e-01
7.550000000000000711e+00,8.877203744637753857e-01
7.600000000000000533e+00,8.919189081628626781e-01
7.650000000000000355e+00,8.961019193994674836e-01
7.700000000000000178e+00,9.002694964955546553e-01
7.750000000000000000e+00,9.044217270928793795e-01
7.800000000000000711e+00,9.085586981601201373e-01
7.850000000000000533e+00,9.126804959999272882e-01
7.900000000000000355e+00,9.167872062558810597e-01
7.950000000000000178e+00,9.208789139193340745e-01
8.000000000000000000e+00,9.249557033362005853e-01
8.050000000000000711e+00,9.290176582135529770e-01
8.099999999999999645e+00,9.330648616262600115e-01
8.150000000000000355e+00,9.370973960233710542e-01
8.200000000000001066e+00,9.411153432345829017e-01
8.250000000000000000e+00,9.451187844764570301e-01
8.300000000000000711e+00,9.491078003586954637e-01
8.349999999999999645e+00,9.530824708901910469e-01
8.400000000000000355e+00,9.570428754851096897e-01
8.450000000000001066e+00,9.609890929688278405e-01
8.500000000000000000e+00,9.649212015837909107e-01
8.550000000000000711e+00,9.688392789953228501e-01
8.599999999999999645e+00,9.727434022973397987e-01
8.650000000000000355e+00,9.766336480179598212e-01
8.700000000000001066e+00,9.805100921251055368e-01
8.750000000000000000e+00,9.843728100319468766e-01
8.800000000000000711e+00,9.882218766023695977e-01
8.849999999999999645e+00,9.920573661562475110e-01
8.900000000000000355e+00,9.958793524747822090e-01
8.950000000000001066e+00,9.996879088056589424e-01
9.000000000000000000e+00,1.003483107868225588e+00
9.050000000000000711e+00,1.007265021858509968e+00
9.099999999999999645e+00,1.011033722454270034e+00
9.150000000000000355e+00,1.014789280819909045e+00
9.200000000000001066e+00,1.018531767611356109e+00
9.250000000000000000e+00,1.022261252980875668e+00
9.300000000000000711e+00,1.025977806581849450e+00
9.349999999999999645e+00,1.029681497573400328e+00
9.400000000000000355e+00,1.033372394625113877e+00
9.450000000000001066e+00,1.037050565921541434e+00
9.500000000000000000e+00,1.040716079166751129e+00
9.550000000000000711e+00,1.044369001588800749e+00
9.600000000000001421e+00,1.048009399944104914e+00
9.650000000000000355e+00,1.051637340521821784e+00
9.700000000000001066e+00,1.055252889148138529e+00
9.750000000000000000e+00,1.058856111190516813e+00
9.800000000000000711e+00,1.062447071561885892e+00
9.850000000000001421e+00,1.066025834724790400e+00
9.900000000000000355e+00,1.069592464695464429e+00
9.950000000000001066e+00,1.073147025047926029e+00
1.000000000000000000e+01,1.076689578917897627e+00


==> data/lossy_channel/cap_exact_7.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000278e-02,6.149270502160852914e-03
1.000000000000000056e-01,1.227234288344636326e-02
1.500000000000000222e-01,1.836943820496861335e-02
2.000000000000000111e-01,2.444077345624462438e-02
2.500000000000000000e-01,3.048656170498231788e-02
3.000000000000000444e-01,3.650701223787500282e-02
3.500000000000000333e-01,4.250233069318687384e-02
4.000000000000000222e-01,4.847271918575168925e-02
4.500000000000000111e-01,5.441837642510716222e-02
5.000000000000000000e-01,6.033949782718384114e-02
5.500000000000000444e-01,6.623627562014089420e-02
6.000000000000000888e-01,7.210889894469518779e-02
6.500000000000000222e-01,7.795755394944325900e-02
7.000000000000000666e-01,8.378242388142975727e-02
7.500000000000000000e-01,8.958368917236825268e-02
8.000000000000000444e-01,9.536152752076709760e-02
8.500000000000000888e-01,1.011161139702503320e-01
9.000000000000000222e-01,1.068476209843178815e-01
9.500000000000000666e-01,1.125562185177466645e-01
1.000000000000000000e+00,1.182420740848968421e-01
1.050000000000000044e+00,1.239053528250466663e-01
1.100000000000000089e+00,1.295462175649890746e-01
1.150000000000000133e+00,1.351648288790059382e-01
1.200000000000000178e+00,1.407613451464180265e-01
1.250000000000000000e+00,1.463359226067928454e-01
1.300000000000000044e+00,1.518887154129906492e-01
1.350000000000000089e+00,1.574198756821449940e-01
1.400000000000000133e+00,1.629295535446879661e-01
1.450000000000000178e+00,1.684178971915253342e-01
1.500000000000000000e+00,1.738850529194495564e-01
1.550000000000000044e+00,1.793311651749314173e-01
1.600000000000000089e+00,1.847563765962574323e-01
1.650000000000000133e+00,1.901608280542679275e-01
1.700000000000000178e+00,1.955446586915563500e-01
1.750000000000000000e+00,2.009080059604197999e-01
1.800000000000000044e+00,2.062510056594302199e-01
1.850000000000000089e+00,2.115737919688229773e-01
1.900000000000000133e+00,2.168764974846952853e-01
1.950000000000000178e+00,2.221592532520899610e-01
2.000000000000000000e+00,2.274221887969916089e-01
2.050000000000000266e+00,2.326654321573151663e-01
2.100000000000000089e+00,2.378891099129178954e-01
2.149999999999999911e+00,2.430933472146672436e-01
2.200000000000000178e+00,2.482782678126005393e-01
2.250000000000000000e+00,2.534439940832768912e-01
2.300000000000000266e+00,2.585906470562329140e-01
2.350000000000000089e+00,2.637183464397185872e-01
2.400000000000000355e+00,2.688272106456279786e-01
2.450000000000000178e+00,2.739173568137438508e-01
2.500000000000000000e+00,2.789889008352544053e-01
2.550000000000000266e+00,2.840419573756083338e-01
2.600000000000000089e+00,2.890766398967570261e-01
2.650000000000000355e+00,2.940930606787124368e-01
2.700000000000000178e+00,2.990913308406022431e-01
2.750000000000000000e+00,3.040715603610535389e-01
2.800000000000000266e+00,3.090338580980986904e-01
2.850000000000000089e+00,3.139783318085314079e-01
2.900000000000000355e+00,3.189050881667210291e-01
2.950000000000000178e+00,3.238142327829858225e-01
3.000000000000000000e+00,3.287058702214422645e-01
3.050000000000000266e+00,3.335801040174311005e-01
3.100000000000000089e+00,3.384370366944904340e-01
3.150000000000000355e+00,3.432767697808762897e-01
3.200000000000000178e+00,3.480994038257150258e-01
3.250000000000000000e+00,3.529050384147445207e-01
3.300000000000000266e+00,3.576937721856423558e-01
3.350000000000000089e+00,3.624657028429996153e-01
3.400000000000000355e+00,3.672209271729545144e-01
3.450000000000000178e+00,3.719595410574476624e-01
3.500000000000000000e+00,3.766816394881771224e-01
3.550000000000000266e+00,3.813873165801777709e-01
3.600000000000000089e+00,3.860766655851119999e-01
3.650000000000000355e+00,3.907497789042886360e-01
3.700000000000000178e+00,3.954067481013079366e-01
3.750000000000000000e+00,4.000476639145191804e-01
3.800000000000000266e+00,4.046726162690830186e-01
3.850000000000000089e+00,4.092816942888943821e-01
3.900000000000000355e+00,4.138749863081145897e-01
3.950000000000000178e+00,4.184525798825595722e-01
4.000000000000000000e+00,4.230145618007834507e-01
4.049999999999999822e+00,4.275610180949231953e-01
4.100000000000000533e+00,4.320920340513469959e-01
4.150000000000000355e+00,4.366076942210370682e-01
4.200000000000000178e+00,4.411080824297868297e-01
4.250000000000000000e+00,4.455932817881591568e-01
4.299999999999999822e+00,4.500633747012643404e-01
4.350000000000000533e+00,4.545184428783186625e-01
4.400000000000000355e+00,4.589585673420200074e-01
4.450000000000000178e+00,4.633838284377138628e-01
4.500000000000000000e+00,4.677943058424136602e-01
4.549999999999999822e+00,4.721900785736150574e-01
4.600000000000000533e+00,4.765712249979086046e-01
4.650000000000000355e+00,4.809378228394938226e-01
4.700000000000000178e+00,4.852899491884774541e-01
4.750000000000000000e+00,4.896276805090038486e-01
4.800000000000000711e+00,4.939510926472725494e-01
4.850000000000000533e+00,4.982602608393791321e-01
4.900000000000000355e+00,5.025552597189641979e-01
4.950000000000000178e+00,5.068361633248268383e-01
5.000000000000000000e+00,5.111030451082805293e-01
5.050000000000000711e+00,5.153559779404388586e-01
5.100000000000000533e+00,5.195950341193742439e-01
5.150000000000000355e+00,5.238202853770652645e-01
5.200000000000000178e+00,5.280318028863466573e-01
5.250000000000000000e+00,5.322296572676079585e-01
5.300000000000000711e+00,5.364139185954432953e-01
5.350000000000000533e+00,5.405846564051857150e-01
5.400000000000000355e+00,5.447419396992878582e-01
5.450000000000000178e+00,5.488858369535880577e-01
5.500000000000000000e+00,5.530164161235533449e-01
5.550000000000000711e+00,5.571337446502746538e-01
5.600000000000000533e+00,5.612378894664824536e-01
5.650000000000000355e+00,5.653289170023945154e-01
5.700000000000000178e+00,5.694068931914739728e-01
5.750000000000000000e+00,5.734718834761038941e-01
5.800000000000000711e+00,5.775239528131597133e-01
5.850000000000000533e+00,5.815631656794884030e-01
5.900000000000000355e+00,5.855895860772784012e-01
5.950000000000000178e+00,5.896032775393886816e-01
6.000000000000000000e+00,5.936043031345197285e-01
6.050000000000000711e+00,5.975927254723809590e-01
6.100000000000000533e+00,6.015686067087169242e-01
6.150000000000000355e+00,6.055320085502517991e-01
6.200000000000000178e+00,6.094829922596001204e-01
6.250000000000000000e+00,6.134216186600558451e-01
6.300000000000000711e+00,6.173479481403236768e-01
6.350000000000000533e+00,6.212620406591820021e-01
6.400000000000000355e+00,6.251639557500454636e-01
6.450000000000000178e+00,6.290537525254928930e-01
6.500000000000000000e+00,6.329314896816931046e-01
6.550000000000000711e+00,6.367972255028013784e-01
6.600000000000000533e+00,6.406510178652351506e-01
6.650000000000000355e+00,6.444929242419106252e-01
6.700000000000000178e+00,6.483230017064651740e-01
6.750000000000000000e+00,6.521413069373322990e-01
6.800000000000000711e+00,6.559478962217650810e-01
6.850000000000000533e+00,6.597428254599013719e-01
6.900000000000000355e+00,6.635261501686264829e-01
6.950000000000000178e+00,6.672979254854909392e-01
7.000000000000000000e+00,6.710582061725047787e-01
7.050000000000000711e+00,6.748070466198936579e-01
7.100000000000000533e+00,6.785445008498327546e-01
7.150000000000000355e+00,6.822706225200758645e-01
7.200000000000000178e+00,6.859854649275631822e-01
7.250000000000000000e+00,6.896890810119660209e-01
7.300000000000000711e+00,6.933815233592093286e-01
7.350000000000000533e+00,6.970628442048751872e-01
7.400000000000000355e+00,7.007330954376551624e-01
7.450000000000000178e+00,7.043923286026738673e-01
7.500000000000000000e+00,7.080405949047912095e-01
7.550000000000000711e+00,7.116779452118806581e-01
7.600000000000000533e+00,7.153044300580471138e-01
7.650000000000000355e+00,7.189200996467746130e-01
7.700000000000000178e+00,7.225250038540802500e-01
7.750000000000000000e+00,7.261191922315899383e-01
7.800000000000000711e+00,7.297027140095706521e-01
7.850000000000000533e+00,7.332756180999715490e-01
7.900000000000000355e+00,7.368379530993496296e-01
7.950000000000000178e+00,7.403897672917989503e-01
8.000000000000000000e+00,7.439311086518549665e-01
8.050000000000000711e+00,7.474620248473180517e-01
8.099999999999999645e+00,7.509825632420921160e-01
8.150000000000000355e+00,7.544927708989210835e-01
8.200000000000001066e+00,7.579926945821608975e-01
8.250000000000000000e+00,7.614823807604529371e-01
8.300000000000000711e+00,7.649618756094107574e-01
8.349999999999999645e+00,7.684312250142499856e-01
8.400000000000000355e+00,7.718904745723658145e-01
8.450000000000001066e+00,7.753396695959220430e-01
8.500000000000000000e+00,7.787788551143806082e-01
8.550000000000000711e+00,7.822080758769938136e-01
8.599999999999999645e+00,7.856273763552796829e-01
8.650000000000000355e+00,7.890368007454582333e-01
8.700000000000001066e+00,7.924363929708824195e-01
8.750000000000000000e+00,7.958261966843624968e-01
8.800000000000000711e+00,7.992062552705800904e-01
8.849999999999999645e+00,8.025766118483619316e-01
8.900000000000000355e+00,8.059373092730024446e-01
8.950000000000001066e+00,8.092883901385072853e-01
9.000000000000000000e+00,8.126298967798324391e-01
9.050000000000000711e+00,8.159618712751171010e-01
9.099999999999999645e+00,8.192843554478392853e-01
9.150000000000000355e+00,8.225973908689820924e-01
9.200000000000001066e+00,8.259010188591706658e-01
9.250000000000000000e+00,8.291952804907807284e-01
9.300000000000000711e+00,8.324802165900089257e-01
9.349999999999999645e+00,8.357558677389396173e-01
9.400000000000000355e+00,8.390222742775628184e-01
9.450000000000001066e+00,8.422794763058107925e-01
9.500000000000000000e+00,8.455275136855093798e-01
9.550000000000000711e+00,8.487664260423852802e-01
9.600000000000001421e+00,8.519962527679525444e-01
9.650000000000000355e+00,8.552170330214701188e-01
9.700000000000001066e+00,8.584288057318194554e-01
9.750000000000000000e+00,8.616316095994052127e-01
9.800000000000000711e+00,8.648254830979529295e-01
9.850000000000001421e+00,8.680104644764043975e-01
9.900000000000000355e+00,8.711865917606904652e-01
9.950000000000001066e+00,8.743539027555393695e-01
1.000000000000000000e+01,8.775124350462291112e-01


==> data/lossy_channel/cap_onering_10.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000278e-02,4.447848426728961101e-03
1.000000000000000056e-01,8.895696853457922201e-03
1.500000000000000222e-01,1.334354528018688417e-02
2.000000000000000111e-01,1.779139370691584440e-02
2.500000000000000000e-01,2.223924213364480290e-02
3.000000000000000444e-01,2.668709056037376834e-02
3.500000000000000333e-01,3.113493898710272337e-02
4.000000000000000222e-01,3.558278741383168881e-02
4.500000000000000111e-01,4.003063584056065077e-02
5.000000000000000000e-01,4.447848426728960580e-02
5.500000000000000444e-01,4.892633269401856777e-02
6.000000000000000888e-01,5.337418112074753668e-02
6.500000000000000222e-01,5.782202954747648477e-02
7.000000000000000666e-01,6.226987797420544674e-02
7.500000000000000000e-01,6.671772640093441564e-02
8.000000000000000444e-01,7.116557482766337761e-02
8.500000000000000888e-01,7.561342325439233958e-02
9.000000000000000222e-01,8.006127168112130155e-02
9.500000000000000666e-01,8.450912010785026351e-02
1.000000000000000000e+00,8.895696853457921160e-02
1.050000000000000044e+00,9.340481696130817357e-02
1.100000000000000089e+00,9.785266538803713554e-02
1.150000000000000133e+00,1.023005138147660975e-01
1.200000000000000178e+00,1.067483622414950734e-01
1.250000000000000000e+00,1.111962106682240076e-01
1.300000000000000044e+00,1.156440590949529695e-01
1.350000000000000089e+00,1.200919075216819315e-01
1.400000000000000133e+00,1.245397559484108935e-01
1.450000000000000178e+00,1.289876043751398693e-01
1.500000000000000000e+00,1.334354528018688313e-01
1.550000000000000044e+00,1.378833012285977933e-01
1.600000000000000089e+00,1.423311496553267552e-01
1.650000000000000133e+00,1.467789980820557172e-01
1.700000000000000178e+00,1.512268465087846792e-01
1.750000000000000000e+00,1.556746949355136134e-01
1.800000000000000044e+00,1.601225433622426031e-01
1.850000000000000089e+00,1.645703917889715651e-01
1.900000000000000133e+00,1.690182402157005270e-01
1.950000000000000178e+00,1.734660886424294890e-01
2.000000000000000000e+00,1.779139370691584232e-01
2.050000000000000266e+00,1.823617854958874129e-01
2.100000000000000089e+00,1.868096339226163471e-01
2.149999999999999911e+00,1.912574823493452814e-01
2.200000000000000178e+00,1.957053307760742711e-01
2.250000000000000000e+00,2.001531792028032053e-01
2.300000000000000266e+00,2.046010276295321950e-01
2.350000000000000089e+00,2.090488760562611570e-01
2.400000000000000355e+00,2.134967244829901467e-01
2.450000000000000178e+00,2.179445729097190809e-01
2.500000000000000000e+00,2.223924213364480151e-01
2.550000000000000266e+00,2.268402697631770326e-01
2.600000000000000089e+00,2.312881181899059391e-01
2.650000000000000355e+00,2.357359666166349565e-01
2.700000000000000178e+00,2.401838150433638630e-01
2.750000000000000000e+00,2.446316634700928250e-01
2.800000000000000266e+00,2.490795118968217869e-01
2.850000000000000089e+00,2.535273603235507767e-01
2.900000000000000355e+00,2.579752087502797386e-01
2.950000000000000178e+00,2.624230571770087006e-01
3.000000000000000000e+00,2.668709056037376626e-01
3.050000000000000266e+00,2.713187540304666245e-01
3.100000000000000089e+00,2.757666024571955865e-01
3.150000000000000355e+00,2.802144508839245485e-01
3.200000000000000178e+00,2.846622993106535104e-01
3.250000000000000000e+00,2.891101477373824169e-01
3.300000000000000266e+00,2.935579961641114344e-01
3.350000000000000089e+00,2.980058445908403408e-01
3.400000000000000355e+00,3.024536930175693583e-01
3.450000000000000178e+00,3.069015414442982648e-01
3.500000000000000000e+00,3.113493898710272267e-01
3.550000000000000266e+00,3.157972382977561887e-01
3.600000000000000089e+00,3.202450867244852062e-01
3.650000000000000355e+00,3.246929351512141682e-01
3.700000000000000178e+00,3.291407835779431301e-01
3.750000000000000000e+00,3.335886320046720366e-01
3.800000000000000266e+00,3.380364804314010541e-01
3.850000000000000089e+00,3.424843288581299605e-01
3.900000000000000355e+00,3.469321772848589780e-01
3.950000000000000178e+00,3.513800257115878845e-01
4.000000000000000000e+00,3.558278741383168464e-01
4.049999999999999822e+00,3.602757225650458084e-01
4.100000000000000533e+00,3.647235709917748259e-01
4.150000000000000355e+00,3.691714194185037323e-01
4.200000000000000178e+00,3.736192678452326943e-01
4.250000000000000000e+00,3.780671162719616563e-01
4.299999999999999822e+00,3.825149646986905627e-01
4.350000000000000533e+00,3.869628131254195802e-01
4.400000000000000355e+00,3.914106615521485422e-01
4.450000000000000178e+00,3.958585099788775041e-01
4.500000000000000000e+00,4.003063584056064106e-01
4.549999999999999822e+00,4.047542068323354281e-01
4.600000000000000533e+00,4.092020552590643900e-01
4.650000000000000355e+00,4.136499036857933520e-01
4.700000000000000178e+00,4.180977521125223140e-01
4.750000000000000000e+00,4.225456005392512759e-01
4.800000000000000711e+00,4.269934489659802934e-01
4.850000000000000533e+00,4.314412973927092554e-01
4.900000000000000355e+00,4.358891458194381618e-01
4.950000000000000178e+00,4.403369942461671238e-01
5.000000000000000000e+00,4.447848426728960303e-01
5.050000000000000711e+00,4.492326910996251033e-01
5.100000000000000533e+00,4.536805395263540652e-01
5.150000000000000355e+00,4.581283879530829162e-01
5.200000000000000178e+00,4.625762363798118781e-01
5.250000000000000000e+00,4.670240848065408401e-01
5.300000000000000711e+00,4.714719332332699131e-01
5.350000000000000533e+00,4.759197816599987640e-01
5.400000000000000355e+00,4.803676300867277260e-01
5.450000000000000178e+00,4.848154785134566880e-01
5.500000000000000000e+00,4.892633269401856499e-01
5.550000000000000711e+00,4.937111753669146119e-01
5.600000000000000533e+00,4.981590237936435739e-01
5.650000000000000355e+00,5.026068722203725914e-01
5.700000000000000178e+00,5.070547206471015533e-01
5.750000000000000000e+00,5.115025690738305153e-01
5.800000000000000711e+00,5.159504175005594773e-01
5.850000000000000533e+00,5.203982659272884392e-01
5.900000000000000355e+00,5.248461143540174012e-01
5.950000000000000178e+00,5.292939627807463632e-01
6.000000000000000000e+00,5.337418112074753251e-01
6.050000000000000711e+00,5.381896596342042871e-01
6.100000000000000533e+00,5.426375080609332491e-01
6.150000000000000355e+00,5.470853564876622110e-01
6.200000000000000178e+00,5.515332049143911730e-01
6.250000000000000000e+00,5.559810533411200240e-01
6.300000000000000711e+00,5.604289017678490969e-01
6.350000000000000533e+00,5.648767501945780589e-01
6.400000000000000355e+00,5.693245986213070209e-01
6.450000000000000178e+00,5.737724470480358718e-01
6.500000000000000000e+00,5.782202954747648338e-01
6.550000000000000711e+00,5.826681439014939068e-01
6.600000000000000533e+00,5.871159923282228688e-01
6.650000000000000355e+00,5.915638407549517197e-01
6.700000000000000178e+00,5.960116891816806817e-01
6.750000000000000000e+00,6.004595376084096436e-01
6.800000000000000711e+00,6.049073860351387166e-01
6.850000000000000533e+00,6.093552344618675676e-01
6.900000000000000355e+00,6.138030828885965295e-01
6.950000000000000178e+00,6.182509313153254915e-01
7.000000000000000000e+00,6.226987797420544535e-01
7.050000000000000711e+00,6.271466281687834154e-01
7.100000000000000533e+00,6.315944765955123774e-01
7.150000000000000355e+00,6.360423250222413394e-01
7.200000000000000178e+00,6.404901734489704124e-01
7.250000000000000000e+00,6.449380218756993743e-01
7.300000000000000711e+00,6.493858703024283363e-01
7.350000000000000533e+00,6.538337187291572983e-01
7.400000000000000355e+00,6.582815671558862602e-01
7.450000000000000178e+00,6.627294155826152222e-01
7.500000000000000000e+00,6.671772640093440732e-01
7.550000000000000711e+00,6.716251124360731461e-01
7.600000000000000533e+00,6.760729608628021081e-01
7.650000000000000355e+00,6.805208092895310701e-01
7.700000000000000178e+00,6.849686577162599210e-01
7.750000000000000000e+00,6.894165061429888830e-01
7.800000000000000711e+00,6.938643545697179560e-01
7.850000000000000533e+00,6.983122029964469180e-01
7.900000000000000355e+00,7.027600514231757689e-01
7.950000000000000178e+00,7.072078998499047309e-01
8.000000000000000000e+00,7.116557482766336928e-01
8.050000000000000711e+00,7.161035967033627658e-01
8.099999999999999645e+00,7.205514451300916168e-01
8.150000000000000355e+00,7.249992935568205787e-01
8.200000000000001066e+00,7.294471419835496517e-01
8.250000000000000000e+00,7.338949904102785027e-01
8.300000000000000711e+00,7.383428388370074646e-01
8.349999999999999645e+00,7.427906872637363156e-01
8.400000000000000355e+00,7.472385356904653886e-01
8.450000000000001066e+00,7.516863841171944616e-01
8.500000000000000000e+00,7.561342325439233125e-01
8.550000000000000711e+00,7.605820809706522745e-01
8.599999999999999645e+00,7.650299293973811254e-01
8.650000000000000355e+00,7.694777778241101984e-01
8.700000000000001066e+00,7.739256262508391604e-01
8.750000000000000000e+00,7.783734746775680113e-01
8.800000000000000711e+00,7.828213231042970843e-01
8.849999999999999645e+00,7.872691715310259353e-01
8.900000000000000355e+00,7.917170199577550083e-01
8.950000000000001066e+00,7.961648683844839702e-01
9.000000000000000000e+00,8.006127168112128212e-01
9.050000000000000711e+00,8.050605652379418942e-01
9.099999999999999645e+00,8.095084136646708561e-01
9.150000000000000355e+00,8.139562620913998181e-01
9.200000000000001066e+00,8.184041105181287801e-01
9.250000000000000000e+00,8.228519589448577420e-01
9.300000000000000711e+00,8.272998073715867040e-01
9.349999999999999645e+00,8.317476557983156660e-01
9.400000000000000355e+00,8.361955042250446279e-01
9.450000000000001066e+00,8.406433526517737009e-01
9.500000000000000000e+00,8.450912010785025519e-01
9.550000000000000711e+00,8.495390495052315138e-01
9.600000000000001421e+00,8.539868979319605868e-01
9.650000000000000355e+00,8.584347463586894378e-01
9.700000000000001066e+00,8.628825947854185108e-01
9.750000000000000000e+00,8.673304432121473617e-01
9.800000000000000711e+00,8.717782916388763237e-01
9.850000000000001421e+00,8.762261400656053967e-01
9.900000000000000355e+00,8.806739884923342476e-01
9.950000000000001066e+00,8.851218369190632096e-01
1.000000000000000000e+01,8.895696853457920605e-01


==> data/lossy_channel/cap_onering_2.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000278e-02,1.748938235832282750e-02
1.000000000000000056e-01,3.497876471664565501e-02
1.500000000000000222e-01,5.246814707496848251e-02
2.000000000000000111e-01,6.995752943329131002e-02
2.500000000000000000e-01,8.744691179161412364e-02
3.000000000000000444e-01,1.049362941499369650e-01
3.500000000000000333e-01,1.224256765082597787e-01
4.000000000000000222e-01,1.399150588665826200e-01
4.500000000000000111e-01,1.574044412249054337e-01
5.000000000000000000e-01,1.748938235832282473e-01
5.500000000000000444e-01,1.923832059415510887e-01
6.000000000000000888e-01,2.098725882998739301e-01
6.500000000000000222e-01,2.273619706581967159e-01
7.000000000000000666e-01,2.448513530165195573e-01
7.500000000000000000e-01,2.623407353748424264e-01
8.000000000000000444e-01,2.798301177331652401e-01
8.500000000000000888e-01,2.973195000914881092e-01
9.000000000000000222e-01,3.148088824498108673e-01
9.500000000000000666e-01,3.322982648081337365e-01
1.000000000000000000e+00,3.497876471664564946e-01
1.050000000000000044e+00,3.672770295247793637e-01
1.100000000000000089e+00,3.847664118831021773e-01
1.150000000000000133e+00,4.022557942414250465e-01
1.200000000000000178e+00,4.197451765997478601e-01
1.250000000000000000e+00,4.372345589580706182e-01
1.300000000000000044e+00,4.547239413163934318e-01
1.350000000000000089e+00,4.722133236747163010e-01
1.400000000000000133e+00,4.897027060330391146e-01
1.450000000000000178e+00,5.071920883913619837e-01
1.500000000000000000e+00,5.246814707496848529e-01
1.550000000000000044e+00,5.421708531080076110e-01
1.600000000000000089e+00,5.596602354663304801e-01
1.650000000000000133e+00,5.771496178246533493e-01
1.700000000000000178e+00,5.946390001829762184e-01
1.750000000000000000e+00,6.121283825412989765e-01
1.800000000000000044e+00,6.296177648996217346e-01
1.850000000000000089e+00,6.471071472579446038e-01
1.900000000000000133e+00,6.645965296162674729e-01
1.950000000000000178e+00,6.820859119745902310e-01
2.000000000000000000e+00,6.995752943329129891e-01
2.050000000000000266e+00,7.170646766912359693e-01
2.100000000000000089e+00,7.345540590495587274e-01
2.149999999999999911e+00,7.520434414078814855e-01
2.200000000000000178e+00,7.695328237662043547e-01
2.250000000000000000e+00,7.870222061245271128e-01
2.300000000000000266e+00,8.045115884828500930e-01
2.350000000000000089e+00,8.220009708411728511e-01
2.400000000000000355e+00,8.394903531994957202e-01
2.450000000000000178e+00,8.569797355578184783e-01
2.500000000000000000e+00,8.744691179161412364e-01
2.550000000000000266e+00,8.919585002744642166e-01
2.600000000000000089e+00,9.094478826327868637e-01
2.650000000000000355e+00,9.269372649911099549e-01
2.700000000000000178e+00,9.444266473494326020e-01
2.750000000000000000e+00,9.619160297077554711e-01
2.800000000000000266e+00,9.794054120660782292e-01
2.850000000000000089e+00,9.968947944244010984e-01
2.900000000000000355e+00,1.014384176782723967e+00
2.950000000000000178e+00,1.031873559141046837e+00
3.000000000000000000e+00,1.049362941499369706e+00
3.050000000000000266e+00,1.066852323857692575e+00
3.100000000000000089e+00,1.084341706216015222e+00
3.150000000000000355e+00,1.101831088574338091e+00
3.200000000000000178e+00,1.119320470932660960e+00
3.250000000000000000e+00,1.136809853290983607e+00
3.300000000000000266e+00,1.154299235649306699e+00
3.350000000000000089e+00,1.171788618007629346e+00
3.400000000000000355e+00,1.189278000365952437e+00
3.450000000000000178e+00,1.206767382724275084e+00
3.500000000000000000e+00,1.224256765082597953e+00
3.550000000000000266e+00,1.241746147440920600e+00
3.600000000000000089e+00,1.259235529799243469e+00
3.650000000000000355e+00,1.276724912157566338e+00
3.700000000000000178e+00,1.294214294515889208e+00
3.750000000000000000e+00,1.311703676874211855e+00
3.800000000000000266e+00,1.329193059232534946e+00
3.850000000000000089e+00,1.346682441590857593e+00
3.900000000000000355e+00,1.364171823949180462e+00
3.950000000000000178e+00,1.381661206307503109e+00
4.000000000000000000e+00,1.399150588665825978e+00
4.049999999999999822e+00,1.416639971024148847e+00
4.100000000000000533e+00,1.434129353382471939e+00
4.150000000000000355e+00,1.451618735740794586e+00
4.200000000000000178e+00,1.469108118099117455e+00
4.250000000000000000e+00,1.486597500457440324e+00
4.299999999999999822e+00,1.504086882815762971e+00
4.350000000000000533e+00,1.521576265174085840e+00
4.400000000000000355e+00,1.539065647532408709e+00
4.450000000000000178e+00,1.556555029890731578e+00
4.500000000000000000e+00,1.574044412249054226e+00
4.549999999999999822e+00,1.591533794607377095e+00
4.600000000000000533e+00,1.609023176965700186e+00
4.650000000000000355e+00,1.626512559324023055e+00
4.700000000000000178e+00,1.644001941682345702e+00
4.750000000000000000e+00,1.661491324040668571e+00
4.800000000000000711e+00,1.678980706398991440e+00
4.850000000000000533e+00,1.696470088757314310e+00
4.900000000000000355e+00,1.713959471115636957e+00
4.950000000000000178e+00,1.731448853473959826e+00
5.000000000000000000e+00,1.748938235832282473e+00
5.050000000000000711e+00,1.766427618190605786e+00
5.100000000000000533e+00,1.783917000548928433e+00
5.150000000000000355e+00,1.801406382907251080e+00
5.200000000000000178e+00,1.818895765265573727e+00
5.250000000000000000e+00,1.836385147623896597e+00
5.300000000000000711e+00,1.853874529982219910e+00
5.350000000000000533e+00,1.871363912340542335e+00
5.400000000000000355e+00,1.888853294698865204e+00
5.450000000000000178e+00,1.906342677057188073e+00
5.500000000000000000e+00,1.923832059415510942e+00
5.550000000000000711e+00,1.941321441773833811e+00
5.600000000000000533e+00,1.958810824132156458e+00
5.650000000000000355e+00,1.976300206490479328e+00
5.700000000000000178e+00,1.993789588848802197e+00
5.750000000000000000e+00,2.011278971207125288e+00
5.800000000000000711e+00,2.028768353565447935e+00
5.850000000000000533e+00,2.046257735923770582e+00
5.900000000000000355e+00,2.063747118282093673e+00
5.950000000000000178e+00,2.081236500640416320e+00
6.000000000000000000e+00,2.098725882998739412e+00
6.050000000000000711e+00,2.116215265357062059e+00
6.100000000000000533e+00,2.133704647715385150e+00
6.150000000000000355e+00,2.151194030073707797e+00
6.200000000000000178e+00,2.168683412432030444e+00
6.250000000000000000e+00,2.186172794790353091e+00
6.300000000000000711e+00,2.203662177148676182e+00
6.350000000000000533e+00,2.221151559506999273e+00
6.400000000000000355e+00,2.238640941865321921e+00
6.450000000000000178e+00,2.256130324223644568e+00
6.500000000000000000e+00,2.273619706581967215e+00
6.550000000000000711e+00,2.291109088940290306e+00
6.600000000000000533e+00,2.308598471298613397e+00
6.650000000000000355e+00,2.326087853656935600e+00
6.700000000000000178e+00,2.343577236015258691e+00
6.750000000000000000e+00,2.361066618373581338e+00
6.800000000000000711e+00,2.378556000731904874e+00
6.850000000000000533e+00,2.396045383090227077e+00
6.900000000000000355e+00,2.413534765448550168e+00
6.950000000000000178e+00,2.431024147806872815e+00
7.000000000000000000e+00,2.448513530165195906e+00
7.050000000000000711e+00,2.466002912523518553e+00
7.100000000000000533e+00,2.483492294881841200e+00
7.150000000000000355e+00,2.500981677240164291e+00
7.200000000000000178e+00,2.518471059598486939e+00
7.250000000000000000e+00,2.535960441956810030e+00
7.300000000000000711e+00,2.553449824315132677e+00
7.350000000000000533e+00,2.570939206673455768e+00
7.400000000000000355e+00,2.588428589031778415e+00
7.450000000000000178e+00,2.605917971390101062e+00
7.500000000000000000e+00,2.623407353748423709e+00
7.550000000000000711e+00,2.640896736106746800e+00
7.600000000000000533e+00,2.658386118465069892e+00
7.650000000000000355e+00,2.675875500823392539e+00
7.700000000000000178e+00,2.693364883181715186e+00
7.750000000000000000e+00,2.710854265540037833e+00
7.800000000000000711e+00,2.728343647898360924e+00
7.850000000000000533e+00,2.745833030256684015e+00
7.900000000000000355e+00,2.763322412615006218e+00
7.950000000000000178e+00,2.780811794973329309e+00
8.000000000000000000e+00,2.798301177331651957e+00
8.050000000000000711e+00,2.815790559689975492e+00
8.099999999999999645e+00,2.833279942048297695e+00
8.150000000000000355e+00,2.850769324406620786e+00
8.200000000000001066e+00,2.868258706764943877e+00
8.250000000000000000e+00,2.885748089123266524e+00
8.300000000000000711e+00,2.903237471481589171e+00
8.349999999999999645e+00,2.920726853839911819e+00
8.400000000000000355e+00,2.938216236198234910e+00
8.450000000000001066e+00,2.955705618556558001e+00
8.500000000000000000e+00,2.973195000914880648e+00
8.550000000000000711e+00,2.990684383273203295e+00
8.599999999999999645e+00,3.008173765631525942e+00
8.650000000000000355e+00,3.025663147989849033e+00
8.700000000000001066e+00,3.043152530348171680e+00
8.750000000000000000e+00,3.060641912706494328e+00
8.800000000000000711e+00,3.078131295064817419e+00
8.849999999999999645e+00,3.095620677423140066e+00
8.900000000000000355e+00,3.113110059781463157e+00
8.950000000000001066e+00,3.130599442139786248e+00
9.000000000000000000e+00,3.148088824498108451e+00
9.050000000000000711e+00,3.165578206856431542e+00
9.099999999999999645e+00,3.183067589214754189e+00
9.150000000000000355e+00,3.200556971573076837e+00
9.200000000000001066e+00,3.218046353931400372e+00
9.250000000000000000e+00,3.235535736289722575e+00
9.300000000000000711e+00,3.253025118648046110e+00
9.349999999999999645e+00,3.270514501006368313e+00
9.400000000000000355e+00,3.288003883364691404e+00
9.450000000000001066e+00,3.305493265723014495e+00
9.500000000000000000e+00,3.322982648081337143e+00
9.550000000000000711e+00,3.340472030439659790e+00
9.600000000000001421e+00,3.357961412797982881e+00
9.650000000000000355e+00,3.375450795156305528e+00
9.700000000000001066e+00,3.392940177514628619e+00
9.750000000000000000e+00,3.410429559872951266e+00
9.800000000000000711e+00,3.427918942231273913e+00
9.850000000000001421e+00,3.445408324589597004e+00
9.900000000000000355e+00,3.462897706947919652e+00
9.950000000000001066e+00,3.480387089306242299e+00
1.000000000000000000e+01,3.497876471664564946e+00


==> data/lossy_channel/cap_onering_20.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000278e-02,2.309544348398718042e-03
1.000000000000000056e-01,4.619088696797436083e-03
1.500000000000000222e-01,6.928633045196154125e-03
2.000000000000000111e-01,9.238177393594872167e-03
2.500000000000000000e-01,1.154772174199358847e-02
3.000000000000000444e-01,1.385726609039230825e-02
3.500000000000000333e-01,1.616681043879102456e-02
4.000000000000000222e-01,1.847635478718974433e-02
4.500000000000000111e-01,2.078589913558846064e-02
5.000000000000000000e-01,2.309544348398717695e-02
5.500000000000000444e-01,2.540498783238589672e-02
6.000000000000000888e-01,2.771453218078461650e-02
6.500000000000000222e-01,3.002407652918332934e-02
7.000000000000000666e-01,3.233362087758204911e-02
7.500000000000000000e-01,3.464316522598077236e-02
8.000000000000000444e-01,3.695270957437948867e-02
8.500000000000000888e-01,3.926225392277821191e-02
9.000000000000000222e-01,4.157179827117692128e-02
9.500000000000000666e-01,4.388134261957564453e-02
1.000000000000000000e+00,4.619088696797435389e-02
1.050000000000000044e+00,4.850043131637307714e-02
1.100000000000000089e+00,5.080997566477179345e-02
1.150000000000000133e+00,5.311952001317051669e-02
1.200000000000000178e+00,5.542906436156923300e-02
1.250000000000000000e+00,5.773860870996794237e-02
1.300000000000000044e+00,6.004815305836665867e-02
1.350000000000000089e+00,6.235769740676538192e-02
1.400000000000000133e+00,6.466724175516409823e-02
1.450000000000000178e+00,6.697678610356282147e-02
1.500000000000000000e+00,6.928633045196154472e-02
1.550000000000000044e+00,7.159587480036025409e-02
1.600000000000000089e+00,7.390541914875897733e-02
1.650000000000000133e+00,7.621496349715770058e-02
1.700000000000000178e+00,7.852450784555642382e-02
1.750000000000000000e+00,8.083405219395513319e-02
1.800000000000000044e+00,8.314359654235384256e-02
1.850000000000000089e+00,8.545314089075256581e-02
1.900000000000000133e+00,8.776268523915128905e-02
1.950000000000000178e+00,9.007222958755001230e-02
2.000000000000000000e+00,9.238177393594870779e-02
2.050000000000000266e+00,9.469131828434744491e-02
2.100000000000000089e+00,9.700086263274615428e-02
2.149999999999999911e+00,9.931040698114486365e-02
2.200000000000000178e+00,1.016199513295435869e-01
2.250000000000000000e+00,1.039294956779422963e-01
2.300000000000000266e+00,1.062390400263410334e-01
2.350000000000000089e+00,1.085485843747397428e-01
2.400000000000000355e+00,1.108581287231384660e-01
2.450000000000000178e+00,1.131676730715371754e-01
2.500000000000000000e+00,1.154772174199358847e-01
2.550000000000000266e+00,1.177867617683346357e-01
2.600000000000000089e+00,1.200963061167333173e-01
2.650000000000000355e+00,1.224058504651320683e-01
2.700000000000000178e+00,1.247153948135307638e-01
2.750000000000000000e+00,1.270249391619294732e-01
2.800000000000000266e+00,1.293344835103281965e-01
2.850000000000000089e+00,1.316440278587269197e-01
2.900000000000000355e+00,1.339535722071256429e-01
2.950000000000000178e+00,1.362631165555243662e-01
3.000000000000000000e+00,1.385726609039230894e-01
3.050000000000000266e+00,1.408822052523218127e-01
3.100000000000000089e+00,1.431917496007205082e-01
3.150000000000000355e+00,1.455012939491192314e-01
3.200000000000000178e+00,1.478108382975179547e-01
3.250000000000000000e+00,1.501203826459166502e-01
3.300000000000000266e+00,1.524299269943154012e-01
3.350000000000000089e+00,1.547394713427140966e-01
3.400000000000000355e+00,1.570490156911128476e-01
3.450000000000000178e+00,1.593585600395115431e-01
3.500000000000000000e+00,1.616681043879102664e-01
3.550000000000000266e+00,1.639776487363089619e-01
3.600000000000000089e+00,1.662871930847076851e-01
3.650000000000000355e+00,1.685967374331064084e-01
3.700000000000000178e+00,1.709062817815051316e-01
3.750000000000000000e+00,1.732158261299038271e-01
3.800000000000000266e+00,1.755253704783025781e-01
3.850000000000000089e+00,1.778349148267012736e-01
3.900000000000000355e+00,1.801444591751000246e-01
3.950000000000000178e+00,1.824540035234986923e-01
4.000000000000000000e+00,1.847635478718974156e-01
4.049999999999999822e+00,1.870730922202961388e-01
4.100000000000000533e+00,1.893826365686948898e-01
4.150000000000000355e+00,1.916921809170935853e-01
4.200000000000000178e+00,1.940017252654923086e-01
4.250000000000000000e+00,1.963112696138910318e-01
4.299999999999999822e+00,1.986208139622897273e-01
4.350000000000000533e+00,2.009303583106884505e-01
4.400000000000000355e+00,2.032399026590871738e-01
4.450000000000000178e+00,2.055494470074858970e-01
4.500000000000000000e+00,2.078589913558845925e-01
4.549999999999999822e+00,2.101685357042833158e-01
4.600000000000000533e+00,2.124780800526820668e-01
4.650000000000000355e+00,2.147876244010807900e-01
4.700000000000000178e+00,2.170971687494794855e-01
4.750000000000000000e+00,2.194067130978782088e-01
4.800000000000000711e+00,2.217162574462769320e-01
4.850000000000000533e+00,2.240258017946756552e-01
4.900000000000000355e+00,2.263353461430743507e-01
4.950000000000000178e+00,2.286448904914730740e-01
5.000000000000000000e+00,2.309544348398717695e-01
5.050000000000000711e+00,2.332639791882705482e-01
5.100000000000000533e+00,2.355735235366692715e-01
5.150000000000000355e+00,2.378830678850679392e-01
5.200000000000000178e+00,2.401926122334666347e-01
5.250000000000000000e+00,2.425021565818653579e-01
5.300000000000000711e+00,2.448117009302641367e-01
5.350000000000000533e+00,2.471212452786628044e-01
5.400000000000000355e+00,2.494307896270615277e-01
5.450000000000000178e+00,2.517403339754602509e-01
5.500000000000000000e+00,2.540498783238589464e-01
5.550000000000000711e+00,2.563594226722576974e-01
5.600000000000000533e+00,2.586689670206563929e-01
5.650000000000000355e+00,2.609785113690551439e-01
5.700000000000000178e+00,2.632880557174538394e-01
5.750000000000000000e+00,2.655976000658525904e-01
5.800000000000000711e+00,2.679071444142512859e-01
5.850000000000000533e+00,2.702166887626499814e-01
5.900000000000000355e+00,2.725262331110487324e-01
5.950000000000000178e+00,2.748357774594474279e-01
6.000000000000000000e+00,2.771453218078461789e-01
6.050000000000000711e+00,2.794548661562448744e-01
6.100000000000000533e+00,2.817644105046436254e-01
6.150000000000000355e+00,2.840739548530423209e-01
6.200000000000000178e+00,2.863834992014410163e-01
6.250000000000000000e+00,2.886930435498397118e-01
6.300000000000000711e+00,2.910025878982384628e-01
6.350000000000000533e+00,2.933121322466372138e-01
6.400000000000000355e+00,2.956216765950359093e-01
6.450000000000000178e+00,2.979312209434346048e-01
6.500000000000000000e+00,3.002407652918333003e-01
6.550000000000000711e+00,3.025503096402321068e-01
6.600000000000000533e+00,3.048598539886308023e-01
6.650000000000000355e+00,3.071693983370294423e-01
6.700000000000000178e+00,3.094789426854281933e-01
6.750000000000000000e+00,3.117884870338268888e-01
6.800000000000000711e+00,3.140980313822256953e-01
6.850000000000000533e+00,3.164075757306243353e-01
6.900000000000000355e+00,3.187171200790230863e-01
6.950000000000000178e+00,3.210266644274217818e-01
7.000000000000000000e+00,3.233362087758205328e-01
7.050000000000000711e+00,3.256457531242192283e-01
7.100000000000000533e+00,3.279552974726179237e-01
7.150000000000000355e+00,3.302648418210166747e-01
7.200000000000000178e+00,3.325743861694153702e-01
7.250000000000000000e+00,3.348839305178141212e-01
7.300000000000000711e+00,3.371934748662128167e-01
7.350000000000000533e+00,3.395030192146115677e-01
7.400000000000000355e+00,3.418125635630102632e-01
7.450000000000000178e+00,3.441221079114089587e-01
7.500000000000000000e+00,3.464316522598076542e-01
7.550000000000000711e+00,3.487411966082064052e-01
7.600000000000000533e+00,3.510507409566051562e-01
7.650000000000000355e+00,3.533602853050038517e-01
7.700000000000000178e+00,3.556698296534025472e-01
7.750000000000000000e+00,3.579793740018012427e-01
7.800000000000000711e+00,3.602889183502000492e-01
7.850000000000000533e+00,3.625984626985987447e-01
7.900000000000000355e+00,3.649080070469973847e-01
7.950000000000000178e+00,3.672175513953961357e-01
8.000000000000000000e+00,3.695270957437948312e-01
8.050000000000000711e+00,3.718366400921936377e-01
8.099999999999999645e+00,3.741461844405922776e-01
8.150000000000000355e+00,3.764557287889910286e-01
8.200000000000001066e+00,3.787652731373897796e-01
8.250000000000000000e+00,3.810748174857884751e-01
8.300000000000000711e+00,3.833843618341871706e-01
8.349999999999999645e+00,3.856939061825858661e-01
8.400000000000000355e+00,3.880034505309846171e-01
8.450000000000001066e+00,3.903129948793833681e-01
8.500000000000000000e+00,3.926225392277820636e-01
8.550000000000000711e+00,3.949320835761807591e-01
8.599999999999999645e+00,3.972416279245794546e-01
8.650000000000000355e+00,3.995511722729782056e-01
8.700000000000001066e+00,4.018607166213769011e-01
8.750000000000000000e+00,4.041702609697755966e-01
8.800000000000000711e+00,4.064798053181743476e-01
8.849999999999999645e+00,4.087893496665730431e-01
8.900000000000000355e+00,4.110988940149717941e-01
8.950000000000001066e+00,4.134084383633705451e-01
9.000000000000000000e+00,4.157179827117691850e-01
9.050000000000000711e+00,4.180275270601679916e-01
9.099999999999999645e+00,4.203370714085666315e-01
9.150000000000000355e+00,4.226466157569653270e-01
9.200000000000001066e+00,4.249561601053641335e-01
9.250000000000000000e+00,4.272657044537627735e-01
9.300000000000000711e+00,4.295752488021615800e-01
9.349999999999999645e+00,4.318847931505602200e-01
9.400000000000000355e+00,4.341943374989589710e-01
9.450000000000001066e+00,4.365038818473577220e-01
9.500000000000000000e+00,4.388134261957564175e-01
9.550000000000000711e+00,4.411229705441551130e-01
9.600000000000001421e+00,4.434325148925538640e-01
9.650000000000000355e+00,4.457420592409525595e-01
9.700000000000001066e+00,4.480516035893513105e-01
9.750000000000000000e+00,4.503611479377500060e-01
9.800000000000000711e+00,4.526706922861487015e-01
9.850000000000001421e+00,4.549802366345475080e-01
9.900000000000000355e+00,4.572897809829461480e-01
9.950000000000001066e+00,4.595993253313448434e-01
1.000000000000000000e+01,4.619088696797435389e-01


==> data/lossy_channel/cap_onering_30.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000278e-02,1.560050240025463372e-03
1.000000000000000056e-01,3.120100480050926745e-03
1.500000000000000222e-01,4.680150720076390117e-03
2.000000000000000111e-01,6.240200960101853489e-03
2.500000000000000000e-01,7.800251200127315994e-03
3.000000000000000444e-01,9.360301440152780234e-03
3.500000000000000333e-01,1.092035168017824361e-02
4.000000000000000222e-01,1.248040192020370698e-02
4.500000000000000111e-01,1.404045216022917035e-02
5.000000000000000000e-01,1.560050240025463199e-02
5.500000000000000444e-01,1.716055264028009536e-02
6.000000000000000888e-01,1.872060288030556047e-02
6.500000000000000222e-01,2.028065312033102210e-02
7.000000000000000666e-01,2.184070336035648721e-02
7.500000000000000000e-01,2.340075360038195232e-02
8.000000000000000444e-01,2.496080384040741396e-02
8.500000000000000888e-01,2.652085408043287906e-02
9.000000000000000222e-01,2.808090432045834070e-02
9.500000000000000666e-01,2.964095456048380581e-02
1.000000000000000000e+00,3.120100480050926398e-02
1.050000000000000044e+00,3.276105504053473255e-02
1.100000000000000089e+00,3.432110528056019072e-02
1.150000000000000133e+00,3.588115552058565583e-02
1.200000000000000178e+00,3.744120576061112093e-02
1.250000000000000000e+00,3.900125600063657910e-02
1.300000000000000044e+00,4.056130624066204421e-02
1.350000000000000089e+00,4.212135648068750932e-02
1.400000000000000133e+00,4.368140672071297442e-02
1.450000000000000178e+00,4.524145696073843953e-02
1.500000000000000000e+00,4.680150720076390464e-02
1.550000000000000044e+00,4.836155744078936974e-02
1.600000000000000089e+00,4.992160768081482791e-02
1.650000000000000133e+00,5.148165792084029302e-02
1.700000000000000178e+00,5.304170816086575813e-02
1.750000000000000000e+00,5.460175840089121629e-02
1.800000000000000044e+00,5.616180864091668140e-02
1.850000000000000089e+00,5.772185888094214651e-02
1.900000000000000133e+00,5.928190912096761161e-02
1.950000000000000178e+00,6.084195936099307672e-02
2.000000000000000000e+00,6.240200960101852795e-02
2.050000000000000266e+00,6.396205984104400000e-02
2.100000000000000089e+00,6.552211008106946510e-02
2.149999999999999911e+00,6.708216032109491633e-02
2.200000000000000178e+00,6.864221056112038144e-02
2.250000000000000000e+00,7.020226080114584655e-02
2.300000000000000266e+00,7.176231104117131165e-02
2.350000000000000089e+00,7.332236128119677676e-02
2.400000000000000355e+00,7.488241152122224187e-02
2.450000000000000178e+00,7.644246176124770698e-02
2.500000000000000000e+00,7.800251200127315820e-02
2.550000000000000266e+00,7.956256224129863719e-02
2.600000000000000089e+00,8.112261248132408842e-02
2.650000000000000355e+00,8.268266272134956740e-02
2.700000000000000178e+00,8.424271296137501863e-02
2.750000000000000000e+00,8.580276320140048374e-02
2.800000000000000266e+00,8.736281344142594885e-02
2.850000000000000089e+00,8.892286368145141395e-02
2.900000000000000355e+00,9.048291392147687906e-02
2.950000000000000178e+00,9.204296416150234417e-02
3.000000000000000000e+00,9.360301440152780927e-02
3.050000000000000266e+00,9.516306464155327438e-02
3.100000000000000089e+00,9.672311488157873949e-02
3.150000000000000355e+00,9.828316512160419072e-02
3.200000000000000178e+00,9.984321536162965582e-02
3.250000000000000000e+00,1.014032656016551071e-01
3.300000000000000266e+00,1.029633158416805860e-01
3.350000000000000089e+00,1.045233660817060373e-01
3.400000000000000355e+00,1.060834163217315163e-01
3.450000000000000178e+00,1.076434665617569675e-01
3.500000000000000000e+00,1.092035168017824326e-01
3.550000000000000266e+00,1.107635670418078977e-01
3.600000000000000089e+00,1.123236172818333628e-01
3.650000000000000355e+00,1.138836675218588279e-01
3.700000000000000178e+00,1.154437177618842930e-01
3.750000000000000000e+00,1.170037680019097304e-01
3.800000000000000266e+00,1.185638182419352232e-01
3.850000000000000089e+00,1.201238684819606606e-01
3.900000000000000355e+00,1.216839187219861534e-01
3.950000000000000178e+00,1.232439689620115908e-01
4.000000000000000000e+00,1.248040192020370559e-01
4.049999999999999822e+00,1.263640694420625210e-01
4.100000000000000533e+00,1.279241196820880000e-01
4.150000000000000355e+00,1.294841699221134512e-01
4.200000000000000178e+00,1.310442201621389302e-01
4.250000000000000000e+00,1.326042704021643814e-01
4.299999999999999822e+00,1.341643206421898327e-01
4.350000000000000533e+00,1.357243708822153117e-01
4.400000000000000355e+00,1.372844211222407629e-01
4.450000000000000178e+00,1.388444713622662419e-01
4.500000000000000000e+00,1.404045216022916931e-01
4.549999999999999822e+00,1.419645718423171443e-01
4.600000000000000533e+00,1.435246220823426233e-01
4.650000000000000355e+00,1.450846723223681023e-01
4.700000000000000178e+00,1.466447225623935535e-01
4.750000000000000000e+00,1.482047728024190048e-01
4.800000000000000711e+00,1.497648230424444837e-01
4.850000000000000533e+00,1.513248732824699627e-01
4.900000000000000355e+00,1.528849235224954140e-01
4.950000000000000178e+00,1.544449737625208652e-01
5.000000000000000000e+00,1.560050240025463164e-01
5.050000000000000711e+00,1.575650742425718231e-01
5.100000000000000533e+00,1.591251244825972744e-01
5.150000000000000355e+00,1.606851747226226979e-01
5.200000000000000178e+00,1.622452249626481768e-01
5.250000000000000000e+00,1.638052752026736281e-01
5.300000000000000711e+00,1.653653254426991348e-01
5.350000000000000533e+00,1.669253756827245583e-01
5.400000000000000355e+00,1.684854259227500373e-01
5.450000000000000178e+00,1.700454761627754885e-01
5.500000000000000000e+00,1.716055264028009675e-01
5.550000000000000711e+00,1.731655766428264187e-01
5.600000000000000533e+00,1.747256268828518977e-01
5.650000000000000355e+00,1.762856771228773489e-01
5.700000000000000178e+00,1.778457273629028279e-01
5.750000000000000000e+00,1.794057776029282791e-01
5.800000000000000711e+00,1.809658278429537581e-01
5.850000000000000533e+00,1.825258780829792093e-01
5.900000000000000355e+00,1.840859283230046883e-01
5.950000000000000178e+00,1.856459785630301396e-01
6.000000000000000000e+00,1.872060288030556185e-01
6.050000000000000711e+00,1.887660790430810698e-01
6.100000000000000533e+00,1.903261292831065488e-01
6.150000000000000355e+00,1.918861795231320000e-01
6.200000000000000178e+00,1.934462297631574790e-01
6.250000000000000000e+00,1.950062800031829024e-01
6.300000000000000711e+00,1.965663302432083814e-01
6.350000000000000533e+00,1.981263804832338604e-01
6.400000000000000355e+00,1.996864307232593116e-01
6.450000000000000178e+00,2.012464809632847629e-01
6.500000000000000000e+00,2.028065312033102141e-01
6.550000000000000711e+00,2.043665814433357208e-01
6.600000000000000533e+00,2.059266316833611721e-01
6.650000000000000355e+00,2.074866819233866233e-01
6.700000000000000178e+00,2.090467321634120745e-01
6.750000000000000000e+00,2.106067824034375535e-01
6.800000000000000711e+00,2.121668326434630325e-01
6.850000000000000533e+00,2.137268828834884837e-01
6.900000000000000355e+00,2.152869331235139350e-01
6.950000000000000178e+00,2.168469833635393862e-01
7.000000000000000000e+00,2.184070336035648652e-01
7.050000000000000711e+00,2.199670838435903164e-01
7.100000000000000533e+00,2.215271340836157954e-01
7.150000000000000355e+00,2.230871843236412466e-01
7.200000000000000178e+00,2.246472345636667256e-01
7.250000000000000000e+00,2.262072848036921768e-01
7.300000000000000711e+00,2.277673350437176558e-01
7.350000000000000533e+00,2.293273852837431070e-01
7.400000000000000355e+00,2.308874355237685860e-01
7.450000000000000178e+00,2.324474857637940373e-01
7.500000000000000000e+00,2.340075360038194607e-01
7.550000000000000711e+00,2.355675862438449675e-01
7.600000000000000533e+00,2.371276364838704465e-01
7.650000000000000355e+00,2.386876867238958977e-01
7.700000000000000178e+00,2.402477369639213212e-01
7.750000000000000000e+00,2.418077872039468001e-01
7.800000000000000711e+00,2.433678374439723069e-01
7.850000000000000533e+00,2.449278876839977581e-01
7.900000000000000355e+00,2.464879379240231816e-01
7.950000000000000178e+00,2.480479881640486606e-01
8.000000000000000000e+00,2.496080384040741118e-01
8.050000000000000711e+00,2.511680886440996185e-01
8.099999999999999645e+00,2.527281388841250420e-01
8.150000000000000355e+00,2.542881891241505210e-01
8.200000000000001066e+00,2.558482393641760000e-01
8.250000000000000000e+00,2.574082896042014235e-01
8.300000000000000711e+00,2.589683398442269024e-01
8.349999999999999645e+00,2.605283900842523259e-01
8.400000000000000355e+00,2.620884403242778604e-01
8.450000000000001066e+00,2.636484905643033394e-01
8.500000000000000000e+00,2.652085408043287629e-01
8.550000000000000711e+00,2.667685910443542419e-01
8.599999999999999645e+00,2.683286412843796653e-01
8.650000000000000355e+00,2.698886915244051443e-01
8.700000000000001066e+00,2.714487417644306233e-01
8.750000000000000000e+00,2.730087920044560468e-01
8.800000000000000711e+00,2.745688422444815258e-01
8.849999999999999645e+00,2.761288924845070047e-01
8.900000000000000355e+00,2.776889427245324837e-01
8.950000000000001066e+00,2.792489929645579627e-01
9.000000000000000000e+00,2.808090432045833862e-01
9.050000000000000711e+00,2.823690934446088652e-01
9.099999999999999645e+00,2.839291436846342886e-01
9.150000000000000355e+00,2.854891939246597676e-01
9.200000000000001066e+00,2.870492441646852466e-01
9.250000000000000000e+00,2.886092944047107256e-01
9.300000000000000711e+00,2.901693446447362046e-01
9.349999999999999645e+00,2.917293948847616281e-01
9.400000000000000355e+00,2.932894451247871070e-01
9.450000000000001066e+00,2.948494953648125860e-01
9.500000000000000000e+00,2.964095456048380095e-01
9.550000000000000711e+00,2.979695958448634885e-01
9.600000000000001421e+00,2.995296460848889675e-01
9.650000000000000355e+00,3.010896963249143909e-01
9.700000000000001066e+00,3.026497465649399254e-01
9.750000000000000000e+00,3.042097968049653489e-01
9.800000000000000711e+00,3.057698470449908279e-01
9.850000000000001421e+00,3.073298972850163069e-01
9.900000000000000355e+00,3.088899475250417304e-01
9.950000000000001066e+00,3.104499977650672093e-01
1.000000000000000000e+01,3.120100480050926328e-01


==> data/lossy_channel/cap_onering_5.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000278e-02,8.300749985576876683e-03
1.000000000000000056e-01,1.660149997115375337e-02
1.500000000000000222e-01,2.490224995673063005e-02
2.000000000000000111e-01,3.320299994230750673e-02
2.500000000000000000e-01,4.150374992788437994e-02
3.000000000000000444e-01,4.980449991346126010e-02
3.500000000000000333e-01,5.810524989903813331e-02
4.000000000000000222e-01,6.640599988461501346e-02
4.500000000000000111e-01,7.470674987019187974e-02
5.000000000000000000e-01,8.300749985576875989e-02
5.500000000000000444e-01,9.130824984134564004e-02
6.000000000000000888e-01,9.960899982692252019e-02
6.500000000000000222e-01,1.079097498124993865e-01
7.000000000000000666e-01,1.162104997980762666e-01
7.500000000000000000e-01,1.245112497836531468e-01
8.000000000000000444e-01,1.328119997692300269e-01
8.500000000000000888e-01,1.411127497548069210e-01
9.000000000000000222e-01,1.494134997403837595e-01
9.500000000000000666e-01,1.577142497259606535e-01
1.000000000000000000e+00,1.660149997115375198e-01
1.050000000000000044e+00,1.743157496971143861e-01
1.100000000000000089e+00,1.826164996826912801e-01
1.150000000000000133e+00,1.909172496682681464e-01
1.200000000000000178e+00,1.992179996538450404e-01
1.250000000000000000e+00,2.075187496394218789e-01
1.300000000000000044e+00,2.158194996249987729e-01
1.350000000000000089e+00,2.241202496105756392e-01
1.400000000000000133e+00,2.324209995961525332e-01
1.450000000000000178e+00,2.407217495817293995e-01
1.500000000000000000e+00,2.490224995673062935e-01
1.550000000000000044e+00,2.573232495528831598e-01
1.600000000000000089e+00,2.656239995384600538e-01
1.650000000000000133e+00,2.739247495240369479e-01
1.700000000000000178e+00,2.822254995096138419e-01
1.750000000000000000e+00,2.905262494951906804e-01
1.800000000000000044e+00,2.988269994807675189e-01
1.850000000000000089e+00,3.071277494663444130e-01
1.900000000000000133e+00,3.154284994519213070e-01
1.950000000000000178e+00,3.237292494374982010e-01
2.000000000000000000e+00,3.320299994230750396e-01
2.050000000000000266e+00,3.403307494086519336e-01
2.100000000000000089e+00,3.486314993942287721e-01
2.149999999999999911e+00,3.569322493798056106e-01
2.200000000000000178e+00,3.652329993653825602e-01
2.250000000000000000e+00,3.735337493509593987e-01
2.300000000000000266e+00,3.818344993365362927e-01
2.350000000000000089e+00,3.901352493221131312e-01
2.400000000000000355e+00,3.984359993076900808e-01
2.450000000000000178e+00,4.067367492932669193e-01
2.500000000000000000e+00,4.150374992788437578e-01
2.550000000000000266e+00,4.233382492644207074e-01
2.600000000000000089e+00,4.316389992499975459e-01
2.650000000000000355e+00,4.399397492355744954e-01
2.700000000000000178e+00,4.482404992211512784e-01
2.750000000000000000e+00,4.565412492067281724e-01
2.800000000000000266e+00,4.648419991923050665e-01
2.850000000000000089e+00,4.731427491778819605e-01
2.900000000000000355e+00,4.814434991634587990e-01
2.950000000000000178e+00,4.897442491490356931e-01
3.000000000000000000e+00,4.980449991346125871e-01
3.050000000000000266e+00,5.063457491201894811e-01
3.100000000000000089e+00,5.146464991057663196e-01
3.150000000000000355e+00,5.229472490913432692e-01
3.200000000000000178e+00,5.312479990769201077e-01
3.250000000000000000e+00,5.395487490624969462e-01
3.300000000000000266e+00,5.478494990480738958e-01
3.350000000000000089e+00,5.561502490336506233e-01
3.400000000000000355e+00,5.644509990192276838e-01
3.450000000000000178e+00,5.727517490048044113e-01
3.500000000000000000e+00,5.810524989903813609e-01
3.550000000000000266e+00,5.893532489759581994e-01
3.600000000000000089e+00,5.976539989615350379e-01
3.650000000000000355e+00,6.059547489471119874e-01
3.700000000000000178e+00,6.142554989326888260e-01
3.750000000000000000e+00,6.225562489182656645e-01
3.800000000000000266e+00,6.308569989038426140e-01
3.850000000000000089e+00,6.391577488894194525e-01
3.900000000000000355e+00,6.474584988749964021e-01
3.950000000000000178e+00,6.557592488605731296e-01
4.000000000000000000e+00,6.640599988461500791e-01
4.049999999999999822e+00,6.723607488317269176e-01
4.100000000000000533e+00,6.806614988173038672e-01
4.150000000000000355e+00,6.889622488028807057e-01
4.200000000000000178e+00,6.972629987884575442e-01
4.250000000000000000e+00,7.055637487740344937e-01
4.299999999999999822e+00,7.138644987596112212e-01
4.350000000000000533e+00,7.221652487451882818e-01
4.400000000000000355e+00,7.304659987307651203e-01
4.450000000000000178e+00,7.387667487163419588e-01
4.500000000000000000e+00,7.470674987019187974e-01
4.549999999999999822e+00,7.553682486874956359e-01
4.600000000000000533e+00,7.636689986730725854e-01
4.650000000000000355e+00,7.719697486586495350e-01
4.700000000000000178e+00,7.802704986442262625e-01
4.750000000000000000e+00,7.885712486298032120e-01
4.800000000000000711e+00,7.968719986153801615e-01
4.850000000000000533e+00,8.051727486009570001e-01
4.900000000000000355e+00,8.134734985865338386e-01
4.950000000000000178e+00,8.217742485721106771e-01
5.000000000000000000e+00,8.300749985576875156e-01
5.050000000000000711e+00,8.383757485432645762e-01
5.100000000000000533e+00,8.466764985288414147e-01
5.150000000000000355e+00,8.549772485144181422e-01
5.200000000000000178e+00,8.632779984999950917e-01
5.250000000000000000e+00,8.715787484855719303e-01
5.300000000000000711e+00,8.798794984711489908e-01
5.350000000000000533e+00,8.881802484567257183e-01
5.400000000000000355e+00,8.964809984423025568e-01
5.450000000000000178e+00,9.047817484278795064e-01
5.500000000000000000e+00,9.130824984134563449e-01
5.550000000000000711e+00,9.213832483990331834e-01
5.600000000000000533e+00,9.296839983846101330e-01
5.650000000000000355e+00,9.379847483701869715e-01
5.700000000000000178e+00,9.462854983557639210e-01
5.750000000000000000e+00,9.545862483413407595e-01
5.800000000000000711e+00,9.628869983269175981e-01
5.850000000000000533e+00,9.711877483124945476e-01
5.900000000000000355e+00,9.794884982980713861e-01
5.950000000000000178e+00,9.877892482836483357e-01
6.000000000000000000e+00,9.960899982692251742e-01
6.050000000000000711e+00,1.004390748254802013e+00
6.100000000000000533e+00,1.012691498240378962e+00
6.150000000000000355e+00,1.020992248225955912e+00
6.200000000000000178e+00,1.029292998211532639e+00
6.250000000000000000e+00,1.037593748197109367e+00
6.300000000000000711e+00,1.045894498182686538e+00
6.350000000000000533e+00,1.054195248168263266e+00
6.400000000000000355e+00,1.062495998153840215e+00
6.450000000000000178e+00,1.070796748139416943e+00
6.500000000000000000e+00,1.079097498124993892e+00
6.550000000000000711e+00,1.087398248110570842e+00
6.600000000000000533e+00,1.095698998096147792e+00
6.650000000000000355e+00,1.103999748081724519e+00
6.700000000000000178e+00,1.112300498067301247e+00
6.750000000000000000e+00,1.120601248052878196e+00
6.800000000000000711e+00,1.128901998038455368e+00
6.850000000000000533e+00,1.137202748024032095e+00
6.900000000000000355e+00,1.145503498009608823e+00
6.950000000000000178e+00,1.153804247995185772e+00
7.000000000000000000e+00,1.162104997980762722e+00
7.050000000000000711e+00,1.170405747966339449e+00
7.100000000000000533e+00,1.178706497951916399e+00
7.150000000000000355e+00,1.187007247937493348e+00
7.200000000000000178e+00,1.195307997923070076e+00
7.250000000000000000e+00,1.203608747908647025e+00
7.300000000000000711e+00,1.211909497894223975e+00
7.350000000000000533e+00,1.220210247879800702e+00
7.400000000000000355e+00,1.228510997865377652e+00
7.450000000000000178e+00,1.236811747850954601e+00
7.500000000000000000e+00,1.245112497836531329e+00
7.550000000000000711e+00,1.253413247822108278e+00
7.600000000000000533e+00,1.261713997807685228e+00
7.650000000000000355e+00,1.270014747793262178e+00
7.700000000000000178e+00,1.278315497778838905e+00
7.750000000000000000e+00,1.286616247764415633e+00
7.800000000000000711e+00,1.294916997749992804e+00
7.850000000000000533e+00,1.303217747735569532e+00
7.900000000000000355e+00,1.311518497721146259e+00
7.950000000000000178e+00,1.319819247706723209e+00
8.000000000000000000e+00,1.328119997692300158e+00
8.050000000000000711e+00,1.336420747677877108e+00
8.099999999999999645e+00,1.344721497663453835e+00
8.150000000000000355e+00,1.353022247649030785e+00
8.200000000000001066e+00,1.361322997634607734e+00
8.250000000000000000e+00,1.369623747620184462e+00
8.300000000000000711e+00,1.377924497605761411e+00
8.349999999999999645e+00,1.386225247591338139e+00
8.400000000000000355e+00,1.394525997576915088e+00
8.450000000000001066e+00,1.402826747562492260e+00
8.500000000000000000e+00,1.411127497548068987e+00
8.550000000000000711e+00,1.419428247533645715e+00
8.599999999999999645e+00,1.427728997519222442e+00
8.650000000000000355e+00,1.436029747504799614e+00
8.700000000000001066e+00,1.444330497490376564e+00
8.750000000000000000e+00,1.452631247475953069e+00
8.800000000000000711e+00,1.460931997461530241e+00
8.849999999999999645e+00,1.469232747447106968e+00
8.900000000000000355e+00,1.477533497432683918e+00
8.950000000000001066e+00,1.485834247418260867e+00
9.000000000000000000e+00,1.494134997403837595e+00
9.050000000000000711e+00,1.502435747389414544e+00
9.099999999999999645e+00,1.510736497374991272e+00
9.150000000000000355e+00,1.519037247360568221e+00
9.200000000000001066e+00,1.527337997346145171e+00
9.250000000000000000e+00,1.535638747331721898e+00
9.300000000000000711e+00,1.543939497317299070e+00
9.349999999999999645e+00,1.552240247302875797e+00
9.400000000000000355e+00,1.560540997288452525e+00
9.450000000000001066e+00,1.568841747274029697e+00
9.500000000000000000e+00,1.577142497259606424e+00
9.550000000000000711e+00,1.585443247245183374e+00
9.600000000000001421e+00,1.593743997230760323e+00
9.650000000000000355e+00,1.602044747216337051e+00
9.700000000000001066e+00,1.610345497201914000e+00
9.750000000000000000e+00,1.618646247187490728e+00
9.800000000000000711e+00,1.626946997173067677e+00
9.850000000000001421e+00,1.635247747158644849e+00
9.900000000000000355e+00,1.643548497144221354e+00
9.950000000000001066e+00,1.651849247129798304e+00
1.000000000000000000e+01,1.660149997115375031e+00


==> data/lossy_channel/cap_onering_7.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000278e-02,6.162445907246639695e-03
1.000000000000000056e-01,1.232489181449327939e-02
1.500000000000000222e-01,1.848733772173992082e-02
2.000000000000000111e-01,2.464978362898655878e-02
2.500000000000000000e-01,3.081222953623319327e-02
3.000000000000000444e-01,3.697467544347984164e-02
3.500000000000000333e-01,4.313712135072647613e-02
4.000000000000000222e-01,4.929956725797311756e-02
4.500000000000000111e-01,5.546201316521975205e-02
5.000000000000000000e-01,6.162445907246638654e-02
5.500000000000000444e-01,6.778690497971302797e-02
6.000000000000000888e-01,7.394935088695968328e-02
6.500000000000000222e-01,8.011179679420631083e-02
7.000000000000000666e-01,8.627424270145295226e-02
7.500000000000000000e-01,9.243668860869959369e-02
8.000000000000000444e-01,9.859913451594623512e-02
8.500000000000000888e-01,1.047615804231928766e-01
9.000000000000000222e-01,1.109240263304395041e-01
9.500000000000000666e-01,1.170864722376861594e-01
1.000000000000000000e+00,1.232489181449327731e-01
1.050000000000000044e+00,1.294113640521794284e-01
1.100000000000000089e+00,1.355738099594260559e-01
1.150000000000000133e+00,1.417362558666727113e-01
1.200000000000000178e+00,1.478987017739193666e-01
1.250000000000000000e+00,1.540611476811659664e-01
1.300000000000000044e+00,1.602235935884126217e-01
1.350000000000000089e+00,1.663860394956592492e-01
1.400000000000000133e+00,1.725484854029059045e-01
1.450000000000000178e+00,1.787109313101525321e-01
1.500000000000000000e+00,1.848733772173991874e-01
1.550000000000000044e+00,1.910358231246458427e-01
1.600000000000000089e+00,1.971982690318924702e-01
1.650000000000000133e+00,2.033607149391391256e-01
1.700000000000000178e+00,2.095231608463857531e-01
1.750000000000000000e+00,2.156856067536323807e-01
1.800000000000000044e+00,2.218480526608790082e-01
1.850000000000000089e+00,2.280104985681256635e-01
1.900000000000000133e+00,2.341729444753723188e-01
1.950000000000000178e+00,2.403353903826189464e-01
2.000000000000000000e+00,2.464978362898655462e-01
2.050000000000000266e+00,2.526602821971122292e-01
2.100000000000000089e+00,2.588227281043588568e-01
2.149999999999999911e+00,2.649851740116054843e-01
2.200000000000000178e+00,2.711476199188521119e-01
2.250000000000000000e+00,2.773100658260987394e-01
2.300000000000000266e+00,2.834725117333454225e-01
2.350000000000000089e+00,2.896349576405920501e-01
2.400000000000000355e+00,2.957974035478387331e-01
2.450000000000000178e+00,3.019598494550853052e-01
2.500000000000000000e+00,3.081222953623319327e-01
2.550000000000000266e+00,3.142847412695786713e-01
2.600000000000000089e+00,3.204471871768252433e-01
2.650000000000000355e+00,3.266096330840719264e-01
2.700000000000000178e+00,3.327720789913184984e-01
2.750000000000000000e+00,3.389345248985651260e-01
2.800000000000000266e+00,3.450969708058118091e-01
2.850000000000000089e+00,3.512594167130584366e-01
2.900000000000000355e+00,3.574218626203050642e-01
2.950000000000000178e+00,3.635843085275517472e-01
3.000000000000000000e+00,3.697467544347983748e-01
3.050000000000000266e+00,3.759092003420450023e-01
3.100000000000000089e+00,3.820716462492916854e-01
3.150000000000000355e+00,3.882340921565383129e-01
3.200000000000000178e+00,3.943965380637849405e-01
3.250000000000000000e+00,4.005589839710315125e-01
3.300000000000000266e+00,4.067214298782782511e-01
3.350000000000000089e+00,4.128838757855248232e-01
3.400000000000000355e+00,4.190463216927715062e-01
3.450000000000000178e+00,4.252087676000180783e-01
3.500000000000000000e+00,4.313712135072647613e-01
3.550000000000000266e+00,4.375336594145113889e-01
3.600000000000000089e+00,4.436961053217580164e-01
3.650000000000000355e+00,4.498585512290046995e-01
3.700000000000000178e+00,4.560209971362513270e-01
3.750000000000000000e+00,4.621834430434978991e-01
3.800000000000000266e+00,4.683458889507446377e-01
3.850000000000000089e+00,4.745083348579912097e-01
3.900000000000000355e+00,4.806707807652378928e-01
3.950000000000000178e+00,4.868332266724844648e-01
4.000000000000000000e+00,4.929956725797310924e-01
4.049999999999999822e+00,4.991581184869777754e-01
4.100000000000000533e+00,5.053205643942244585e-01
4.150000000000000355e+00,5.114830103014710305e-01
4.200000000000000178e+00,5.176454562087177136e-01
4.250000000000000000e+00,5.238079021159642856e-01
4.299999999999999822e+00,5.299703480232109687e-01
4.350000000000000533e+00,5.361327939304576518e-01
4.400000000000000355e+00,5.422952398377042238e-01
4.450000000000000178e+00,5.484576857449509069e-01
4.500000000000000000e+00,5.546201316521974789e-01
4.549999999999999822e+00,5.607825775594441620e-01
4.600000000000000533e+00,5.669450234666908450e-01
4.650000000000000355e+00,5.731074693739375281e-01
4.700000000000000178e+00,5.792699152811841001e-01
4.750000000000000000e+00,5.854323611884306722e-01
4.800000000000000711e+00,5.915948070956774663e-01
4.850000000000000533e+00,5.977572530029240383e-01
4.900000000000000355e+00,6.039196989101706103e-01
4.950000000000000178e+00,6.100821448174172934e-01
5.000000000000000000e+00,6.162445907246638654e-01
5.050000000000000711e+00,6.224070366319106595e-01
5.100000000000000533e+00,6.285694825391573426e-01
5.150000000000000355e+00,6.347319284464038036e-01
5.200000000000000178e+00,6.408943743536504867e-01
5.250000000000000000e+00,6.470568202608970587e-01
5.300000000000000711e+00,6.532192661681438528e-01
5.350000000000000533e+00,6.593817120753904248e-01
5.400000000000000355e+00,6.655441579826369969e-01
5.450000000000000178e+00,6.717066038898836799e-01
5.500000000000000000e+00,6.778690497971302520e-01
5.550000000000000711e+00,6.840314957043769351e-01
5.600000000000000533e+00,6.901939416116236181e-01
5.650000000000000355e+00,6.963563875188701902e-01
5.700000000000000178e+00,7.025188334261168732e-01
5.750000000000000000e+00,7.086812793333635563e-01
5.800000000000000711e+00,7.148437252406101283e-01
5.850000000000000533e+00,7.210061711478568114e-01
5.900000000000000355e+00,7.271686170551034945e-01
5.950000000000000178e+00,7.333310629623500665e-01
6.000000000000000000e+00,7.394935088695967496e-01
6.050000000000000711e+00,7.456559547768434326e-01
6.100000000000000533e+00,7.518184006840900047e-01
6.150000000000000355e+00,7.579808465913366877e-01
6.200000000000000178e+00,7.641432924985833708e-01
6.250000000000000000e+00,7.703057384058298318e-01
6.300000000000000711e+00,7.764681843130766259e-01
6.350000000000000533e+00,7.826306302203233090e-01
6.400000000000000355e+00,7.887930761275698810e-01
6.450000000000000178e+00,7.949555220348164530e-01
6.500000000000000000e+00,8.011179679420630251e-01
6.550000000000000711e+00,8.072804138493098192e-01
6.600000000000000533e+00,8.134428597565565022e-01
6.650000000000000355e+00,8.196053056638029632e-01
6.700000000000000178e+00,8.257677515710496463e-01
6.750000000000000000e+00,8.319301974782962183e-01
6.800000000000000711e+00,8.380926433855430124e-01
6.850000000000000533e+00,8.442550892927895845e-01
6.900000000000000355e+00,8.504175352000361565e-01
6.950000000000000178e+00,8.565799811072828396e-01
7.000000000000000000e+00,8.627424270145295226e-01
7.050000000000000711e+00,8.689048729217760947e-01
7.100000000000000533e+00,8.750673188290227777e-01
7.150000000000000355e+00,8.812297647362694608e-01
7.200000000000000178e+00,8.873922106435160329e-01
7.250000000000000000e+00,8.935546565507627159e-01
7.300000000000000711e+00,8.997171024580093990e-01
7.350000000000000533e+00,9.058795483652559710e-01
7.400000000000000355e+00,9.120419942725026541e-01
7.450000000000000178e+00,9.182044401797493371e-01
7.500000000000000000e+00,9.243668860869957982e-01
7.550000000000000711e+00,9.305293319942425923e-01
7.600000000000000533e+00,9.366917779014892753e-01
7.650000000000000355e+00,9.428542238087358474e-01
7.700000000000000178e+00,9.490166697159824194e-01
7.750000000000000000e+00,9.551791156232289914e-01
7.800000000000000711e+00,9.613415615304757855e-01
7.850000000000000533e+00,9.675040074377224686e-01
7.900000000000000355e+00,9.736664533449689296e-01
7.950000000000000178e+00,9.798288992522156127e-01
8.000000000000000000e+00,9.859913451594621847e-01
8.050000000000000711e+00,9.921537910667089788e-01
8.099999999999999645e+00,9.983162369739555508e-01
8.150000000000000355e+00,1.004478682881202234e+00
8.200000000000001066e+00,1.010641128788448917e+00
8.250000000000000000e+00,1.016803574695695378e+00
8.300000000000000711e+00,1.022966020602942061e+00
8.349999999999999645e+00,1.029128466510188522e+00
8.400000000000000355e+00,1.035290912417435427e+00
8.450000000000001066e+00,1.041453358324682110e+00
8.500000000000000000e+00,1.047615804231928571e+00
8.550000000000000711e+00,1.053778250139175254e+00
8.599999999999999645e+00,1.059940696046421937e+00
8.650000000000000355e+00,1.066103141953668620e+00
8.700000000000001066e+00,1.072265587860915304e+00
8.750000000000000000e+00,1.078428033768161765e+00
8.800000000000000711e+00,1.084590479675408448e+00
8.849999999999999645e+00,1.090752925582655131e+00
8.900000000000000355e+00,1.096915371489901814e+00
8.950000000000001066e+00,1.103077817397148497e+00
9.000000000000000000e+00,1.109240263304394958e+00
9.050000000000000711e+00,1.115402709211641863e+00
9.099999999999999645e+00,1.121565155118888324e+00
9.150000000000000355e+00,1.127727601026135007e+00
9.200000000000001066e+00,1.133890046933381690e+00
9.250000000000000000e+00,1.140052492840628151e+00
9.300000000000000711e+00,1.146214938747875056e+00
9.349999999999999645e+00,1.152377384655121517e+00
9.400000000000000355e+00,1.158539830562368200e+00
9.450000000000001066e+00,1.164702276469614883e+00
9.500000000000000000e+00,1.170864722376861344e+00
9.550000000000000711e+00,1.177027168284108027e+00
9.600000000000001421e+00,1.183189614191354933e+00
9.650000000000000355e+00,1.189352060098601394e+00
9.700000000000001066e+00,1.195514506005848077e+00
9.750000000000000000e+00,1.201676951913094538e+00
9.800000000000000711e+00,1.207839397820341221e+00
9.850000000000001421e+00,1.214001843727588126e+00
9.900000000000000355e+00,1.220164289634834587e+00
9.950000000000001066e+00,1.226326735542081270e+00
1.000000000000000000e+01,1.232489181449327731e+00


==> data/lossy_channel/cap_ub_10.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000278e-02,4.440992593591985838e-03
1.000000000000000056e-01,8.868329832081300879e-03
1.500000000000000222e-01,1.328209559743598334e-02
2.000000000000000111e-01,1.768237299960517817e-02
2.500000000000000000e-01,2.206924438598178995e-02
3.000000000000000444e-01,2.644279135071059272e-02
3.500000000000000333e-01,3.080309474385245494e-02
4.000000000000000222e-01,3.515023468046507560e-02
4.500000000000000111e-01,3.948429054945634675e-02
5.000000000000000000e-01,4.380534102237021443e-02
5.500000000000000444e-01,4.811346406200911474e-02
6.000000000000000888e-01,5.240873693096048669e-02
6.500000000000000222e-01,5.669123619994209662e-02
7.000000000000000666e-01,6.096103775607630837e-02
7.500000000000000000e-01,6.521821681099737589e-02
8.000000000000000444e-01,6.946284790888412886e-02
8.500000000000000888e-01,7.369500493432212807e-02
9.000000000000000222e-01,7.791476112009831922e-02
9.500000000000000666e-01,8.212218905483581466e-02
1.000000000000000000e+00,8.631736069057538430e-02
1.050000000000000044e+00,9.050034735015799470e-02
1.100000000000000089e+00,9.467121973460379536e-02
1.150000000000000133e+00,9.883004793030281121e-02
1.200000000000000178e+00,1.029769014161381335e-01
1.250000000000000000e+00,1.071118490705025295e-01
1.300000000000000044e+00,1.112349591781942593e-01
1.350000000000000089e+00,1.153462994372560502e-01
1.400000000000000133e+00,1.194459369656648562e-01
1.450000000000000178e+00,1.235339383079718800e-01
1.500000000000000000e+00,1.276103694418004864e-01
1.550000000000000044e+00,1.316752957843156935e-01
1.600000000000000089e+00,1.357287821985195819e-01
1.650000000000000133e+00,1.397708929995502558e-01
1.700000000000000178e+00,1.438016919607960631e-01
1.750000000000000000e+00,1.478212423200062631e-01
1.800000000000000044e+00,1.518296067852951126e-01
1.850000000000000089e+00,1.558268475409931852e-01
1.900000000000000133e+00,1.598130262535271129e-01
1.950000000000000178e+00,1.637882040771501124e-01
2.000000000000000000e+00,1.677524416595765899e-01
2.050000000000000266e+00,1.717057991476238499e-01
2.100000000000000089e+00,1.756483361926761688e-01
2.149999999999999911e+00,1.795801119561382109e-01
2.200000000000000178e+00,1.835011851147960726e-01
2.250000000000000000e+00,1.874116138660930631e-01
2.300000000000000266e+00,1.913114559333592979e-01
2.350000000000000089e+00,1.952007685709382656e-01
2.400000000000000355e+00,1.990796085692778661e-01
2.450000000000000178e+00,2.029480322599290787e-01
2.500000000000000000e+00,2.068060955204806817e-01
2.550000000000000266e+00,2.106538537794229171e-01
2.600000000000000089e+00,2.144913620209933924e-01
2.650000000000000355e+00,2.183186747898666624e-01
2.700000000000000178e+00,2.221358461958615749e-01
2.750000000000000000e+00,2.259429299185597984e-01
2.800000000000000266e+00,2.297399792118639539e-01
2.850000000000000089e+00,2.335270469084669287e-01
2.900000000000000355e+00,2.373041854243140847e-01
2.950000000000000178e+00,2.410714467629802016e-01
3.000000000000000000e+00,2.448288825199789187e-01
3.050000000000000266e+00,2.485765438870437549e-01
3.100000000000000089e+00,2.523144816562954418e-01
3.150000000000000355e+00,2.560427462244518892e-01
3.200000000000000178e+00,2.597613875968924901e-01
3.250000000000000000e+00,2.634704553916975556e-01
3.300000000000000266e+00,2.671699988436806450e-01
3.350000000000000089e+00,2.708600668082965512e-01
3.400000000000000355e+00,2.745407077655457329e-01
3.450000000000000178e+00,2.782119698238254557e-01
3.500000000000000000e+00,2.818739007237063277e-01
3.550000000000000266e+00,2.855265478416804115e-01
3.600000000000000089e+00,2.891699581938773633e-01
3.650000000000000355e+00,2.928041784396882008e-01
3.700000000000000178e+00,2.964292548853890708e-01
3.750000000000000000e+00,3.000452334877046212e-01
3.800000000000000266e+00,3.036521598572861080e-01
3.850000000000000089e+00,3.072500792622392396e-01
3.900000000000000355e+00,3.108390366314921494e-01
3.950000000000000178e+00,3.144190765582060010e-01
4.000000000000000000e+00,3.179902433031429609e-01
4.049999999999999822e+00,3.215525807979027206e-01
4.100000000000000533e+00,3.251061326482336256e-01
4.150000000000000355e+00,3.286509421372514339e-01
4.200000000000000178e+00,3.321870522285870209e-01
4.250000000000000000e+00,3.357145055695411884e-01
4.299999999999999822e+00,3.392333444941968423e-01
4.350000000000000533e+00,3.427436110264814317e-01
4.400000000000000355e+00,3.462453468831547809e-01
4.450000000000000178e+00,3.497385934768573179e-01
4.500000000000000000e+00,3.532233919190304050e-01
4.549999999999999822e+00,3.566997830228189059e-01
4.600000000000000533e+00,3.601678073060057272e-01
4.650000000000000355e+00,3.636275049937971460e-01
4.700000000000000178e+00,3.670789160216756386e-01
4.750000000000000000e+00,3.705220800381745505e-01
4.800000000000000711e+00,3.739570364075923692e-01
4.850000000000000533e+00,3.773838242127638409e-01
4.900000000000000355e+00,3.808024822576747681e-01
4.950000000000000178e+00,3.842130490701656242e-01
5.000000000000000000e+00,3.876155629045179296e-01
5.050000000000000711e+00,3.910100617440619430e-01
5.100000000000000533e+00,3.943965833036919832e-01
5.150000000000000355e+00,3.977751650324563570e-01
5.200000000000000178e+00,4.011458441159909682e-01
5.250000000000000000e+00,4.045086574790239808e-01
5.300000000000000711e+00,4.078636417877952169e-01
5.350000000000000533e+00,4.112108334524862130e-01
5.400000000000000355e+00,4.145502686295863271e-01
5.450000000000000178e+00,4.178819832242410826e-01
5.500000000000000000e+00,4.212060128925791957e-01
5.550000000000000711e+00,4.245223930440467086e-01
5.600000000000000533e+00,4.278311588436345403e-01
5.650000000000000355e+00,4.311323452141557766e-01
5.700000000000000178e+00,4.344259868384376944e-01
5.750000000000000000e+00,4.377121181615670764e-01
5.800000000000000711e+00,4.409907733929863127e-01
5.850000000000000533e+00,4.442619865087316100e-01
5.900000000000000355e+00,4.475257912534686966e-01
5.950000000000000178e+00,4.507822211426493197e-01
6.000000000000000000e+00,4.540313094645469505e-01
6.050000000000000711e+00,4.572730892823457793e-01
6.100000000000000533e+00,4.605075934361231305e-01
6.150000000000000355e+00,4.637348545448851667e-01
6.200000000000000178e+00,4.669549050085528563e-01
6.250000000000000000e+00,4.701677770098839915e-01
6.300000000000000711e+00,4.733735025164662602e-01
6.350000000000000533e+00,4.765721132825717632e-01
6.400000000000000355e+00,4.797636408511216644e-01
6.450000000000000178e+00,4.829481165554909694e-01
6.500000000000000000e+00,4.861255715214021222e-01
6.550000000000000711e+00,4.892960366687617579e-01
6.600000000000000533e+00,4.924595427134477177e-01
6.650000000000000355e+00,4.956161201691138274e-01
6.700000000000000178e+00,4.987657993489769126e-01
6.750000000000000000e+00,5.019086103675469701e-01
6.800000000000000711e+00,5.050445831423786558e-01
6.850000000000000533e+00,5.081737473957623763e-01
6.900000000000000355e+00,5.112961326564722242e-01
6.950000000000000178e+00,5.144117682613860154e-01
7.000000000000000000e+00,5.175206833571728282e-01
7.050000000000000711e+00,5.206229069019414624e-01
7.100000000000000533e+00,5.237184676668462657e-01
7.150000000000000355e+00,5.268073942377284880e-01
7.200000000000000178e+00,5.298897150166546055e-01
7.250000000000000000e+00,5.329654582235363591e-01
7.300000000000000711e+00,5.360346518976690788e-01
7.350000000000000533e+00,5.390973238992486927e-01
7.400000000000000355e+00,5.421535019109420261e-01
7.450000000000000178e+00,5.452032134393434148e-01
7.500000000000000000e+00,5.482464858165236876e-01
7.550000000000000711e+00,5.512833462014370411e-01
7.600000000000000533e+00,5.543138215814451542e-01
7.650000000000000355e+00,5.573379387736991930e-01
7.700000000000000178e+00,5.603557244266390569e-01
7.750000000000000000e+00,5.633672050213363036e-01
7.800000000000000711e+00,5.663724068729578676e-01
7.850000000000000533e+00,5.693713561321054328e-01
7.900000000000000355e+00,5.723640787861832280e-01
7.950000000000000178e+00,5.753506006608013479e-01
8.000000000000000000e+00,5.783309474210831524e-01
8.050000000000000711e+00,5.813051445729762179e-01
8.099999999999999645e+00,5.842732174646130261e-01
8.150000000000000355e+00,5.872351912875721780e-01
8.200000000000001066e+00,5.901910910781857922e-01
8.250000000000000000e+00,5.931409417188042710e-01
8.300000000000000711e+00,5.960847679390788301e-01
8.349999999999999645e+00,5.990225943171694212e-01
8.400000000000000355e+00,6.019544452810166035e-01
8.450000000000001066e+00,6.048803451095565720e-01
8.500000000000000000e+00,6.078003179339148687e-01
8.550000000000000711e+00,6.107143877386249642e-01
8.599999999999999645e+00,6.136225783627970998e-01
8.650000000000000355e+00,6.165249135013155524e-01
8.700000000000001066e+00,6.194214167059683973e-01
8.750000000000000000e+00,6.223121113866305620e-01
8.800000000000000711e+00,6.251970208123829309e-01
8.849999999999999645e+00,6.280761681126421081e-01
8.900000000000000355e+00,6.309495762783008388e-01
8.950000000000001066e+00,6.338172681627689542e-01
9.000000000000000000e+00,6.366792664831528725e-01
9.050000000000000711e+00,6.395355938212894387e-01
9.099999999999999645e+00,6.423862726248117383e-01
9.150000000000000355e+00,6.452313252082326755e-01
9.200000000000001066e+00,6.480707737539859181e-01
9.250000000000000000e+00,6.509046403134810532e-01
9.300000000000000711e+00,6.537329468081090056e-01
9.349999999999999645e+00,6.565557150303042988e-01
9.400000000000000355e+00,6.593729666444900772e-01
9.450000000000001066e+00,6.621847231881474727e-01
9.500000000000000000e+00,6.649910060727677319e-01
9.550000000000000711e+00,6.677918365848327653e-01
9.600000000000001421e+00,6.705872358868347760e-01
9.650000000000000355e+00,6.733772250181431218e-01
9.700000000000001066e+00,6.761618248960630240e-01
9.750000000000000000e+00,6.789410563167166401e-01
9.800000000000000711e+00,6.817149399559667700e-01
9.850000000000001421e+00,6.844834963704258257e-01
9.900000000000000355e+00,6.872467459982658511e-01
9.950000000000001066e+00,6.900047091602061755e-01
1.000000000000000000e+01,6.927574060603518546e-01


==> data/lossy_channel/cap_ub_2.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000278e-02,1.738101644648359922e-02
1.000000000000000056e-01,3.454894550527898289e-02
1.500000000000000222e-01,5.150909642439938096e-02
2.000000000000000111e-01,6.826657727158158551e-02
2.500000000000000000e-01,8.482630521104184140e-02
3.000000000000000444e-01,1.011930161187795107e-01
3.500000000000000333e-01,1.173712735877217028e-01
4.000000000000000222e-01,1.333654773694541440e-01
4.500000000000000111e-01,1.491798712950020978e-01
5.000000000000000000e-01,1.648185507134614092e-01
5.500000000000000444e-01,1.802854694838402771e-01
6.000000000000000888e-01,1.955844465524831932e-01
6.500000000000000222e-01,2.107191721456747047e-01
7.000000000000000666e-01,2.256932136045750603e-01
7.500000000000000000e-01,2.405100208873669487e-01
8.000000000000000444e-01,2.551729317615096804e-01
8.500000000000000888e-01,2.696851767071231087e-01
9.000000000000000222e-01,2.840498835508631359e-01
9.500000000000000666e-01,2.982700818481434091e-01
1.000000000000000000e+00,3.123487070301722568e-01
1.050000000000000044e+00,3.262886043309976003e-01
1.100000000000000089e+00,3.400925325086303630e-01
1.150000000000000133e+00,3.537631673732399840e-01
1.200000000000000178e+00,3.673031051344830544e-01
1.250000000000000000e+00,3.807148655791210423e-01
1.300000000000000044e+00,3.940008950892841533e-01
1.350000000000000089e+00,4.071635695110269459e-01
1.400000000000000133e+00,4.202051968820730288e-01
1.450000000000000178e+00,4.331280200271327985e-01
1.500000000000000000e+00,4.459342190284614205e-01
1.550000000000000044e+00,4.586259135789414465e-01
1.600000000000000089e+00,4.712051652243629540e-01
1.650000000000000133e+00,4.836739795012268139e-01
1.700000000000000178e+00,4.960343079758713358e-01
1.750000000000000000e+00,5.082880501904796233e-01
1.800000000000000044e+00,5.204370555210005023e-01
1.850000000000000089e+00,5.324831249518533483e-01
1.900000000000000133e+00,5.444280127718537088e-01
1.950000000000000178e+00,5.562734281955847848e-01
2.000000000000000000e+00,5.680210369141631688e-01
2.050000000000000266e+00,5.796724625790834473e-01
2.100000000000000089e+00,5.912292882226197754e-01
2.149999999999999911e+00,6.026930576180546950e-01
2.200000000000000178e+00,6.140652765827949722e-01
2.250000000000000000e+00,6.253474142272490433e-01
2.300000000000000266e+00,6.365409041522029909e-01
2.350000000000000089e+00,6.476471455972245828e-01
2.400000000000000355e+00,6.586675045425236519e-01
2.450000000000000178e+00,6.696033147665203522e-01
2.500000000000000000e+00,6.804558788612791176e-01
2.550000000000000266e+00,6.912264692078022854e-01
2.600000000000000089e+00,7.019163289131213901e-01
2.650000000000000355e+00,7.125266727109593745e-01
2.700000000000000178e+00,7.230586878276743512e-01
2.750000000000000000e+00,7.335135348150987333e-01
2.800000000000000266e+00,7.438923483517934088e-01
2.850000000000000089e+00,7.541962380141384870e-01
2.900000000000000355e+00,7.644262890186590553e-01
2.950000000000000178e+00,7.745835629368476027e-01
3.000000000000000000e+00,7.846690983837119049e-01
3.050000000000000266e+00,7.946839116812225434e-01
3.100000000000000089e+00,8.046289974977445247e-01
3.150000000000000355e+00,8.145053294645081543e-01
3.200000000000000178e+00,8.243138607700939424e-01
3.250000000000000000e+00,8.340555247339036526e-01
3.300000000000000266e+00,8.437312353594679237e-01
3.350000000000000089e+00,8.533418878684808639e-01
3.400000000000000355e+00,8.628883592163467675e-01
3.450000000000000178e+00,8.723715085900125565e-01
3.500000000000000000e+00,8.817921778888173634e-01
3.550000000000000266e+00,8.911511921890542531e-01
3.600000000000000089e+00,9.004493601929075552e-01
3.650000000000000355e+00,9.096874746624008523e-01
3.700000000000000178e+00,9.188663128389471524e-01
3.750000000000000000e+00,9.279866368490821138e-01
3.800000000000000266e+00,9.370491940969243316e-01
3.850000000000000089e+00,9.460547176438884875e-01
3.900000000000000355e+00,9.550039265761407492e-01
3.950000000000000178e+00,9.638975263602747034e-01
4.000000000000000000e+00,9.727362091876656791e-01
4.049999999999999822e+00,9.815206543079328938e-01
4.100000000000000533e+00,9.902515283519131017e-01
4.150000000000000355e+00,9.989294856445667392e-01
4.200000000000000178e+00,1.007555168508165622e+00
4.250000000000000000e+00,1.016129207556142333e+00
4.299999999999999822e+00,1.024652221977936151e+00
4.350000000000000533e+00,1.033124819815181006e+00
4.400000000000000355e+00,1.041547598229533023e+00
4.450000000000000178e+00,1.049921143762452047e+00
4.500000000000000000e+00,1.058246032587226715e+00
4.549999999999999822e+00,1.066522830753523721e+00
4.600000000000000533e+00,1.074752094424720639e+00
4.650000000000000355e+00,1.082934370108270983e+00
4.700000000000000178e+00,1.091070194879375954e+00
4.750000000000000000e+00,1.099160096598160052e+00
4.800000000000000711e+00,1.107204594120614338e+00
4.850000000000000533e+00,1.115204197503468109e+00
4.900000000000000355e+00,1.123159408203268761e+00
4.950000000000000178e+00,1.131070719269809288e+00
5.000000000000000000e+00,1.138938615534125454e+00
5.050000000000000711e+00,1.146763573791225177e+00
5.100000000000000533e+00,1.154546062977749088e+00
5.150000000000000355e+00,1.162286544344727446e+00
5.200000000000000178e+00,1.169985471625563100e+00
5.250000000000000000e+00,1.177643291199458098e+00
5.300000000000000711e+00,1.185260442250363866e+00
5.350000000000000533e+00,1.192837356921677028e+00
5.400000000000000355e+00,1.200374460466734128e+00
5.450000000000000178e+00,1.207872171395327321e+00
5.500000000000000000e+00,1.215330901616287207e+00
5.550000000000000711e+00,1.222751056576326434e+00
5.600000000000000533e+00,1.230133035395224006e+00
5.650000000000000355e+00,1.237477230997462208e+00
5.700000000000000178e+00,1.244784030240460915e+00
5.750000000000000000e+00,1.252053814039484791e+00
5.800000000000000711e+00,1.259286957489331726e+00
5.850000000000000533e+00,1.266483829982912646e+00
5.900000000000000355e+00,1.273644795326815071e+00
5.950000000000000178e+00,1.280770211853935692e+00
6.000000000000000000e+00,1.287860432533268984e+00
6.050000000000000711e+00,1.294915805076951365e+00
6.100000000000000533e+00,1.301936672044649690e+00
6.150000000000000355e+00,1.308923370945319853e+00
6.200000000000000178e+00,1.315876234336496253e+00
6.250000000000000000e+00,1.322795589921113901e+00
6.300000000000000711e+00,1.329681760641984845e+00
6.350000000000000533e+00,1.336535064773956449e+00
6.400000000000000355e+00,1.343355816013863446e+00
6.450000000000000178e+00,1.350144323568294169e+00
6.500000000000000000e+00,1.356900892239257139e+00
6.550000000000000711e+00,1.363625822507825269e+00
6.600000000000000533e+00,1.370319410615769229e+00
6.650000000000000355e+00,1.376981948645275011e+00
6.700000000000000178e+00,1.383613724596798988e+00
6.750000000000000000e+00,1.390215022465086214e+00
6.800000000000000711e+00,1.396786122313415035e+00
6.850000000000000533e+00,1.403327300346155937e+00
6.900000000000000355e+00,1.409838828979617986e+00
6.950000000000000178e+00,1.416320976911289442e+00
7.000000000000000000e+00,1.422774009187505406e+00
7.050000000000000711e+00,1.429198187269553166e+00
7.100000000000000533e+00,1.435593769098299610e+00
7.150000000000000355e+00,1.441961009157364693e+00
7.200000000000000178e+00,1.448300158534871152e+00
7.250000000000000000e+00,1.454611464983817548e+00
7.300000000000000711e+00,1.460895172981110157e+00
7.350000000000000533e+00,1.467151523785296341e+00
7.400000000000000355e+00,1.473380755493018945e+00
7.450000000000000178e+00,1.479583103094230800e+00
7.500000000000000000e+00,1.485758798526219060e+00
7.550000000000000711e+00,1.491908070726446489e+00
7.600000000000000533e+00,1.498031145684247001e+00
7.650000000000000355e+00,1.504128246491409193e+00
7.700000000000000178e+00,1.510199593391697626e+00
7.750000000000000000e+00,1.516245403829265648e+00
7.800000000000000711e+00,1.522265892496116102e+00
7.850000000000000533e+00,1.528261271378467789e+00
7.900000000000000355e+00,1.534231749802231981e+00
7.950000000000000178e+00,1.540177534477467525e+00
8.000000000000000000e+00,1.546098829541954878e+00
8.050000000000000711e+00,1.551995836603823342e+00
8.099999999999999645e+00,1.557868754783345189e+00
8.150000000000000355e+00,1.563717780753804298e+00
8.200000000000001066e+00,1.569543108781592089e+00
8.250000000000000000e+00,1.575344930765425921e+00
8.300000000000000711e+00,1.581123436274814331e+00
8.349999999999999645e+00,1.586878812587719345e+00
8.400000000000000355e+00,1.592611244727449638e+00
8.450000000000001066e+00,1.598320915498834260e+00
8.500000000000000000e+00,1.604008005523655633e+00
8.550000000000000711e+00,1.609672693275389754e+00
8.599999999999999645e+00,1.615315155113230539e+00
8.650000000000000355e+00,1.620935565315478222e+00
8.700000000000001066e+00,1.626534096112231431e+00
8.750000000000000000e+00,1.632110917717466414e+00
8.800000000000000711e+00,1.637666198360466119e+00
8.849999999999999645e+00,1.643200104316670185e+00
8.900000000000000355e+00,1.648712799937880114e+00
8.950000000000001066e+00,1.654204447681915546e+00
9.000000000000000000e+00,1.659675208141700331e+00
9.050000000000000711e+00,1.665125240073765944e+00
9.099999999999999645e+00,1.670554700426232664e+00
9.150000000000000355e+00,1.675963744366247177e+00
9.200000000000001066e+00,1.681352525306908596e+00
9.250000000000000000e+00,1.686721194933674006e+00
9.300000000000000711e+00,1.692069903230293271e+00
9.349999999999999645e+00,1.697398798504210937e+00
9.400000000000000355e+00,1.702708027411550695e+00
9.450000000000001066e+00,1.707997734981597127e+00
9.500000000000000000e+00,1.713268064640820931e+00
9.550000000000000711e+00,1.718519158236499145e+00
9.600000000000001421e+00,1.723751156059869949e+00
9.650000000000000355e+00,1.728964196868843395e+00
9.700000000000001066e+00,1.734158417910365735e+00
9.750000000000000000e+00,1.739333954942311244e+00
9.800000000000000711e+00,1.744490942254999233e+00
9.850000000000001421e+00,1.749629512692336242e+00
9.900000000000000355e+00,1.754749797672570999e+00
9.950000000000001066e+00,1.759851927208655020e+00
1.000000000000000000e+01,1.764936029928276362e+00


==> data/lossy_channel/cap_ub_20.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000278e-02,2.307696713081952566e-03
1.000000000000000056e-01,4.611706031390383487e-03
1.500000000000000222e-01,6.912039726323371269e-03
2.000000000000000111e-01,9.208709512918744622e-03
2.500000000000000000e-01,1.150172705032304066e-02
3.000000000000000444e-01,1.379110394205440571e-02
3.500000000000000333e-01,1.607685173637918297e-02
4.000000000000000222e-01,1.835898192673823814e-02
4.500000000000000111e-01,2.063750595194591142e-02
5.000000000000000000e-01,2.291243519669450279e-02
5.500000000000000444e-01,2.518378099176032947e-02
6.000000000000000888e-01,2.745155461445847322e-02
6.500000000000000222e-01,2.971576728888436492e-02
7.000000000000000666e-01,3.197643018631168843e-02
7.500000000000000000e-01,3.423355442548370320e-02
8.000000000000000444e-01,3.648715107297562099e-02
8.500000000000000888e-01,3.873723114350013930e-02
9.000000000000000222e-01,4.098380560022008012e-02
9.500000000000000666e-01,4.322688535511076680e-02
1.000000000000000000e+00,4.546648126921581934e-02
1.050000000000000044e+00,4.770260415303084756e-02
1.100000000000000089e+00,4.993526476679477355e-02
1.150000000000000133e+00,5.216447382075273254e-02
1.200000000000000178e+00,5.439024197554687134e-02
1.250000000000000000e+00,5.661257984244372210e-02
1.300000000000000044e+00,5.883149798369657901e-02
1.350000000000000089e+00,6.104700691284392633e-02
1.400000000000000133e+00,6.325911709493681201e-02
1.450000000000000178e+00,6.546783894695096251e-02
1.500000000000000000e+00,6.767318283797862932e-02
1.550000000000000044e+00,6.987515908959807120e-02
1.600000000000000089e+00,7.207377797608671699e-02
1.650000000000000133e+00,7.426904972479064782e-02
1.700000000000000178e+00,7.646098451634486537e-02
1.750000000000000000e+00,7.864959248502145783e-02
1.800000000000000044e+00,8.083488371893565727e-02
1.850000000000000089e+00,8.301686826037979472e-02
1.900000000000000133e+00,8.519555610608620100e-02
1.950000000000000178e+00,8.737095720750431838e-02
2.000000000000000000e+00,8.954308147104939053e-02
2.050000000000000266e+00,9.171193875842931220e-02
2.100000000000000089e+00,9.387753888685068659e-02
2.149999999999999911e+00,9.603989162933146417e-02
2.200000000000000178e+00,9.819900671494252720e-02
2.250000000000000000e+00,1.003548938290848014e-01
2.300000000000000266e+00,1.025075626137379459e-01
2.350000000000000089e+00,1.046570226677232540e-01
2.400000000000000355e+00,1.068032835469665542e-01
2.450000000000000178e+00,1.089463547647326891e-01
2.500000000000000000e+00,1.110862457919381541e-01
2.550000000000000266e+00,1.132229660573145225e-01
2.600000000000000089e+00,1.153565249477352950e-01
2.650000000000000355e+00,1.174869318084077463e-01
2.700000000000000178e+00,1.196141959431784585e-01
2.750000000000000000e+00,1.217383266146967458e-01
2.800000000000000266e+00,1.238593330447628205e-01
2.850000000000000089e+00,1.259772244144414799e-01
2.900000000000000355e+00,1.280920098644173777e-01
2.950000000000000178e+00,1.302036984951726595e-01
3.000000000000000000e+00,1.323122993672072312e-01
3.050000000000000266e+00,1.344178215013513977e-01
3.100000000000000089e+00,1.365202738788937609e-01
3.150000000000000355e+00,1.386196654418796470e-01
3.200000000000000178e+00,1.407160050933313755e-01
3.250000000000000000e+00,1.428093016974614216e-01
3.300000000000000266e+00,1.448995640798926843e-01
3.350000000000000089e+00,1.469868010279071768e-01
3.400000000000000355e+00,1.490710212906307675e-01
3.450000000000000178e+00,1.511522335793031857e-01
3.500000000000000000e+00,1.532304465674556582e-01
3.550000000000000266e+00,1.553056688911524930e-01
3.600000000000000089e+00,1.573779091491616100e-01
3.650000000000000355e+00,1.594471759032529690e-01
3.700000000000000178e+00,1.615134776783122561e-01
3.750000000000000000e+00,1.635768229626535231e-01
3.800000000000000266e+00,1.656372202081186629e-01
3.850000000000000089e+00,1.676946778303900487e-01
3.900000000000000355e+00,1.697492042091468534e-01
3.950000000000000178e+00,1.718008076882426849e-01
4.000000000000000000e+00,1.738494965759542765e-01
4.049999999999999822e+00,1.758952791451733333e-01
4.100000000000000533e+00,1.779381636336196948e-01
4.150000000000000355e+00,1.799781582439976546e-01
4.200000000000000178e+00,1.820152711442375448e-01
4.250000000000000000e+00,1.840495104676591609e-01
4.299999999999999822e+00,1.860808843131991352e-01
4.350000000000000533e+00,1.881094007455885730e-01
4.400000000000000355e+00,1.901350677955235824e-01
4.450000000000000178e+00,1.921578934599281752e-01
4.500000000000000000e+00,1.941778857020324267e-01
4.549999999999999822e+00,1.961950524516780092e-01
4.600000000000000533e+00,1.982094016054034569e-01
4.650000000000000355e+00,2.002209410267141720e-01
4.700000000000000178e+00,2.022296785462032176e-01
4.750000000000000000e+00,2.042356219617786905e-01
4.800000000000000711e+00,2.062387790388058306e-01
4.850000000000000533e+00,2.082391575103414993e-01
4.900000000000000355e+00,2.102367650772478669e-01
4.950000000000000178e+00,2.122316094084411020e-01
5.000000000000000000e+00,2.142236981410050589e-01
5.050000000000000711e+00,2.162130388803760184e-01
5.100000000000000533e+00,2.181996392005913776e-01
5.150000000000000355e+00,2.201835066443464939e-01
5.200000000000000178e+00,2.221646487232646905e-01
5.250000000000000000e+00,2.241430729180180492e-01
5.300000000000000711e+00,2.261187866785050460e-01
5.350000000000000533e+00,2.280917974240352919e-01
5.400000000000000355e+00,2.300621125434574310e-01
5.450000000000000178e+00,2.320297393953865139e-01
5.500000000000000000e+00,2.339946853083318956e-01
5.550000000000000711e+00,2.359569575808322384e-01
5.600000000000000533e+00,2.379165634816757802e-01
5.650000000000000355e+00,2.398735102500495486e-01
5.700000000000000178e+00,2.418278050956459424e-01
5.750000000000000000e+00,2.437794551989185265e-01
5.800000000000000711e+00,2.457284677111459814e-01
5.850000000000000533e+00,2.476748497546310546e-01
5.900000000000000355e+00,2.496186084228995128e-01
5.950000000000000178e+00,2.515597507807427746e-01
6.000000000000000000e+00,2.534982838645021275e-01
6.050000000000000711e+00,2.554342146821255710e-01
6.100000000000000533e+00,2.573675502133596638e-01
6.150000000000000355e+00,2.592982974099342641e-01
6.200000000000000178e+00,2.612264631956122685e-01
6.250000000000000000e+00,2.631520544664454064e-01
6.300000000000000711e+00,2.650750780908808224e-01
6.350000000000000533e+00,2.669955409098676569e-01
6.400000000000000355e+00,2.689134497370915255e-01
6.450000000000000178e+00,2.708288113590171520e-01
6.500000000000000000e+00,2.727416325351370574e-01
6.550000000000000711e+00,2.746519199980355097e-01
6.600000000000000533e+00,2.765596804535661590e-01
6.650000000000000355e+00,2.784649205809728301e-01
6.700000000000000178e+00,2.803676470330529469e-01
6.750000000000000000e+00,2.822678664362996415e-01
6.800000000000000711e+00,2.841655853910225460e-01
6.850000000000000533e+00,2.860608104714614797e-01
6.900000000000000355e+00,2.879535482260067170e-01
6.950000000000000178e+00,2.898438051772203039e-01
7.000000000000000000e+00,2.917315878220847480e-01
7.050000000000000711e+00,2.936169026320598618e-01
7.100000000000000533e+00,2.954997560532532930e-01
7.150000000000000355e+00,2.973801545065057894e-01
7.200000000000000178e+00,2.992581043876185731e-01
7.250000000000000000e+00,3.011336120673533401e-01
7.300000000000000711e+00,3.030066838916880556e-01
7.350000000000000533e+00,3.048773261818666924e-01
7.400000000000000355e+00,3.067455452345484446e-01
7.450000000000000178e+00,3.086113473219356251e-01
7.500000000000000000e+00,3.104747386918944585e-01
7.550000000000000711e+00,3.123357255681256106e-01
7.600000000000000533e+00,3.141943141501997161e-01
7.650000000000000355e+00,3.160505106137847520e-01
7.700000000000000178e+00,3.179043211106531430e-01
7.750000000000000000e+00,3.197557517689801898e-01
7.800000000000000711e+00,3.216048086931664329e-01
7.850000000000000533e+00,3.234514979643421384e-01
7.900000000000000355e+00,3.252958256402109782e-01
7.950000000000000178e+00,3.271377977552134553e-01
8.000000000000000000e+00,3.289774203207400660e-01
8.050000000000000711e+00,3.308146993251455115e-01
8.099999999999999645e+00,3.326496407339973871e-01
8.150000000000000355e+00,3.344822504899482851e-01
8.200000000000001066e+00,3.363125345132189636e-01
8.250000000000000000e+00,3.381404987013070240e-01
8.300000000000000711e+00,3.399661489294132366e-01
8.349999999999999645e+00,3.417894910504202244e-01
8.400000000000000355e+00,3.436105308950061499e-01
8.450000000000001066e+00,3.454292742717868236e-01
8.500000000000000000e+00,3.472457269674009694e-01
8.550000000000000711e+00,3.490598947466878599e-01
8.599999999999999645e+00,3.508717833526517893e-01
8.650000000000000355e+00,3.526813985067676072e-01
8.700000000000001066e+00,3.544887459089309800e-01
8.750000000000000000e+00,3.562938312375933947e-01
8.800000000000000711e+00,3.580966601499753210e-01
8.849999999999999645e+00,3.598972382820306848e-01
8.900000000000000355e+00,3.616955712486387142e-01
8.950000000000001066e+00,3.634916646436678889e-01
9.000000000000000000e+00,3.652855240402033132e-01
9.050000000000000711e+00,3.670771549903548703e-01
9.099999999999999645e+00,3.688665630257332850e-01
9.150000000000000355e+00,3.706537536572724889e-01
9.200000000000001066e+00,3.724387323754783097e-01
9.250000000000000000e+00,3.742215046504568932e-01
9.300000000000000711e+00,3.760020759320070738e-01
9.349999999999999645e+00,3.777804516498903808e-01
9.400000000000000355e+00,3.795566372135823485e-01
9.450000000000001066e+00,3.813306380128125284e-01
9.500000000000000000e+00,3.831024594172660613e-01
9.550000000000000711e+00,3.848721067769034221e-01
9.600000000000001421e+00,3.866395854220456840e-01
9.650000000000000355e+00,3.884049006633603085e-01
9.700000000000001066e+00,3.901680577920743076e-01
9.750000000000000000e+00,3.919290620799671387e-01
9.800000000000000711e+00,3.936879187796336055e-01
9.850000000000001421e+00,3.954446331242778001e-01
9.900000000000000355e+00,3.971992103281678510e-01
9.950000000000001066e+00,3.989516555864796032e-01
1.000000000000000000e+01,4.007019740754458326e-01


==> data/lossy_channel/cap_ub_30.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000278e-02,1.559207166721421345e-03
1.000000000000000056e-01,3.116730614934226651e-03
1.500000000000000222e-01,4.672573977956062663e-03
2.000000000000000111e-01,6.226740877337988422e-03
2.500000000000000000e-01,7.779234922907107830e-03
3.000000000000000444e-01,9.330059712908678193e-03
3.500000000000000333e-01,1.087921883389242339e-02
4.000000000000000222e-01,1.242671586096832925e-02
4.500000000000000111e-01,1.397255435763611331e-02
5.000000000000000000e-01,1.551673787605523103e-02
5.500000000000000444e-01,1.705926995687434555e-02
6.000000000000000888e-01,1.860015412950133395e-02
6.500000000000000222e-01,2.013939391190433525e-02
7.000000000000000666e-01,2.167699281089596752e-02
7.500000000000000000e-01,2.321295432210490617e-02
8.000000000000000444e-01,2.474728192989061881e-02
8.500000000000000888e-01,2.627997910757073896e-02
9.000000000000000222e-01,2.781104931739264430e-02
9.500000000000000666e-01,2.934049601057608925e-02
1.000000000000000000e+00,3.086832262737004839e-02
1.050000000000000044e+00,3.239453259708113819e-02
1.100000000000000089e+00,3.391912933814467124e-02
1.150000000000000133e+00,3.544211625820992140e-02
1.200000000000000178e+00,3.696349675404064783e-02
1.250000000000000000e+00,3.848327421175667951e-02
1.300000000000000044e+00,4.000145200673443924e-02
1.350000000000000089e+00,4.151803350366378709e-02
1.400000000000000133e+00,4.303302205670433978e-02
1.450000000000000178e+00,4.454642100944283811e-02
1.500000000000000000e+00,4.605823369482209273e-02
1.550000000000000044e+00,4.756846343548204459e-02
1.600000000000000089e+00,4.907711354354660216e-02
1.650000000000000133e+00,5.058418732076574997e-02
1.700000000000000178e+00,5.208968805852975947e-02
1.750000000000000000e+00,5.359361903792603243e-02
1.800000000000000044e+00,5.509598352985278780e-02
1.850000000000000089e+00,5.659678479489116398e-02
1.900000000000000133e+00,5.809602608354680342e-02
1.950000000000000178e+00,5.959371063610774399e-02
2.000000000000000000e+00,6.108984168282916016e-02
2.050000000000000266e+00,6.258442244390494125e-02
2.100000000000000089e+00,6.407745612953874570e-02
2.149999999999999911e+00,6.556894593995821197e-02
2.200000000000000178e+00,6.705889506545759104e-02
2.250000000000000000e+00,6.854730668646880076e-02
2.300000000000000266e+00,7.003418397357563663e-02
2.350000000000000089e+00,7.151953008758482611e-02
2.400000000000000355e+00,7.300334817948339605e-02
2.450000000000000178e+00,7.448564139063762468e-02
2.500000000000000000e+00,7.596641285262251131e-02
2.550000000000000266e+00,7.744566568743493917e-02
2.600000000000000089e+00,7.892340300750788629e-02
2.650000000000000355e+00,8.039962791563937117e-02
2.700000000000000178e+00,8.187434350512035053e-02
2.750000000000000000e+00,8.334755285979156270e-02
2.800000000000000266e+00,8.481925905404352761e-02
2.850000000000000089e+00,8.628946515287339025e-02
2.900000000000000355e+00,8.775817421185649891e-02
2.950000000000000178e+00,8.922538927731693548e-02
3.000000000000000000e+00,9.069111338618540685e-02
3.050000000000000266e+00,9.215534956624082952e-02
3.100000000000000089e+00,9.361810083599664267e-02
3.150000000000000355e+00,9.507937020480028423e-02
3.200000000000000178e+00,9.653916067287582337e-02
3.250000000000000000e+00,9.799747523125290627e-02
3.300000000000000266e+00,9.945431686203676236e-02
3.350000000000000089e+00,1.009096885382234632e-01
3.400000000000000355e+00,1.023635932237709767e-01
3.450000000000000178e+00,1.038160338737839083e-01
3.500000000000000000e+00,1.052670134343713926e-01
3.550000000000000266e+00,1.067165348427607796e-01
3.600000000000000089e+00,1.081646010273829006e-01
3.650000000000000355e+00,1.096112149077583808e-01
3.700000000000000178e+00,1.110563793947534350e-01
3.750000000000000000e+00,1.125000973903667045e-01
3.800000000000000266e+00,1.139423717879708420e-01
3.850000000000000089e+00,1.153832054722556677e-01
3.900000000000000355e+00,1.168226013192281698e-01
3.950000000000000178e+00,1.182605621962835585e-01
4.000000000000000000e+00,1.196970909623473744e-01
4.049999999999999822e+00,1.211321904677049588e-01
4.100000000000000533e+00,1.225658635541719832e-01
4.150000000000000355e+00,1.239981130550802391e-01
4.200000000000000178e+00,1.254289417953771135e-01
4.250000000000000000e+00,1.268583525915403243e-01
4.299999999999999822e+00,1.282863482517626608e-01
4.350000000000000533e+00,1.297129315757956647e-01
4.400000000000000355e+00,1.311381053551343712e-01
4.450000000000000178e+00,1.325618723730741522e-01
4.500000000000000000e+00,1.339842354045828188e-01
4.549999999999999822e+00,1.354051972164285189e-01
4.600000000000000533e+00,1.368247605672650025e-01
4.650000000000000355e+00,1.382429282075605670e-01
4.700000000000000178e+00,1.396597028796975337e-01
4.750000000000000000e+00,1.410750873179580367e-01
4.800000000000000711e+00,1.424890842486092879e-01
4.850000000000000533e+00,1.439016963898609447e-01
4.900000000000000355e+00,1.453129264520214292e-01
4.950000000000000178e+00,1.467227771373131873e-01
5.000000000000000000e+00,1.481312511402137488e-01
5.050000000000000711e+00,1.495383511471857219e-01
5.100000000000000533e+00,1.509440798368331116e-01
5.150000000000000355e+00,1.523484398800007966e-01
5.200000000000000178e+00,1.537514339397318963e-01
5.250000000000000000e+00,1.551530646712819816e-01
5.300000000000000711e+00,1.565533347221190752e-01
5.350000000000000533e+00,1.579522467320515489e-01
5.400000000000000355e+00,1.593498033332423347e-01
5.450000000000000178e+00,1.607460071501662924e-01
5.500000000000000000e+00,1.621408607997096851e-01
5.550000000000000711e+00,1.635343668911417581e-01
5.600000000000000533e+00,1.649265280261573707e-01
5.650000000000000355e+00,1.663173467989906840e-01
5.700000000000000178e+00,1.677068257963156839e-01
5.750000000000000000e+00,1.690949675974025013e-01
5.800000000000000711e+00,1.704817747739895140e-01
5.850000000000000533e+00,1.718672498904396662e-01
5.900000000000000355e+00,1.732513955037831010e-01
5.950000000000000178e+00,1.746342141635750522e-01
6.000000000000000000e+00,1.760157084121658499e-01
6.050000000000000711e+00,1.773958807845446017e-01
6.100000000000000533e+00,1.787747338084244575e-01
6.150000000000000355e+00,1.801522700043136638e-01
6.200000000000000178e+00,1.815284918854302987e-01
6.250000000000000000e+00,1.829034019578728021e-01
6.300000000000000711e+00,1.842770027205915540e-01
6.350000000000000533e+00,1.856492966652751875e-01
6.400000000000000355e+00,1.870202862766490171e-01
6.450000000000000178e+00,1.883899740322902971e-01
6.500000000000000000e+00,1.897583624027561200e-01
6.550000000000000711e+00,1.911254538515123613e-01
6.600000000000000533e+00,1.924912508350757889e-01
6.650000000000000355e+00,1.938557558029998518e-01
6.700000000000000178e+00,1.952189711978462583e-01
6.750000000000000000e+00,1.965808994553128741e-01
6.800000000000000711e+00,1.979415430040774027e-01
6.850000000000000533e+00,1.993009042661526564e-01
6.900000000000000355e+00,2.006589856565454966e-01
6.950000000000000178e+00,2.020157895834842066e-01
7.000000000000000000e+00,2.033713184484042813e-01
7.050000000000000711e+00,2.047255746460052706e-01
7.100000000000000533e+00,2.060785605642507790e-01
7.150000000000000355e+00,2.074302785843116226e-01
7.200000000000000178e+00,2.087807310807363592e-01
7.250000000000000000e+00,2.101299204213944449e-01
7.300000000000000711e+00,2.114778489674904449e-01
7.350000000000000533e+00,2.128245190736919312e-01
7.400000000000000355e+00,2.141699330879589525e-01
7.450000000000000178e+00,2.155140933517998292e-01
7.500000000000000000e+00,2.168570022000579911e-01
7.550000000000000711e+00,2.181986619611677725e-01
7.600000000000000533e+00,2.195390749570407252e-01
7.650000000000000355e+00,2.208782435030656188e-01
7.700000000000000178e+00,2.222161699082505493e-01
7.750000000000000000e+00,2.235528564751518843e-01
7.800000000000000711e+00,2.248883054999453179e-01
7.850000000000000533e+00,2.262225192724258704e-01
7.900000000000000355e+00,2.275555000759936775e-01
7.950000000000000178e+00,2.288872501878103094e-01
8.000000000000000000e+00,2.302177718786566629e-01
8.050000000000000711e+00,2.315470674130750695e-01
8.099999999999999645e+00,2.328751390493550844e-01
8.150000000000000355e+00,2.342019890395050652e-01
8.200000000000001066e+00,2.355276196293800695e-01
8.250000000000000000e+00,2.368520330585823785e-01
8.300000000000000711e+00,2.381752315606036063e-01
8.349999999999999645e+00,2.394972173627962775e-01
8.400000000000000355e+00,2.408179926863454057e-01
8.450000000000001066e+00,2.421375597463679696e-01
8.500000000000000000e+00,2.434559207519129131e-01
8.550000000000000711e+00,2.447730779059469342e-01
8.599999999999999645e+00,2.460890334054255391e-01
8.650000000000000355e+00,2.474037894412930427e-01
8.700000000000001066e+00,2.487173481985252010e-01
8.750000000000000000e+00,2.500297118560723675e-01
8.800000000000000711e+00,2.513408825869873908e-01
8.849999999999999645e+00,2.526508625583971934e-01
8.900000000000000355e+00,2.539596539315311929e-01
8.950000000000001066e+00,2.552672588616928806e-01
9.000000000000000000e+00,2.565736794984445623e-01
9.050000000000000711e+00,2.578789179853799851e-01
9.099999999999999645e+00,2.591829764603090780e-01
9.150000000000000355e+00,2.604858570552863739e-01
9.200000000000001066e+00,2.617875618965967988e-01
9.250000000000000000e+00,2.630880931046988280e-01
9.300000000000000711e+00,2.643874527944092279e-01
9.349999999999999645e+00,2.656856430747893683e-01
9.400000000000000355e+00,2.669826660491878556e-01
9.450000000000001066e+00,2.682785238152973761e-01
9.500000000000000000e+00,2.695732184652399610e-01
9.550000000000000711e+00,2.708667520853964561e-01
9.600000000000001421e+00,2.721591267565202088e-01
9.650000000000000355e+00,2.734503445538933875e-01
9.700000000000001066e+00,2.747404075471706619e-01
9.750000000000000000e+00,2.760293178004502579e-01
9.800000000000000711e+00,2.773170773722881677e-01
9.850000000000001421e+00,2.786036883157549937e-01
9.900000000000000355e+00,2.798891526784075268e-01
9.950000000000001066e+00,2.811734725023455894e-01
1.000000000000000000e+01,2.824566498242546686e-01


==> data/lossy_channel/cap_ub_5.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000278e-02,8.276798166297005821e-03
1.000000000000000056e-01,1.650606183749392386e-02
1.500000000000000222e-01,2.468833752104604429e-02
2.000000000000000111e-01,3.282416229214923931e-02
2.500000000000000000e-01,4.091406401093333756e-02
3.000000000000000444e-01,4.895856153338762340e-02
3.500000000000000333e-01,5.695816491624317024e-02
4.000000000000000222e-01,6.491337561604204609e-02
4.500000000000000111e-01,7.282468668258257338e-02
5.000000000000000000e-01,8.069258294689873878e-02
5.500000000000000444e-01,8.851754120399935033e-02
6.000000000000000888e-01,9.630003039052237312e-02
6.500000000000000222e-01,1.040405117575007310e-01
7.000000000000000666e-01,1.117394390383363856e-01
7.500000000000000000e-01,1.193972586122313828e-01
8.000000000000000444e-01,1.270144096631371511e-01
8.500000000000000888e-01,1.345913243344503130e-01
9.000000000000000222e-01,1.421284278795065248e-01
9.500000000000000666e-01,1.496261388081006061e-01
1.000000000000000000e+00,1.570848690290622685e-01
1.050000000000000044e+00,1.645050239890997190e-01
1.100000000000000089e+00,1.718870028079946266e-01
1.150000000000000133e+00,1.792311984102354927e-01
1.200000000000000178e+00,1.865379976532350881e-01
1.250000000000000000e+00,1.938077814522580766e-01
1.300000000000000044e+00,2.010409249021050115e-01
1.350000000000000089e+00,2.082377973956859307e-01
1.400000000000000133e+00,2.153987627395901328e-01
1.450000000000000178e+00,2.225241792667089769e-01
1.500000000000000000e+00,2.296143999460387164e-01
1.550000000000000044e+00,2.366697724897246502e-01
1.600000000000000089e+00,2.436906394574247514e-01
1.650000000000000133e+00,2.506773383580931380e-01
1.700000000000000178e+00,2.576302017492677621e-01
1.750000000000000000e+00,2.645495573338871864e-01
1.800000000000000044e+00,2.714357280547590179e-01
1.850000000000000089e+00,2.782890321867297345e-01
1.900000000000000133e+00,2.851097834266367315e-01
1.950000000000000178e+00,2.918982909810674542e-01
2.000000000000000000e+00,2.986548596520304244e-01
2.050000000000000266e+00,3.053797899205985544e-01
2.100000000000000089e+00,3.120733780285416259e-01
2.149999999999999911e+00,3.187359160580465200e-01
2.200000000000000178e+00,3.253676920095722735e-01
2.250000000000000000e+00,3.319689898778612758e-01
2.300000000000000266e+00,3.385400897261874320e-01
2.350000000000000089e+00,3.450812677589283339e-01
2.400000000000000355e+00,3.515927963923912714e-01
2.450000000000000178e+00,3.580749443240645036e-01
2.500000000000000000e+00,3.645279766002786914e-01
2.550000000000000266e+00,3.709521546823264515e-01
2.600000000000000089e+00,3.773477365110728954e-01
2.650000000000000355e+00,3.837149765701379778e-01
2.700000000000000178e+00,3.900541259476444367e-01
2.750000000000000000e+00,3.963654323965908333e-01
2.800000000000000266e+00,4.026491403938834424e-01
2.850000000000000089e+00,4.089054911980696261e-01
2.900000000000000355e+00,4.151347229057922306e-01
2.950000000000000178e+00,4.213370705070023092e-01
3.000000000000000000e+00,4.275127659389923451e-01
3.050000000000000266e+00,4.336620381392197743e-01
3.100000000000000089e+00,4.397851130970202860e-01
3.150000000000000355e+00,4.458822139041842547e-01
3.200000000000000178e+00,4.519535608044709107e-01
3.250000000000000000e+00,4.579993712420389329e-01
3.300000000000000266e+00,4.640198599088893872e-01
3.350000000000000089e+00,4.700152387912410745e-01
3.400000000000000355e+00,4.759857172150052662e-01
3.450000000000000178e+00,4.819315018902408099e-01
3.500000000000000000e+00,4.878527969547281629e-01
3.550000000000000266e+00,4.937498040166001800e-01
3.600000000000000089e+00,4.996227221961184739e-01
3.650000000000000355e+00,5.054717481665775836e-01
3.700000000000000178e+00,5.112970761943653741e-01
3.750000000000000000e+00,5.170988981781992067e-01
3.800000000000000266e+00,5.228774036875876163e-01
3.850000000000000089e+00,5.286327800004926303e-01
3.900000000000000355e+00,5.343652121402229227e-01
3.950000000000000178e+00,5.400748829116057692e-01
4.000000000000000000e+00,5.457619729364289185e-01
4.049999999999999822e+00,5.514266606881630395e-01
4.100000000000000533e+00,5.570691225260056001e-01
4.150000000000000355e+00,5.626895327282515069e-01
4.200000000000000178e+00,5.682880635250047163e-01
4.250000000000000000e+00,5.738648851302396992e-01
4.299999999999999822e+00,5.794201657732411803e-01
4.350000000000000533e+00,5.849540717294434700e-01
4.400000000000000355e+00,5.904667673506516223e-01
4.450000000000000178e+00,5.959584150946888315e-01
4.500000000000000000e+00,6.014291755544736162e-01
4.549999999999999822e+00,6.068792074865392294e-01
4.600000000000000533e+00,6.123086678390059490e-01
4.650000000000000355e+00,6.177177117790204619e-01
4.700000000000000178e+00,6.231064927196818815e-01
4.750000000000000000e+00,6.284751623464472914e-01
4.800000000000000711e+00,6.338238706430647795e-01
4.850000000000000533e+00,6.391527659169842224e-01
4.900000000000000355e+00,6.444619948243239804e-01
4.950000000000000178e+00,6.497517023943704118e-01
5.000000000000000000e+00,6.550220320535942164e-01
5.050000000000000711e+00,6.602731256492724299e-01
5.100000000000000533e+00,6.655051234726432341e-01
5.150000000000000355e+00,6.707181642816166800e-01
5.200000000000000178e+00,6.759123853231407963e-01
5.250000000000000000e+00,6.810879223550863060e-01
5.300000000000000711e+00,6.862449096677725180e-01
5.350000000000000533e+00,6.913834801051095269e-01
5.400000000000000355e+00,6.965037650853442841e-01
5.450000000000000178e+00,7.016058946214283054e-01
5.500000000000000000e+00,7.066899973410496472e-01
5.550000000000000711e+00,7.117562005062954000e-01
5.600000000000000533e+00,7.168046300329358189e-01
5.650000000000000355e+00,7.218354105094242357e-01
5.700000000000000178e+00,7.268486652155257133e-01
5.750000000000000000e+00,7.318445161406224031e-01
5.800000000000000711e+00,7.368230840017044869e-01
5.850000000000000533e+00,7.417844882610484802e-01
5.900000000000000355e+00,7.467288471435846731e-01
5.950000000000000178e+00,7.516562776539696955e-01
6.000000000000000000e+00,7.565668955933748663e-01
6.050000000000000711e+00,7.614608155759441388e-01
6.100000000000000533e+00,7.663381510450317791e-01
6.150000000000000355e+00,7.711990142891043121e-01
6.200000000000000178e+00,7.760435164574239764e-01
6.250000000000000000e+00,7.808717675754301979e-01
6.300000000000000711e+00,7.856838765598759267e-01
6.350000000000000533e+00,7.904799512336992962e-01
6.400000000000000355e+00,7.952600983406714619e-01
6.450000000000000178e+00,8.000244235597673281e-01
6.500000000000000000e+00,8.047730315193177830e-01
6.550000000000000711e+00,8.095060258109185725e-01
6.600000000000000533e+00,8.142235090031295641e-01
6.650000000000000355e+00,8.189255826548951234e-01
6.700000000000000178e+00,8.236123473288170516e-01
6.750000000000000000e+00,8.282839026041539654e-01
6.800000000000000711e+00,8.329403470896270534e-01
6.850000000000000533e+00,8.375817784360215512e-01
6.900000000000000355e+00,8.422082933485910416e-01
6.950000000000000178e+00,8.468199875992290515e-01
7.000000000000000000e+00,8.514169560384967639e-01
7.050000000000000711e+00,8.559992926073896058e-01
7.100000000000000533e+00,8.605670903489830437e-01
7.150000000000000355e+00,8.651204414198634396e-01
7.200000000000000178e+00,8.696594371013546265e-01
7.250000000000000000e+00,8.741841678106094804e-01
7.300000000000000711e+00,8.786947231114954349e-01
7.350000000000000533e+00,8.831911917253272293e-01
7.400000000000000355e+00,8.876736615414078102e-01
7.450000000000000178e+00,8.921422196274484406e-01
7.500000000000000000e+00,8.965969522397596592e-01
7.550000000000000711e+00,9.010379448333534214e-01
7.600000000000000533e+00,9.054652820718391837e-01
7.650000000000000355e+00,9.098790478371938661e-01
7.700000000000000178e+00,9.142793252393648373e-01
7.750000000000000000e+00,9.186661966257414491e-01
7.800000000000000711e+00,9.230397435904649228e-01
7.850000000000000533e+00,9.274000469836156668e-01
7.900000000000000355e+00,9.317471869202247348e-01
7.950000000000000178e+00,9.360812427892160059e-01
8.000000000000000000e+00,9.404022932621298736e-01
8.050000000000000711e+00,9.447104163017687739e-01
8.099999999999999645e+00,9.490056891707201459e-01
8.150000000000000355e+00,9.532881884397017558e-01
8.200000000000001066e+00,9.575579899958359675e-01
8.250000000000000000e+00,9.618151690507605878e-01
8.300000000000000711e+00,9.660598001486437880e-01
8.349999999999999645e+00,9.702919571740817872e-01
8.400000000000000355e+00,9.745117133598579784e-01
8.450000000000001066e+00,9.787191412946025793e-01
8.500000000000000000e+00,9.829143129303350435e-01
8.550000000000000711e+00,9.870972995899176539e-01
8.599999999999999645e+00,9.912681719743634545e-01
8.650000000000000355e+00,9.954270001700624704e-01
8.700000000000001066e+00,9.995738536558977927e-01
8.750000000000000000e+00,1.003708801310262189e+00
8.800000000000000711e+00,1.007831911417953918e+00
8.849999999999999645e+00,1.011943251677015709e+00
8.900000000000000355e+00,1.016042889205424515e+00
8.950000000000001066e+00,1.020130890547731539e+00
9.000000000000000000e+00,1.024207321681560146e+00
9.050000000000000711e+00,1.028272248024078905e+00
9.099999999999999645e+00,1.032325734438279241e+00
9.150000000000000355e+00,1.036367845239309915e+00
9.200000000000001066e+00,1.040398644200555722e+00
9.250000000000000000e+00,1.044418194559765922e+00
9.300000000000000711e+00,1.048426559025054772e+00
9.349999999999999645e+00,1.052423799780752844e+00
9.400000000000000355e+00,1.056409978493286772e+00
9.450000000000001066e+00,1.060385156316906219e+00
9.500000000000000000e+00,1.064349393899332696e+00
9.550000000000000711e+00,1.068302751387383509e+00
9.600000000000001421e+00,1.072245288432432275e+00
9.650000000000000355e+00,1.076177064195897870e+00
9.700000000000001066e+00,1.080098137354552179e+00
9.750000000000000000e+00,1.084008566105852722e+00
9.800000000000000711e+00,1.087908408173118957e+00
9.850000000000001421e+00,1.091797720810697925e+00
9.900000000000000355e+00,1.095676560809041078e+00
9.950000000000001066e+00,1.099544984499688738e+00
1.000000000000000000e+01,1.103403047760240341e+00


==> data/lossy_channel/cap_ub_7.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000278e-02,6.149272200227429153e-03
1.000000000000000056e-01,1.227234715802794085e-02
1.500000000000000222e-01,1.836944796519190959e-02
2.000000000000000111e-01,2.444079486547856561e-02
2.500000000000000000e-01,3.048660530304658778e-02
3.000000000000000444e-01,3.650709396989704203e-02
3.500000000000000333e-01,4.250247285224872940e-02
4.000000000000000222e-01,4.847295127601292108e-02
4.500000000000000111e-01,5.441873595124846474e-02
5.000000000000000000e-01,6.034003101573581773e-02
5.500000000000000444e-01,6.623703807760783491e-02
6.000000000000000888e-01,7.210995625712612878e-02
6.500000000000000222e-01,7.795898222758523843e-02
7.000000000000000666e-01,8.378431025537302901e-02
7.500000000000000000e-01,8.958613223920686153e-02
8.000000000000000444e-01,9.536463774859527120e-02
8.500000000000000888e-01,1.011200140615002852e-01
9.000000000000000222e-01,1.068524462012305776e-01
9.500000000000000666e-01,1.125621169726134241e-01
1.000000000000000000e+00,1.182492069974365734e-01
1.050000000000000044e+00,1.239138947491706944e-01
1.100000000000000089e+00,1.295563565870132550e-01
1.150000000000000133e+00,1.351767667892591618e-01
1.200000000000000178e+00,1.407752975860123712e-01
1.250000000000000000e+00,1.463521191912473540e-01
1.300000000000000044e+00,1.519073998342470588e-01
1.350000000000000089e+00,1.574413057904511248e-01
1.400000000000000133e+00,1.629540014116592772e-01
1.450000000000000178e+00,1.684456491556964863e-01
1.500000000000000000e+00,1.739164096154830474e-01
1.550000000000000044e+00,1.793664415475468843e-01
1.600000000000000089e+00,1.847959019000136038e-01
1.650000000000000133e+00,1.902049458400281168e-01
1.700000000000000178e+00,1.955937267806895363e-01
1.750000000000000000e+00,2.009623964074549463e-01
1.800000000000000044e+00,2.063111047040724344e-01
1.850000000000000089e+00,2.116399999779918772e-01
1.900000000000000133e+00,2.169492288853316353e-01
1.950000000000000178e+00,2.222389364553780666e-01
2.000000000000000000e+00,2.275092661146018713e-01
2.050000000000000266e+00,2.327603597102800848e-01
2.100000000000000089e+00,2.379923575336473363e-01
2.149999999999999911e+00,2.432053983426243349e-01
2.200000000000000178e+00,2.483996193841484512e-01
2.250000000000000000e+00,2.535751564160921845e-01
2.300000000000000266e+00,2.587321437287801729e-01
2.350000000000000089e+00,2.638707141661171818e-01
2.400000000000000355e+00,2.689909991463519390e-01
2.450000000000000178e+00,2.740931286824359603e-01
2.500000000000000000e+00,2.791772314020573020e-01
2.550000000000000266e+00,2.842434345673030549e-01
2.600000000000000089e+00,2.892918640939434738e-01
2.650000000000000355e+00,2.943226445704336669e-01
2.700000000000000178e+00,2.993358992765333682e-01
2.750000000000000000e+00,3.043317502016300580e-01
2.800000000000000266e+00,3.093103180627121418e-01
2.850000000000000089e+00,3.142717223220561351e-01
2.900000000000000355e+00,3.192160812045923279e-01
2.950000000000000178e+00,3.241435117149773504e-01
3.000000000000000000e+00,3.290541296543825212e-01
3.050000000000000266e+00,3.339480496369517937e-01
3.100000000000000089e+00,3.388253851060394339e-01
3.150000000000000355e+00,3.436862483501119669e-01
3.200000000000000178e+00,3.485307505184316312e-01
3.250000000000000000e+00,3.533590016364378528e-01
3.300000000000000266e+00,3.581711106208835815e-01
3.350000000000000089e+00,3.629671852947051747e-01
3.400000000000000355e+00,3.677473324016791167e-01
3.450000000000000178e+00,3.725116576207749830e-01
3.500000000000000000e+00,3.772602655803236615e-01
3.550000000000000266e+00,3.819932598719280037e-01
3.600000000000000089e+00,3.867107430641372190e-01
3.650000000000000355e+00,3.914128167159027782e-01
3.700000000000000178e+00,3.960995813898247064e-01
3.750000000000000000e+00,4.007711366651616203e-01
3.800000000000000266e+00,4.054275811506347083e-01
3.850000000000000089e+00,4.100690124970292061e-01
3.900000000000000355e+00,4.146955274095951438e-01
3.950000000000000178e+00,4.193072216602367064e-01
4.000000000000000000e+00,4.239041900995044188e-01
4.049999999999999822e+00,4.284865266683972607e-01
4.100000000000000533e+00,4.330543244099942513e-01
4.150000000000000355e+00,4.376076754808710945e-01
4.200000000000000178e+00,4.421466711623622814e-01
4.250000000000000000e+00,4.466714018716171353e-01
4.299999999999999822e+00,4.511819571725030897e-01
4.350000000000000533e+00,4.556784257863348842e-01
4.400000000000000355e+00,4.601608956024154651e-01
4.450000000000000178e+00,4.646294536884560955e-01
4.500000000000000000e+00,4.690841863007673140e-01
4.549999999999999822e+00,4.735251788943610762e-01
4.600000000000000533e+00,4.779525161328468386e-01
4.650000000000000355e+00,4.823662818982015210e-01
4.700000000000000178e+00,4.867665593003724922e-01
4.750000000000000000e+00,4.911534306867508803e-01
4.800000000000000711e+00,4.955269776514725777e-01
4.850000000000000533e+00,4.998872810446233217e-01
4.900000000000000355e+00,5.042344209812323896e-01
4.950000000000000178e+00,5.085684768502272135e-01
5.000000000000000000e+00,5.128895273231375285e-01
5.050000000000000711e+00,5.171976503627764288e-01
5.100000000000000533e+00,5.214929232317278007e-01
5.150000000000000355e+00,5.257754225007094107e-01
5.200000000000000178e+00,5.300452240568436224e-01
5.250000000000000000e+00,5.343024031117682426e-01
5.300000000000000711e+00,5.385470342096514429e-01
5.350000000000000533e+00,5.427791912350894421e-01
5.400000000000000355e+00,5.469989474208656333e-01
5.450000000000000178e+00,5.512063753556102341e-01
5.500000000000000000e+00,5.554015469913426983e-01
5.550000000000000711e+00,5.595845336509253087e-01
5.600000000000000533e+00,5.637554060353711094e-01
5.650000000000000355e+00,5.679142342310701252e-01
5.700000000000000178e+00,5.720610877169054476e-01
5.750000000000000000e+00,5.761960353712698435e-01
5.800000000000000711e+00,5.803191454789615733e-01
5.850000000000000533e+00,5.844304857380198115e-01
5.900000000000000355e+00,5.885301232664321702e-01
5.950000000000000178e+00,5.926181246087391941e-01
6.000000000000000000e+00,5.966945557425678004e-01
6.050000000000000711e+00,6.007594820850865602e-01
6.100000000000000533e+00,6.048129684992868960e-01
6.150000000000000355e+00,6.088550793003175698e-01
6.200000000000000178e+00,6.128858782615633771e-01
6.250000000000000000e+00,6.169054286207735771e-01
6.300000000000000711e+00,6.209137930860624266e-01
6.350000000000000533e+00,6.249110338417604993e-01
6.400000000000000355e+00,6.288972125542979796e-01
6.450000000000000178e+00,6.328723903779174265e-01
6.500000000000000000e+00,6.368366279603403513e-01
6.550000000000000711e+00,6.407899854483911639e-01
6.600000000000000533e+00,6.447325224934399301e-01
6.650000000000000355e+00,6.486642982569055249e-01
6.700000000000000178e+00,6.525853714155598340e-01
6.750000000000000000e+00,6.564958001668603771e-01
6.800000000000000711e+00,6.603956422341230592e-01
6.850000000000000533e+00,6.642849548717055796e-01
6.900000000000000355e+00,6.681637948700487328e-01
6.950000000000000178e+00,6.720322185606963927e-01
7.000000000000000000e+00,6.758902818212479957e-01
7.050000000000000711e+00,6.797380400801902312e-01
7.100000000000000533e+00,6.835755483217642592e-01
7.150000000000000355e+00,6.874028610906339765e-01
7.200000000000000178e+00,6.912200324966288889e-01
7.250000000000000000e+00,6.950271162193342178e-01
7.300000000000000711e+00,6.988241655126312679e-01
7.350000000000000533e+00,7.026112332092342427e-01
7.400000000000000355e+00,7.063883717250813987e-01
7.450000000000000178e+00,7.101556330637404102e-01
7.500000000000000000e+00,7.139130688207462327e-01
7.550000000000000711e+00,7.176607301878110690e-01
7.600000000000000533e+00,7.213986679570627558e-01
7.650000000000000355e+00,7.251269325252227560e-01
7.700000000000000178e+00,7.288455738976598042e-01
7.750000000000000000e+00,7.325546416924613169e-01
7.800000000000000711e+00,7.362541851444479590e-01
7.850000000000000533e+00,7.399442531090603126e-01
7.900000000000000355e+00,7.436248940663130469e-01
7.950000000000000178e+00,7.472961561245927697e-01
8.000000000000000000e+00,7.509580870244736417e-01
8.050000000000000711e+00,7.546107341424512782e-01
8.099999999999999645e+00,7.582541444946446774e-01
8.150000000000000355e+00,7.618883647404519621e-01
8.200000000000001066e+00,7.655134411861563848e-01
8.250000000000000000e+00,7.691294197884719352e-01
8.300000000000000711e+00,7.727363461580534221e-01
8.349999999999999645e+00,7.763342655630065536e-01
8.400000000000000355e+00,7.799232229322594634e-01
8.450000000000001066e+00,7.835032628589839732e-01
8.500000000000000000e+00,7.870744296039102750e-01
8.550000000000000711e+00,7.906367670986629292e-01
8.599999999999999645e+00,7.941903189490009396e-01
8.650000000000000355e+00,7.977351284380187479e-01
8.700000000000001066e+00,8.012712385293507822e-01
8.750000000000000000e+00,8.047986918703085024e-01
8.800000000000000711e+00,8.083175307949677091e-01
8.849999999999999645e+00,8.118277973272487458e-01
8.900000000000000355e+00,8.153295331839220950e-01
8.950000000000001066e+00,8.188227797776210792e-01
9.000000000000000000e+00,8.223075782197941663e-01
9.050000000000000711e+00,8.257839693235862200e-01
9.099999999999999645e+00,8.292519936067730413e-01
9.150000000000000355e+00,8.327116912945644600e-01
9.200000000000001066e+00,8.361631023224500581e-01
9.250000000000000000e+00,8.396062663389418645e-01
9.300000000000000711e+00,8.430412227083667887e-01
9.349999999999999645e+00,8.464680105135311550e-01
9.400000000000000355e+00,8.498866685584349767e-01
9.450000000000001066e+00,8.532972353709329383e-01
9.500000000000000000e+00,8.566997492052852436e-01
9.550000000000000711e+00,8.600942480448292571e-01
9.600000000000001421e+00,8.634807696044592973e-01
9.650000000000000355e+00,8.668593513332236711e-01
9.700000000000001066e+00,8.702300304167582823e-01
9.750000000000000000e+00,8.735928437797912949e-01
9.800000000000000711e+00,8.769478280885625310e-01
9.850000000000001421e+00,8.802950197532535270e-01
9.900000000000000355e+00,8.836344549303536411e-01
9.950000000000001066e+00,8.869661695250083966e-01
1.000000000000000000e+01,8.902901991933465098e-01


==> data/num.csv <==
0.0001,0.001465
0.030114743295999998,0.19608
0.06012990579599999,0.332415
0.09014465808099999,0.447011
0.1201592896,0.547779
0.150174075529,0.638473
0.180189213169,0.7213
0.2102039104,0.797718
0.24021859464099998,0.868758
0.27023362559999997,0.935191
0.30024810660100004,0.997612
0.33026399859600003,1.056494
0.360278453824,1.112225
0.390292570756,1.165123
0.420308449344,1.215458
0.450322865721,1.26346
0.480337708096,1.309326
0.5103530720999999,1.353229
0.540367599409,1.395319
0.5703829261690001,1.435731
0.600397171609,1.474582
0.6304121802250001,1.511978
0.6604276528890001,1.548016
0.690441341184,1.58278
0.7204563472090001,1.61635
0.750472224804,1.648796
0.780485669401,1.680182
0.810500477284,1.710569
0.8405167392089999,1.74001
0.8705300524840001,1.768556
0.900545958841,1.796254
0.9305611983359999,1.823147
0.9605764081,1.849273
0.9905902406559999,1.874672
1.0206050625000003,1.899376
1.050620900004,1.923418
1.080635095296,1.946828
1.110650407876,1.969635
1.1406645843610002,1.991865
1.170678556441,2.013543
1.2006943606439997,2.034692
1.2307084531289998,2.055334
1.2607247523999998,2.075489
1.290739115449,2.095178
1.320754876081,2.114418
1.3507692750759999,2.133228
1.3807824544890002,2.151623
1.4107975729,2.16962
1.440813714921,2.187232
1.470828051729,2.204475
1.5008430579210001,2.221361
1.5308568492840002,2.237903
1.5608729238010002,2.254114
1.580881243561,2.264766
1.6108965625210003,2.280591
1.6409123223609998,2.296238
1.6709259254489999,2.311708
1.7009428568040001,2.327004
1.730955972964,2.342126
1.760971464256,2.357079
1.7909853287289998,2.371862
1.8210018080250001,2.38648
1.8510173914410002,2.400933
1.881031451049,2.415223
1.911046348836,2.429352
1.9410619683999997,2.443323
1.9710756025,2.457136
2.001090330801,2.470795
2.0311066785609997,2.4843
2.0611196356,2.497653
2.091135797776,2.510856
2.121150477889,2.523911
2.151164889225,2.53682
2.181180441924,2.549583
2.211195766081,2.562204
2.2412096024889996,2.574683
2.271223815364,2.587022
2.3012404562560005,2.599223
2.331252600336,2.611287
2.361268636164,2.623217
2.391284918884,2.635012
2.421297826704,2.646676
2.4513131548889997,2.658209
2.4813274997290002,2.669614
2.5113438172839997,2.680891
2.541358858896,2.692043
2.5713726025,2.70307
2.6013883459239997,2.713974
2.6314030656000003,2.724757
2.6614170182250003,2.735419
2.6914338324810005,2.745964
2.721447401761,2.756391
2.751461515009,2.766703
2.781476786176,2.7769
2.8114905625,2.786985
2.8415069483290005,2.796958
2.871520037136,2.806822
2.9015374920999997,2.816576
2.9315500793290004,2.826223
2.9515617961209997,2.832597
2.981575772176,2.842088
3.0115923352360006,2.851504
3.0416057603999995,2.860844
3.071620780816,2.870111
3.101635233316,2.879306
3.131650504609,2.888431
3.1616645034490003,2.897486
3.191678721729,2.906473
3.2216947284639996,2.915393
3.2517105625,2.924248
3.281724271809,2.933037
3.311737553124,2.941764
3.341755834209,2.950427
3.3717699926440003,2.959029
3.401785538449,2.967571
3.431797005121,2.976053
3.461813754025,2.984476
3.491826661449,2.992841
3.5218414956490003,3.001149
3.5518566217689997,3.009401
3.581874197056,3.017597
3.6118888470090003,3.025739
3.641902774129,3.033826
3.671918250625,3.04186
3.7019337696809997,3.049842
3.731947830625,3.057771
3.761962818084,3.065649
3.79197729,3.073477
3.8219937200640004,3.081254
3.852006798409,3.088982
3.8820229812250004,3.096661
3.9120369847689997,3.104291
3.9420514116,3.111874
3.972064944016,3.119409
4.0020802704,3.126897
4.0320961280639995,3.134339
4.062111259023999,3.141736
4.092124409999999,3.149087
4.122138393024999,3.156393
4.152156083856,3.163655
4.1821681512249995,3.170873
4.212185674321,3.178048
4.242199315600001,3.18518
4.272216160355999,3.192269
4.3022309691239995,3.199316
4.332242611216,3.206321
4.3622583144039995,3.213285
4.392272850625001,3.220208
4.422289349775999,3.227091
4.452302562303999,3.233934
4.482319888200999,3.240737
4.512331850625,3.2475
4.542350175841,3.254225
4.572365379481,3.260912
4.602376449225001,3.26756
4.632390985401001,3.27417
4.6624080661209995,3.280744
4.69242244,3.28728
4.722437495689,3.293779
4.752452320144,3.300242
4.782466003225001,3.306669
4.812482025169,3.313061
4.842495121489,3.319417
4.872513220129001,3.325738
4.902526647225,3.332025
4.932543390489,3.338277
4.9625581824,3.344496
4.9925701728359995,3.35068
5.022587478768999,3.356832
5.052600344401,3.36295
5.0826169451559995,3.369036
5.112631998768999,3.375089
5.1426447076,3.381111
5.1726588251039995,3.3871
5.202673597969001,3.393058
5.232688275049001,3.398985
5.262706695481,3.404881
5.292718949280999,3.410746
5.322733481025,3.41658
5.352749587200999,3.422385
5.382766566240999,3.42816
5.412779065444001,3.433905
5.442795680400001,3.439621
5.472811075216,3.445308
5.502824556100001,3.450966
5.532840135601001,3.456596
5.582861644863999,3.465917
5.612876460801,3.471475
5.642890977529,3.477009
5.672909313369001,3.482518
5.702921310240999,3.488003
5.7329358660250005,3.493463
5.762952378225001,3.4989
5.792965432164001,3.504312
5.822984043396,3.509702
5.852997974208999,3.515067
5.883011442064001,3.52041
5.913028715583999,3.525729
5.9430394872250005,3.531026
5.973057792255999,3.5363
6.003073313689001,3.541552
6.033085462755999,3.546782
6.063103501569001,3.551989
6.093117043776001,3.557175
6.123130454015999,3.562339
6.153148146916001,3.567481
6.1831596672160005,3.572602
6.213174405376001,3.577702
6.243191855044,3.582781
6.273206501768999,3.587839
6.303217805641,3.592876
6.333235294464001,3.597892
6.363248412304,3.602889
6.3932667370809995,3.607865
6.423279667561001,3.612821
6.453296831556001,3.617757
6.483307582756001,3.622673
6.513321598641,3.62757
6.543338420025,3.632447
6.573352461025001,3.637305
6.6033683688039995,3.642143
6.633385687296,3.646963
6.663398798736,3.651763
6.693412388569,3.656545
6.723426003849001,3.661308
6.753444390121,3.666052
6.7834567130489996,3.670779
6.813472929169001,3.675486
6.843487392036001,3.680176
6.873504897169,3.684848
6.903519777024999,3.689501
6.933531585600001,3.694137
6.963545155609,3.698755
6.993560077156001,3.703356
7.023575941208999,3.707939
7.053592339600001,3.712505
7.083608865025,3.717053
7.113619776768999,3.721585
7.143635326564,3.726099
7.173649786689001,3.730597
7.203668121225001,3.735078
7.2336792025,3.739542
7.263693375376,3.743989
7.293710271968999,3.74842
7.323724112643999,3.752835
7.353739921283999,3.757233
7.383757332248999,3.761615
7.413770534976001,3.765981
7.443784588900001,3.770331
7.473799130624999,3.774665
7.5038137974809995,3.778983
7.533828227523999,3.783286
7.563842059535999,3.787573
7.593860444415999,3.791845
7.623872010496,3.796101
7.653887432356001,3.800341
7.683900840224999,3.804567
7.713917431236001,3.808777
7.743931315264001,3.812972
7.773947712400001,3.817152
7.803960712248999,3.821317
7.833975557776,3.825468
7.884004775409001,3.832353
7.9140154705959995,3.836466
7.944032442255999,3.840565
7.974049754896,3.844651
8.004061431025,3.848723
8.034078458025,3.852782
8.064089190756,3.856827
8.094104660195999,3.86086
8.124118880655999,3.864879
8.154137247025002,3.868885
8.184153753616,3.872878
8.214168085369,3.876859
8.244179927824002,3.880827
8.2741947201,3.884782
8.304212180209,3.888724
8.334226252836,3.892654
8.364242410000001,3.896572
8.394254576656,3.900477
8.424268246680999,3.90437
8.454283140625,3.908251
8.484298979524,3.91212
8.514315484900001,3.915977
8.544326532624002,3.919822
8.574343527204,3.923656
8.604360355761001,3.927477
8.634376741761,3.931287
8.664386522089,3.935085
8.694401185129001,3.938872
8.724420486369,3.942647
8.754432346521,3.946411
8.784448316449,3.950163
8.814462215056,3.953904
8.844479717089,3.957634
8.874494622081,3.961353
8.904506657764001,3.965061
8.934521530488999,3.968758
8.964538999056,3.972444
8.994552824464,3.976119
9.024568744464,3.979784
9.054580500889,3.983437
9.084593852356,3.98708
9.114614597763998,3.990713
9.144624384063999,3.994335
9.174641087089,3.997946
9.204658430723999,4.001547
9.2346700996,4.005138
9.264688002024998,4.008719
9.294699735841,4.012289
9.3247172496,4.015849
9.3547281025,4.019399
9.384744283209,4.022939
9.414759449103999,4.026469
9.444773365225,4.029989
9.474791953225,4.033499
9.504802676196,4.037
9.5348176225,4.04049
9.564836587849,4.043971
9.594846978024998,4.047442
9.624867145608999,4.050904
9.6548782729,4.054356
9.684892547136,4.057798
9.714909765624999,4.061231
9.744923482596,4.064655
9.7749397201,4.068069
9.804952013796,4.071475
9.834966405625,4.07487
9.864982694449001,4.078257
9.895000679424,4.081634
9.925013859201002,4.085003
9.955028315280998,4.088362
9.985043847743999,4.091712
10.015060256964,4.095053
10.045071004816,4.098386
10.075088560384,4.101709
10.105100037904,4.105024
10.1351179449,4.10833
10.165129358399998,4.111627
10.195146824256,4.114915
10.225163777761,4.118195
10.2551736169,4.121466
10.285188944809,4.124728
10.315203169441,4.127983
10.345222527201,4.131228
10.375233965721002,4.134465
10.405250164088999,4.137694
10.435264493956,4.140914
10.465283230080999,4.144126
10.495293246736,4.14733
10.525307298529,4.150525
10.555325218815998,4.153713
10.585340334144002,4.156892
10.615352450641,4.160063
10.645367900176,4.163226
10.675386517041,4.166381
10.705401591921,4.169528
10.735412932036,4.172667
10.765426907040998,4.175798
10.795443352164002,4.178921
10.825455522436,4.182036
10.855476405225,4.185143
10.885486067856,4.188243
10.915504115044001,4.191335
10.945517176801,4.194419
10.975531688355998,4.197495
11.005547486521001,4.200564
11.035564408324001,4.203626
11.065575638016,4.206679
11.095594310025001,4.209725
11.125606947049002,4.212764
11.155620040009,4.215795
11.185640116036,4.218819
11.215653644483998,4.221835
11.265676047843998,4.226846
11.295689140836,4.229843
11.325708506160998,4.232833
11.355720530625,4.235815
11.385738524176,4.238791
11.415748838399999,4.24176
11.445764819281,4.244722
11.475779558464001,4.247677
11.505792896361,4.250625
11.535811466480999,4.253566
11.565828334448998,4.256501
11.595836530756001,4.259428
11.625856328241,4.262349
11.655867136761,4.265264
11.685882445444,4.268171
11.7159021225,4.271072
11.745912327361,4.273966
11.775926602449001,4.276854
11.805944816484,4.279735
11.835959957648999,4.28261
11.865971868804,4.285478
11.895987291136,4.288339
11.926006094025,4.291194
11.956021231504,4.294043
11.986032547225001,4.296886
12.016046817888999,4.299722
12.046063913535999,4.302551
12.076076754225,4.305375
12.106092143161,4.308192
12.136109950864,4.311003
12.166123072009,4.313808
12.196138336209001,4.316606
12.226148621281,4.319398
12.256167776161002,4.322185
12.286181677224999,4.324965
12.316197189135998,4.327739
12.346214183524,4.330507
12.376225496196,4.333269
12.406238018001,4.336025
12.436258674064002,4.338775
12.466273239121,4.341519
12.496288630081,4.344257
12.526297641001001,4.34699
12.556314293121002,4.349716
12.586331389283998,4.352437
12.616341698601,4.355152
12.646359293584,4.357861
12.6763769521,4.360564
12.706387418403999,4.363261
12.7364048161,4.365953
12.766421898169,4.368639
12.7964313841,4.371319
12.826447448408999,4.373994
12.856462819280999,4.376663
12.886477371075998,4.379327
12.916490978304,4.381985
12.946510711876002,4.384637
12.976522062436,4.387284
13.006539305763999,4.389925
13.036555120689,4.392561
13.066569382441001,4.395191
13.0965819664,4.397816
13.126599994225,4.400436
13.156616112025,4.40305
13.186630195599998,4.405659
13.216642120900001,4.408262
13.246659043216,4.41086
13.276673576089001,4.413453
13.306685595888998,4.41604
13.336702283025,4.418622
13.366716226704,4.421199
13.396734624025001,4.423771
13.426742719503999,4.426337
13.456762375716,4.428899
13.486778829225,4.431455
13.516791957360999,4.434005
13.546808998801,4.436551
13.576822486275999,4.439092
13.606832297535998,4.441627
13.636853081720998,4.444158
13.666862584383999,4.446683
13.696882864900001,4.449204
13.726891620324002,4.451719
13.756910958960999,4.454229
13.786925955625,4.456735
13.816936488996,4.459235
13.846957322500002,4.461731
13.8769660324,4.464221
13.906984848849001,4.466707
13.936998766441,4.469188
13.967015139009,4.471664
13.9970263876,4.474135
14.027039882361,4.476601
14.057055527076002,4.479062
14.087073225625,4.481519
14.117085367440998,4.48397
14.147099355169,4.486417
14.177115093001001,4.48886
14.207132485225001,4.491297
14.237143889795998,4.49373
14.257156498225001,4.495349
14.287175306243999,4.497775
14.317187845635999,4.500195
14.347201572900001,4.502611
14.3772163929,4.505022
14.407232210596,4.507429
14.437248931044,4.509832
14.467258852225,4.512229
14.497277085841,4.514623
14.527288315024,4.517012
14.557307683216,4.519396
14.587319842225002,4.521776
14.617332320644001,4.524152
14.647352678596002,4.526523
14.677365521025,4.52889
14.707378400400001,4.531252
14.737391222761001,4.53361
14.767411579921001,4.535964
14.797424014564,4.538313
14.827436110880999,4.540658
14.857455484369002,4.542999
14.887466631184,4.545335
14.917484883855998,4.547668
14.947502440000001,4.549996
14.977511466241001,4.55232
15.007527342025,4.554639
15.037542241929,4.556955
15.067556073025,4.559266
15.0975765136,4.561573
15.1275879364,4.563876
15.157605798729,4.566175
15.187614442641001,4.568469
15.217629356483998,4.57076
15.247650470976,4.573046
15.277662082225,4.575329
15.307679725009,4.577607
15.337695497569,4.579882
15.367709307889001,4.582152
15.397721064048998,4.584418
15.427738529856,4.586681
15.457753773225,4.588939
15.487766702499998,4.591193
15.517785104643998,4.593444
15.547793138761,4.59569
15.577814371876002,4.597933
15.607825054275999,4.600171
15.637840889840998,4.602406
15.667853893695998,4.604637
15.697871898916002,4.606864
15.7278869056,4.609087
15.757898822884002,4.611307
15.787915506801,4.613522
15.817928934976,4.615734
15.847946978704002,4.617942
15.877961600656,4.620146
15.907972710400001,4.622346
15.937988202081,4.624543
15.968008008000998,4.626735
15.998016061504,4.628925
16.028036271009,4.63111
16.0580525625,4.633292
16.088064846049,4.63547
16.118081061288997,4.637644
16.148093103960996,4.639814
16.178108928804,4.641981
16.208120416761,4.644145
16.238135537649,4.646304
16.2681542244,4.64846
16.298168335801005,4.650613
16.328185864225002,4.652762
16.358198653729005,4.654907
16.388214711696,4.657049
16.418225867481002,4.659187
16.448240143449,4.661321
16.478257472964,4.663453
16.508269663368996,4.66558
16.538284759440998,4.667704
16.568302694724,4.669825
16.598315254609002,4.671942
16.628330506225005,4.674055
16.658348383296005,4.676165
16.688360649320998,4.678272
16.718375393720997,4.680375
16.748392550400002,4.682475
16.778403861024998,4.684571
16.808417437249002,4.686664
16.838433213156,4.688754
16.868451122884004,4.69084
16.898462879076,4.692923
16.928476622929004,4.695002
16.958492288761,4.697078
16.988509810943995,4.699151
17.018520873201002,4.70122
17.048541904144,4.703286
17.078556329641003,4.705349
17.108572335000996,4.707409
17.138581575129002,4.709465
17.168600537000998,4.711518
17.198612588641,4.713567
17.228625944643998,4.715614
17.258640539904004,4.717657
17.288656309368996,4.719697
17.318673188041004,4.721733
17.348691110976,4.723767
17.378701675729005,4.725797
17.408713140624997,4.727824
17.438733792840996,4.729848
17.468746870969,4.731868
17.498760655103997,4.733886
17.528775080644,4.7359
17.558790083041,4.737911
17.588805597801002,4.739919
17.618821560484,4.741924
17.648837906704,4.743926
17.678854572128998,4.745925
17.708863076100002,4.74792
17.738880180025003,4.749913
17.768897410488997,4.751902
17.798906265624996,4.753888
17.828923549761,4.755872
17.858940768256005,4.757852
17.888957857156,4.759829
17.9189662864,4.761803
17.948982917376,4.763774
17.978999227225003,4.765742
18.009015152209,4.767707
18.039030628644003,4.769669
18.0690455929,4.771628
18.099059981401,4.773584
18.129073730625002,4.775538
18.159086777104,4.777488
18.189107587161,4.779435
18.219119044995995,4.781379
18.269144674564,4.784613
18.299162173504005,4.786549
18.329170062564003,4.788483
18.359185396643998,4.790414
18.389199557168997,4.792342
18.419221064644002,4.794266
18.449232696049002,4.796189
18.479242965001,4.798108
18.509260413121,4.800024
18.539276387076,4.801938
18.5692908241,4.803848
18.599303661481,4.805756
18.629323468899997,4.807662
18.659332926025005,4.809564
18.689349241924,4.811463
18.719363721744,4.81336
18.749384963136,4.815254
18.7793955904,4.817145
18.809412868324,4.819034
18.839428074481003,4.82092
18.869441146609002,4.822803
18.899452022499997,4.824683
18.929469341600996,4.82656
18.959484354001003,4.828435
18.989496997636003,4.830307
19.019515932769004,4.832177
19.049532388929,4.834043
19.079546304195997,4.835907
19.109557616704,4.837769
19.139575014400002,4.839627
19.169589699480998,4.841483
19.199601610225,4.843337
19.229619455281,4.845188
19.2596344164,4.847036
19.289646432004,4.848881
19.319664231395997,4.850724
19.349678975929,4.852564
19.379690604169003,4.854402
19.409707866025,4.856237
19.439721902499997,4.858069
19.469741477209002,4.859899
19.499748885904,4.861727
19.529770562499998,4.863551
19.559779950736,4.865373
19.589794673295998,4.867193
19.619814689476,4.86901
19.649831092969002,4.870825
19.679843822808998,4.872637
19.709852818084,4.874446
19.739866903849,4.876253
19.769886039556003,4.878058
19.799901285264003,4.879859
19.829912580240997,4.881659
19.859928776704,4.883456
19.889949834225,4.88525
19.919957859684,4.887042
19.9499795716,4.888832
19.979988130403996,4.890619

==> data/poissonCap.csv <==
0.,0.
0.030303,0.015993
0.060606,0.031808
0.090909,0.047444
0.121212,0.062901
0.151515,0.078181
0.181818,0.093283
0.182828,0.093784
0.212121,0.108209
0.242424,0.122958
0.272727,0.137531
0.30303,0.151929
0.333333,0.166152
0.363636,0.180201
0.365657,0.181131
0.393939,0.194077
0.424242,0.207779
0.454545,0.22131
0.484848,0.23467
0.515152,0.247859
0.545455,0.260878
0.548485,0.26217
0.575758,0.273728
0.606061,0.28641
0.636364,0.298925
0.666667,0.311273
0.69697,0.323456
0.727273,0.335474
0.731313,0.337064
0.757576,0.347329
0.787879,0.359021
0.818182,0.370552
0.848485,0.381922
0.878788,0.393132
0.909091,0.404184
0.914141,0.406011
0.939394,0.415079
0.969697,0.425818
1.,0.436401
1.030303,0.44683
1.060606,0.457107
1.090909,0.467232
1.09697,0.469239
1.121212,0.477207
1.151515,0.487032
1.181818,0.49671
1.212121,0.50624
1.242424,0.515626
1.272727,0.524867
1.279798,0.527002
1.30303,0.533965
1.333333,0.542921
1.363636,0.551738
1.393939,0.560415
1.424242,0.568954
1.454545,0.577358
1.462626,0.579576
1.484848,0.585626
1.515152,0.59376
1.545455,0.601763
1.575758,0.609634
1.606061,0.617376
1.636364,0.62499
1.645455,0.62725
1.666667,0.632478
1.69697,0.639839
1.727273,0.647077
1.757576,0.654193
1.787879,0.661187
1.818182,0.668062
1.828283,0.670327
1.848485,0.674818
1.878788,0.681457
1.909091,0.687981
1.939394,0.694391
1.969697,0.700688
2.,0.706874
2.011111,0.709115
2.030303,0.71295
2.060606,0.718918
2.090909,0.724778
2.121212,0.730533
2.151515,0.736184
2.181818,0.741732
2.193939,0.743923
2.212121,0.747179
2.242424,0.752525
2.272727,0.757773
2.30303,0.762923
2.333333,0.767978
2.363636,0.772938
2.376768,0.775058
2.393939,0.777804
2.424242,0.782579
2.454545,0.787264
2.484848,0.791859
2.515152,0.796366
2.545455,0.800787
2.559596,0.802821
2.575758,0.805123
2.606061,0.809374
2.636364,0.813543
2.666667,0.817631
2.69697,0.821638
2.727273,0.825567
2.742424,0.827502
2.757576,0.829418
2.787879,0.833193
2.818182,0.836893
2.848485,0.840519
2.878788,0.844072
2.909091,0.847554
2.925253,0.849382
2.939394,0.850965
2.969697,0.854308
3.,0.857582
3.108081,0.868725
3.290909,0.88578
3.473737,0.901118
3.656566,0.916326
3.839394,0.931528
4.022222,0.946672
4.205051,0.961716
4.387879,0.976628
4.570707,0.991379
4.753535,1.005949
4.936364,1.02032
5.119192,1.034477
5.30202,1.048408
5.484848,1.062105
5.667677,1.075559
5.850505,1.088766
6.033333,1.10172
6.216162,1.114418
6.39899,1.12686
6.581818,1.139042
6.764646,1.150965
6.947475,1.162629
7.130303,1.174034
7.313131,1.185183
7.49596,1.196076
7.678788,1.206717
7.861616,1.217107
8.044444,1.227249
8.227273,1.237147
8.410101,1.246803
8.592929,1.256222
8.775758,1.265407
8.958586,1.274362
9.141414,1.28309
9.324242,1.291596
9.507071,1.299883
9.689899,1.307957
9.872727,1.315844
10.055556,1.323649
10.238384,1.331373
10.421212,1.339019
10.60404,1.346588
10.786869,1.354083
10.969697,1.361502
11.152525,1.368849
11.335354,1.376122
11.518182,1.383324
11.70101,1.390454
11.883838,1.397513
12.066667,1.404502
12.249495,1.411422
12.432323,1.418272
12.615152,1.425054
12.79798,1.431768
12.980808,1.438414
13.163636,1.444992
13.346465,1.451504
13.529293,1.45795
13.712121,1.46433
13.894949,1.470644
14.077778,1.476893
14.260606,1.483078
14.443434,1.489198
14.626263,1.495254
14.809091,1.501247
14.991919,1.507177
15.174747,1.513045
15.357576,1.51885
15.540404,1.524593
15.723232,1.530275
15.906061,1.535897
16.088889,1.541457
16.271717,1.546958
16.454545,1.552399
16.637374,1.557781
16.820202,1.563104
17.00303,1.568369
17.185859,1.573577
17.368687,1.578726
17.551515,1.583819
17.734343,1.588856
17.917172,1.593836
18.1,1.598761
18.1,1.598761
18.119192,1.599274
18.138384,1.599788
18.157576,1.6003
18.176768,1.600812
18.19596,1.601323
18.215152,1.601834
18.234343,1.602344
18.253535,1.602854
18.272727,1.603363
18.291919,1.603871
18.311111,1.604379
18.330303,1.604887
18.349495,1.605397
18.368687,1.605907
18.387879,1.60642
18.407071,1.606927
18.426263,1.607434
18.445455,1.60794
18.464646,1.608446
18.483838,1.608951
18.50303,1.609457
18.522222,1.609962
18.541414,1.610468
18.560606,1.610972
18.579798,1.611476
18.59899,1.61198
18.618182,1.612482
18.637374,1.612985
18.656566,1.613487
18.675758,1.613991
18.694949,1.614492
18.714141,1.614993
18.733333,1.615494
18.752525,1.615995
18.771717,1.616495
18.790909,1.616994
18.810101,1.617493
18.829293,1.617992
18.848485,1.618491
18.867677,1.618989
18.886869,1.619486
18.906061,1.619985
18.925253,1.620481
18.944444,1.620978
18.963636,1.621474
18.982828,1.62197
19.00202,1.622466
19.021212,1.622961
19.040404,1.623456
19.059596,1.62395
19.078788,1.624444
19.09798,1.624937
19.117172,1.625431
19.136364,1.625923
19.155556,1.626416
19.174747,1.626908
19.193939,1.627399
19.213131,1.62789
19.232323,1.628381
19.251515,1.628871
19.270707,1.629361
19.289899,1.629853
19.309091,1.630343
19.328283,1.630832
19.347475,1.631321
19.366667,1.631809
19.385859,1.632297
19.405051,1.632785
19.424242,1.633272
19.443434,1.633759
19.462626,1.634246
19.481818,1.634732
19.50101,1.635218
19.520202,1.635703
19.539394,1.636189
19.558586,1.636674
19.577778,1.637158
19.59697,1.637642
19.616162,1.638126
19.635354,1.63861
19.654545,1.639093
19.673737,1.639575
19.692929,1.640057
19.712121,1.640539
19.731313,1.641021
19.750505,1.641502
19.769697,1.641983
19.788889,1.642464
19.808081,1.642944
19.827273,1.643424
19.846465,1.643904
19.865657,1.644382
19.884848,1.644862
19.90404,1.64534
19.923232,1.645818
19.942424,1.646296
19.961616,1.646773
19.980808,1.64725
20.,1.647727

==> data/scatterV0.csv <==
0.0001,0.0000994009,1.
0.030114743295999998,0.030114743295999998,1.
0.06012990579599999,0.06012990579599999,1.
0.09014465808099999,0.09014465808099999,1.
0.1201592896,0.1201592896,1.
0.150174075529,0.150174075529,1.
0.180189213169,0.180189213169,1.
0.2102039104,0.2102039104,1.
0.24021859464099998,0.24021859464099998,1.
0.27023362559999997,0.27023362559999997,1.
0.30024810660100004,0.30024810660100004,1.
0.33026399859600003,0.33026399859600003,1.
0.360278453824,0.360278453824,1.
0.390292570756,0.390292570756,1.
0.420308449344,0.420308449344,1.
0.450322865721,0.450322865721,1.
0.480337708096,0.480337708096,1.
0.5103530720999999,0.5103530720999999,1.
0.540367599409,0.540367599409,1.
0.5703829261690001,0.5703829261690001,1.
0.600397171609,0.600397171609,1.
0.6304121802250001,0.6304121802250001,1.
0.6604276528890001,0.6604276528890001,1.
0.690441341184,0.690441341184,1.
0.7204563472090001,0.7204563472090001,1.
0.750472224804,0.750472224804,1.
0.780485669401,0.780485669401,1.
0.810500477284,0.810500477284,1.
0.8405167392089999,0.8405167392089999,1.
0.8705300524840001,0.8705300524840001,1.
0.900545958841,0.900545958841,1.
0.9305611983359999,0.9305611983359999,1.
0.9605764081,0.9605764081,1.
0.9905902406559999,0.9905902406559999,1.
1.0206050625000003,1.0206050625000003,1.
1.050620900004,1.050620900004,1.
1.080635095296,1.080635095296,1.
1.110650407876,1.110650407876,1.
1.1406645843610002,1.1406645843610002,1.
1.170678556441,1.170678556441,1.
1.2006943606439997,1.2006943606439997,1.
1.2307084531289998,1.2307084531289998,1.
1.2607247523999998,1.2607247523999998,1.
1.290739115449,1.290739115449,1.
1.320754876081,1.320754876081,1.
1.3507692750759999,1.3507692750759999,1.
1.3807824544890002,1.3807824544890002,1.
1.4107975729,1.4107975729,1.
1.440813714921,1.440813714921,1.
1.470828051729,1.470828051729,1.
1.5008430579210001,1.5008430579210001,1.
1.5308568492840002,1.5308568492840002,1.
1.5608729238010002,1.5608729238010002,1.
1.580881243561,0.,0.002883
1.580881243561,1.580881243561,0.997117
1.6108965625210003,0.,0.007628
1.6108965625210003,1.6108965625210003,0.992372
1.6409123223609998,0.,0.012143
1.6409123223609998,1.6409123223609998,0.987857
1.6709259254489999,0.,0.016441
1.6709259254489999,1.6709259254489999,0.983559
1.7009428568040001,0.,0.020534
1.7009428568040001,1.7009428568040001,0.979466
1.730955972964,0.,0.024432
1.730955972964,1.730955972964,0.975568
1.760971464256,0.,0.028146
1.760971464256,1.760971464256,0.971854
1.7909853287289998,0.,0.031686
1.7909853287289998,1.7909853287289998,0.968314
1.8210018080250001,0.,0.03506
1.8210018080250001,1.8210018080250001,0.96494
1.8510173914410002,0.,0.038277
1.8510173914410002,1.8510173914410002,0.961723
1.881031451049,0.,0.041346
1.881031451049,1.881031451049,0.958654
1.911046348836,0.,0.044273
1.911046348836,1.911046348836,0.955727
1.9410619683999997,0.,0.047065
1.9410619683999997,1.9410619683999997,0.952935
1.9710756025,0.,0.049729
1.9710756025,1.9710756025,0.950271
2.001090330801,0.,0.052271
2.001090330801,2.001090330801,0.947729
2.0311066785609997,0.,0.054697
2.0311066785609997,2.0311066785609997,0.945303
2.0611196356,0.,0.057012
2.0611196356,2.0611196356,0.942988
2.091135797776,0.,0.059222
2.091135797776,2.091135797776,0.940778
2.121150477889,0.,0.061331
2.121150477889,2.121150477889,0.938669
2.151164889225,0.,0.063344
2.151164889225,2.151164889225,0.936656
2.181180441924,0.,0.065266
2.181180441924,2.181180441924,0.934734
2.211195766081,0.,0.0671
2.211195766081,2.211195766081,0.9329
2.2412096024889996,0.,0.06885
2.2412096024889996,2.2412096024889996,0.93115
2.271223815364,0.,0.07052
2.271223815364,2.271223815364,0.92948
2.3012404562560005,0.,0.072114
2.3012404562560005,2.3012404562560005,0.927886
2.331252600336,0.,0.073635
2.331252600336,2.331252600336,0.926365
2.361268636164,0.,0.075086
2.361268636164,2.361268636164,0.924914
2.391284918884,0.,0.07647
2.391284918884,2.391284918884,0.92353
2.421297826704,0.,0.07779
2.421297826704,2.421297826704,0.92221
2.4513131548889997,0.,0.079048
2.4513131548889997,2.4513131548889997,0.920952
2.4813274997290002,0.,0.080248
2.4813274997290002,2.4813274997290002,0.919752
2.5113438172839997,0.,0.081392
2.5113438172839997,2.5113438172839997,0.918608
2.541358858896,0.,0.082481
2.541358858896,2.541358858896,0.917519
2.5713726025,0.,0.083519
2.5713726025,2.5713726025,0.916481
2.6013883459239997,0.,0.084507
2.6013883459239997,2.6013883459239997,0.915493
2.6314030656000003,0.,0.085448
2.6314030656000003,2.6314030656000003,0.914552
2.6614170182250003,0.,0.086343
2.6614170182250003,2.6614170182250003,0.913657
2.6914338324810005,0.,0.087194
2.6914338324810005,2.6914338324810005,0.912806
2.721447401761,0.,0.088003
2.721447401761,2.721447401761,0.911997
2.751461515009,0.,0.088772
2.751461515009,2.751461515009,0.911228
2.781476786176,0.,0.089502
2.781476786176,2.781476786176,0.910498
2.8114905625,0.,0.090195
2.8114905625,2.8114905625,0.909805
2.8415069483290005,0.,0.090853
2.8415069483290005,2.8415069483290005,0.909147
2.871520037136,0.,0.091476
2.871520037136,2.871520037136,0.908524
2.9015374920999997,0.,0.092066
2.9015374920999997,2.9015374920999997,0.907934
2.9315500793290004,0.,0.092625
2.9315500793290004,2.9315500793290004,0.907375
2.9515617961209997,0.,0.
2.9515617961209997,0.003623438025,0.093337
2.9515617961209997,2.9515617961209997,0.906663
2.981575772176,0.018140587969,0.095301
2.981575772176,2.981575772176,0.904699
3.0115923352360006,0.032444295129,0.097257
3.0115923352360006,3.0115923352360006,0.902743
3.0416057603999995,0.046534686961,0.099205
3.0416057603999995,3.0416057603999995,0.900795
3.071620780816,0.060421081248999996,0.101143
3.071620780816,3.071620780816,0.898857
3.101635233316,0.074102095089,0.103069
3.101635233316,3.101635233316,0.896931
3.131650504609,0.08758581060100001,0.104985
3.131650504609,3.131650504609,0.895015
3.1616645034490003,0.10087674732099998,0.106888
3.1616645034490003,3.1616645034490003,0.893112
3.191678721729,0.113978486449,0.108779
3.191678721729,3.191678721729,0.891221
3.2216947284639996,0.12689482572900002,0.110656
3.2216947284639996,3.2216947284639996,0.889344
3.2517105625,0.13963151092899997,0.112519
3.2517105625,3.2517105625,0.887481
3.281724271809,0.1521936144,0.114367
3.281724271809,3.281724271809,0.885633
3.311737553124,0.164585187481,0.1162
3.311737553124,3.311737553124,0.8838
3.341755834209,0.176810999121,0.118018
3.341755834209,3.341755834209,0.881982
3.3717699926440003,0.18887542160399998,0.119819
3.3717699926440003,3.3717699926440003,0.880181
3.401785538449,0.200783751921,0.121604
3.401785538449,3.401785538449,0.878396
3.431797005121,0.21254128448399998,0.123372
3.431797005121,3.431797005121,0.876628
3.461813754025,0.224150168025,0.125124
3.461813754025,3.461813754025,0.874876
3.491826661449,0.235617043216,0.126857
3.491826661449,3.491826661449,0.873143
3.5218414956490003,0.246946381969,0.128574
3.5218414956490003,3.5218414956490003,0.871426
3.5518566217689997,0.258143254084,0.130273
3.5518566217689997,3.5518566217689997,0.869727
3.581874197056,0.269211548736,0.131953
3.581874197056,3.581874197056,0.868047
3.6118888470090003,0.280154255616,0.133616
3.6118888470090003,3.6118888470090003,0.866384
3.641902774129,0.290978251776,0.135261
3.641902774129,3.641902774129,0.864739
3.671918250625,0.301687646121,0.136888
3.671918250625,3.671918250625,0.863112
3.7019337696809997,0.312285380625,0.138497
3.7019337696809997,3.7019337696809997,0.861503
3.731947830625,0.322776241956,0.140088
3.731947830625,3.731947830625,0.859912
3.761962818084,0.333163303209,0.141661
3.761962818084,3.761962818084,0.858339
3.79197729,0.34345343040100007,0.143216
3.79197729,3.79197729,0.856784
3.8219937200640004,0.353649059856,0.144754
3.8219937200640004,3.8219937200640004,0.855246
3.852006798409,0.363754940641,0.146273
3.852006798409,3.852006798409,0.853727
3.8820229812250004,0.373774499641,0.147775
3.8820229812250004,3.8820229812250004,0.852225
3.9120369847689997,0.383710869136,0.14926
3.9120369847689997,3.9120369847689997,0.85074
3.9420514116,0.393569277201,0.150728
3.9420514116,3.9420514116,0.849272
3.972064944016,0.40335201,0.152178
3.972064944016,3.972064944016,0.847822
4.0020802704,0.4130632900000001,0.153612
4.0020802704,4.0020802704,0.846388
4.0320961280639995,0.42270672528100006,0.155029
4.0320961280639995,4.0320961280639995,0.844971
4.062111259023999,0.4322852102559999,0.156429
4.062111259023999,4.062111259023999,0.843571
4.092124409999999,0.44180349048900003,0.157814
4.092124409999999,4.092124409999999,0.842186
4.122138393024999,0.451264184644,0.159183
4.122138393024999,4.122138393024999,0.840817
4.152156083856,0.46066898307600007,0.160536
4.152156083856,4.152156083856,0.839464
4.1821681512249995,0.47002267872400005,0.161873
4.1821681512249995,4.1821681512249995,0.838127
4.212185674321,0.47932913689599993,0.163196
4.212185674321,4.212185674321,0.836804
4.242199315600001,0.4885898160639999,0.164504
4.242199315600001,4.242199315600001,0.835496
4.272216160355999,0.497805035809,0.165797
4.272216160355999,4.272216160355999,0.834203
4.3022309691239995,0.506981024676,0.167076
4.3022309691239995,4.3022309691239995,0.832924
4.332242611216,0.516120112225,0.168341
4.332242611216,4.332242611216,0.831659
4.3622583144039995,0.525223426729,0.169592
4.3622583144039995,4.3622583144039995,0.830408
4.392272850625001,0.534293750116,0.17083
4.392272850625001,4.392272850625001,0.82917
4.422289349775999,0.543334100544,0.172054
4.422289349775999,4.422289349775999,0.827946
4.452302562303999,0.5523447536010001,0.173266
4.452302562303999,4.452302562303999,0.826734
4.482319888200999,0.5613306084,0.174465
4.482319888200999,4.482319888200999,0.825535
4.512331850625,0.570292301329,0.175651
4.512331850625,4.512331850625,0.824349
4.542350175841,0.5792305891839999,0.176825
4.542350175841,4.542350175841,0.823175
4.572365379481,0.5881494142809999,0.177988
4.572365379481,4.572365379481,0.822012
4.602376449225001,0.597048290721,0.179139
4.602376449225001,4.602376449225001,0.820861
4.632390985401001,0.605931469056,0.180278
4.632390985401001,4.632390985401001,0.819722
4.6624080661209995,0.6147986962809999,0.181406
4.6624080661209995,4.6624080661209995,0.818594
4.69242244,0.6236513606559999,0.182524
4.69242244,4.69242244,0.817476
4.722437495689,0.6324909558490001,0.183631
4.722437495689,4.722437495689,0.816369
4.752452320144,0.6413190789759999,0.184727
4.752452320144,4.752452320144,0.815273
4.782466003225001,0.650134203481,0.185812
4.782466003225001,4.782466003225001,0.814188
4.812482025169,0.6589429330089999,0.186887
4.812482025169,4.812482025169,0.813113
4.842495121489,0.667740659716,0.187953
4.842495121489,4.842495121489,0.812047
4.872513220129001,0.676532570256,0.189009
4.872513220129001,4.872513220129001,0.810991
4.902526647225,0.6853157542439999,0.190055
4.902526647225,4.902526647225,0.809945
4.932543390489,0.694095599376,0.191092
4.932543390489,4.932543390489,0.808908
4.9625581824,0.7028692871290001,0.192119
4.9625581824,4.9625581824,0.807881
4.9925701728359995,0.7116373393959999,0.193138
4.9925701728359995,4.9925701728359995,0.806862
5.022587478768999,0.720402025225,0.194147
5.022587478768999,5.022587478768999,0.805853
5.052600344401,0.7291622881,0.195147
5.052600344401,5.052600344401,0.804853
5.0826169451559995,0.737920514529,0.196139
5.0826169451559995,5.0826169451559995,0.803861
5.112631998768999,0.746673994609,0.197122
5.112631998768999,5.112631998768999,0.802878
5.1426447076,0.7554269374089999,0.198097
5.1426447076,5.1426447076,0.801903
5.1726588251039995,0.764178433929,0.199063
5.1726588251039995,5.1726588251039995,0.800937
5.202673597969001,0.772925822244,0.200021
5.202673597969001,5.202673597969001,0.799979
5.232688275049001,0.781673479129,0.20097
5.232688275049001,5.232688275049001,0.79903
5.262706695481,0.7904187930250001,0.201912
5.262706695481,5.262706695481,0.798088
5.292718949280999,0.7991644816,0.202845
5.292718949280999,5.292718949280999,0.797155
5.322733481025,0.8079079525689999,0.203771
5.322733481025,5.322733481025,0.796229
5.352749587200999,0.8166501939690001,0.204688
5.352749587200999,5.352749587200999,0.795312
5.382766566240999,0.825394054144,0.205598
5.382766566240999,5.382766566240999,0.794402
5.412779065444001,0.834133329481,0.2065
5.412779065444001,5.412779065444001,0.7935
5.442795680400001,0.842876394889,0.207395
5.442795680400001,5.442795680400001,0.792605
5.472811075216,0.8516170545609999,0.208282
5.472811075216,5.472811075216,0.791718
5.502824556100001,0.8603582780250001,0.209162
5.502824556100001,5.502824556100001,0.790838
5.532840135601001,0.869099385025,0.210034
5.532840135601001,5.532840135601001,0.789966
5.582861644863999,0.,0.001084
5.582861644863999,0.890447013225,0.210617
5.582861644863999,5.582861644863999,0.788299
5.612876460801,0.,0.002196
5.612876460801,0.9063439844410001,0.210603
5.612876460801,5.612876460801,0.787201
5.642890977529,0.,0.003264
5.642890977529,0.9221395989610001,0.210627
5.642890977529,5.642890977529,0.786109
5.672909313369001,0.,0.004289
5.672909313369001,0.9378392332409999,0.210686
5.672909313369001,5.672909313369001,0.785024
5.702921310240999,0.,0.005275
5.702921310240999,0.953450696704,0.210778
5.702921310240999,5.702921310240999,0.783947
5.7329358660250005,0.,0.006224
5.7329358660250005,0.9689685470439999,0.2109
5.7329358660250005,5.7329358660250005,0.782876
5.762952378225001,0.,0.007138
5.762952378225001,0.984399324561,0.211051
5.762952378225001,5.762952378225001,0.781812
5.792965432164001,0.,0.008018
5.792965432164001,0.999746016129,0.211227
5.792965432164001,5.792965432164001,0.780755
5.822984043396,0.,0.008868
5.822984043396,1.0150099055289998,0.211428
5.822984043396,5.822984043396,0.779704
5.852997974208999,0.,0.009688
5.852997974208999,1.0301965801959998,0.211651
5.852997974208999,5.852997974208999,0.778661
5.883011442064001,0.,0.010481
5.883011442064001,1.045307894409,0.211895
5.883011442064001,5.883011442064001,0.777624
5.913028715583999,0.,0.011247
5.913028715583999,1.0603376945290002,0.212159
5.913028715583999,5.913028715583999,0.776594
5.9430394872250005,0.,0.011988
5.9430394872250005,1.075294337296,0.212441
5.9430394872250005,5.9430394872250005,0.775571
5.973057792255999,0.,0.012706
5.973057792255999,1.0901823979240002,0.21274
5.973057792255999,5.973057792255999,0.774554
6.003073313689001,0.,0.013401
6.003073313689001,1.1049983137209998,0.213056
6.003073313689001,6.003073313689001,0.773543
6.033085462755999,0.,0.014074
6.033085462755999,1.1197449123999998,0.213386
6.033085462755999,6.033085462755999,0.77254
6.063103501569001,0.,0.014727
6.063103501569001,1.1344273590249998,0.213731
6.063103501569001,6.063103501569001,0.771542
6.093117043776001,0.,0.015361
6.093117043776001,1.1490425003559999,0.214088
6.093117043776001,6.093117043776001,0.770551
6.123130454015999,0.,0.015976
6.123130454015999,1.1635958474009997,0.214457
6.123130454015999,6.123130454015999,0.769567
6.153148146916001,0.,0.016573
6.153148146916001,1.178086647609,0.214838
6.153148146916001,6.153148146916001,0.768589
6.1831596672160005,0.,0.017153
6.1831596672160005,1.1925164165760003,0.21523
6.1831596672160005,6.1831596672160005,0.767617
6.213174405376001,0.,0.017717
6.213174405376001,1.206886805056,0.215631
6.213174405376001,6.213174405376001,0.766652
6.243191855044,0.,0.018266
6.243191855044,1.2211995962409998,0.216042
6.243191855044,6.243191855044,0.765693
6.273206501768999,0.,0.018799
6.273206501768999,1.2354544801,0.216461
6.273206501768999,6.273206501768999,0.76474
6.303217805641,0.,0.019318
6.303217805641,1.2496534586410002,0.216889
6.303217805641,6.303217805641,0.763793
6.333235294464001,0.,0.019824
6.333235294464001,1.263796410969,0.217324
6.333235294464001,6.333235294464001,0.762853
6.363248412304,0.,0.020316
6.363248412304,1.2778878109689997,0.217766
6.363248412304,6.363248412304,0.761918
6.3932667370809995,0.,0.020795
6.3932667370809995,1.2919254836409997,0.218215
6.3932667370809995,6.3932667370809995,0.76099
6.423279667561001,0.,0.021263
6.423279667561001,1.305911845225,0.21867
6.423279667561001,6.423279667561001,0.760068
6.453296831556001,0.,0.021718
6.453296831556001,1.3198448340249997,0.21913
6.453296831556001,6.453296831556001,0.759152
6.483307582756001,0.,0.022162
6.483307582756001,1.3337293363839997,0.219596
6.483307582756001,6.483307582756001,0.758242
6.513321598641,0.,0.022595
6.513321598641,1.3475657574089999,0.220067
6.513321598641,6.513321598641,0.757338
6.543338420025,0.,0.023018
6.543338420025,1.3613498993609998,0.220542
6.543338420025,6.543338420025,0.75644
6.573352461025001,0.,0.02343
6.573352461025001,1.375086914881,0.221022
6.573352461025001,6.573352461025001,0.755548
6.6033683688039995,0.,0.023833
6.6033683688039995,1.3887750423690002,0.221506
6.6033683688039995,6.6033683688039995,0.754661
6.633385687296,0.,0.024226
6.633385687296,1.4024196406439997,0.221994
6.633385687296,6.633385687296,0.753781
6.663398798736,0.,0.024609
6.663398798736,1.4160143212960001,0.222484
6.663398798736,6.663398798736,0.752907
6.693412388569,0.,0.024984
6.693412388569,1.429566966025,0.222978
6.693412388569,6.693412388569,0.752038
6.723426003849001,0.,0.02535
6.723426003849001,1.4430760409610002,0.223475
6.723426003849001,6.723426003849001,0.751175
6.753444390121,0.,0.025708
6.753444390121,1.456537610641,0.223974
6.753444390121,6.753444390121,0.750318
6.7834567130489996,0.,0.026057
6.7834567130489996,1.469957406724,0.224476
6.7834567130489996,6.7834567130489996,0.749467
6.813472929169001,0.,0.026399
6.813472929169001,1.4833364339290003,0.224979
6.813472929169001,6.813472929169001,0.748621
6.843487392036001,0.,0.026733
6.843487392036001,1.496670858225,0.225485
6.843487392036001,6.843487392036001,0.747782
6.873504897169,0.,0.02706
6.873504897169,1.5099641856360002,0.225992
6.873504897169,6.873504897169,0.746948
6.903519777024999,0.,0.02738
6.903519777024999,1.5232175509689998,0.226501
6.903519777024999,6.903519777024999,0.746119
6.933531585600001,0.,0.027693
6.933531585600001,1.5364271837290002,0.227011
6.933531585600001,6.933531585600001,0.745296
6.963545155609,0.,0.027998
6.963545155609,1.5495992392409998,0.227522
6.963545155609,6.963545155609,0.744479
6.993560077156001,0.,0.028298
6.993560077156001,1.5627325086489998,0.228035
6.993560077156001,6.993560077156001,0.743667
7.023575941208999,0.,0.028591
7.023575941208999,1.5758257917610001,0.228548
7.023575941208999,7.023575941208999,0.742861
7.053592339600001,0.,0.028877
7.053592339600001,1.588880418064,0.229062
7.053592339600001,7.053592339600001,0.742061
7.083608865025,0.,0.029158
7.083608865025,1.6018977669209997,0.229576
7.083608865025,7.083608865025,0.741266
7.113619776768999,0.,0.029433
7.113619776768999,1.614876725284,0.230091
7.113619776768999,7.113619776768999,0.740476
7.143635326564,0.,0.029702
7.143635326564,1.6278212913209997,0.230606
7.143635326564,7.143635326564,0.739692
7.173649786689001,0.,0.029965
7.173649786689001,1.640727866281,0.231121
7.173649786689001,7.173649786689001,0.738913
7.203668121225001,0.,0.030223
7.203668121225001,1.6535979619289998,0.231637
7.203668121225001,7.203668121225001,0.73814
7.2336792025,0.,0.030476
7.2336792025,1.6664331372160002,0.232152
7.2336792025,7.2336792025,0.737372
7.263693375376,0.,0.030724
7.263693375376,1.6792349976089997,0.232667
7.263693375376,7.263693375376,0.736609
7.293710271968999,0.,0.030966
7.293710271968999,1.6920051944409997,0.233182
7.293710271968999,7.293710271968999,0.735852
7.323724112643999,0.,0.031204
7.323724112643999,1.704734979025,0.233696
7.323724112643999,7.323724112643999,0.7351
7.353739921283999,0.,0.031437
7.353739921283999,1.7174364601,0.23421
7.353739921283999,7.353739921283999,0.734353
7.383757332248999,0.,0.031665
7.383757332248999,1.730103531556,0.234723
7.383757332248999,7.383757332248999,0.733611
7.413770534976001,0.,0.031889
7.413770534976001,1.7427379363839999,0.235236
7.413770534976001,7.413770534976001,0.732875
7.443784588900001,0.,0.032108
7.443784588900001,1.7553388116639999,0.235748
7.443784588900001,7.443784588900001,0.732143
7.473799130624999,0.,0.032323
7.473799130624999,1.767910618384,0.23626
7.473799130624999,7.473799130624999,0.731417
7.5038137974809995,0.,0.032534
7.5038137974809995,1.780449892225,0.23677
7.5038137974809995,7.5038137974809995,0.730696
7.533828227523999,0.,0.032741
7.533828227523999,1.7929584921959998,0.23728
7.533828227523999,7.533828227523999,0.72998
7.563842059535999,0.,0.032943
7.563842059535999,1.8054356322250003,0.237788
7.563842059535999,7.563842059535999,0.729269
7.593860444415999,0.,0.033142
7.593860444415999,1.8178859241,0.238296
7.593860444415999,7.593860444415999,0.728562
7.623872010496,0.,0.033337
7.623872010496,1.8303059405440003,0.238802
7.623872010496,7.623872010496,0.727861
7.653887432356001,0.,0.033528
7.653887432356001,1.842694936681,0.239307
7.653887432356001,7.653887432356001,0.727165
7.683900840224999,0.,0.033715
7.683900840224999,1.8550576200249997,0.239812
7.683900840224999,7.683900840224999,0.726473
7.713917431236001,0.,0.033899
7.713917431236001,1.867390575625,0.240315
7.713917431236001,7.713917431236001,0.725786
7.743931315264001,0.,0.034079
7.743931315264001,1.8796958403999997,0.240816
7.743931315264001,7.743931315264001,0.725104
7.773947712400001,0.,0.034256
7.773947712400001,1.891975491081,0.241316
7.773947712400001,7.773947712400001,0.724427
7.803960712248999,0.,0.03443
7.803960712248999,1.904226123969,0.241815
7.803960712248999,7.803960712248999,0.723755
7.833975557776,0.,0.0346
7.833975557776,1.9164498408809998,0.242313
7.833975557776,7.833975557776,0.723087
7.884004775409001,0.013949735881000002,0.035668
7.884004775409001,1.9425446375040003,0.242477
7.884004775409001,7.884004775409001,0.721855
7.9140154705959995,0.023592038409000003,0.036389
7.9140154705959995,1.9588381722250001,0.242505
7.9140154705959995,7.9140154705959995,0.721106
7.944032442255999,0.033125456016,0.037111
7.944032442255999,1.9751772681000002,0.24253
7.944032442255999,7.944032442255999,0.720359
7.974049754896,0.042576608280999996,0.037835
7.974049754896,1.991575757824,0.242551
7.974049754896,7.974049754896,0.719614
8.004061431025,0.051850477848999994,0.038555
8.004061431025,2.0079853571559996,0.242574
8.004061431025,8.004061431025,0.718872
8.034078458025,0.061000108324000005,0.039273
8.034078458025,2.024428134976,0.242595
8.034078458025,8.034078458025,0.718132
8.064089190756,0.070036446736,0.039991
8.064089190756,2.040903674404,0.242615
8.064089190756,8.064089190756,0.717394
8.094104660195999,0.07895987600400002,0.040707
8.094104660195999,2.057414428161,0.242634
8.094104660195999,8.094104660195999,0.716659
8.124118880655999,0.087780060729,0.041421
8.124118880655999,2.0739600156250004,0.242652
8.124118880655999,8.124118880655999,0.715926
8.154137247025002,0.096463042225,0.042133
8.154137247025002,2.090522706496,0.242671
8.154137247025002,8.154137247025002,0.715196
8.184153753616,0.105035624464,0.042841
8.184153753616,2.107110624921,0.24269
8.184153753616,8.184153753616,0.714468
8.214168085369,0.11350497902500001,0.043548
8.214168085369,2.1237291192040004,0.242709
8.214168085369,8.214168085369,0.713743
8.244179927824002,0.121887567376,0.044253
8.244179927824002,2.1403777780090003,0.242727
8.244179927824002,8.244179927824002,0.71302
8.2741947201,0.130136955025,0.044953
8.2741947201,2.157038566596,0.242747
8.2741947201,8.2741947201,0.712299
8.304212180209,0.138285065689,0.045651
8.304212180209,2.1737197173159997,0.242768
8.304212180209,8.304212180209,0.711581
8.334226252836,0.14635368384400002,0.046346
8.334226252836,2.1904325601209997,0.242789
8.334226252836,8.334226252836,0.710865
8.364242410000001,0.154319337225,0.047038
8.364242410000001,2.2071618651039997,0.24281
8.364242410000001,8.364242410000001,0.710152
8.394254576656,0.16217131702499998,0.047725
8.394254576656,2.223898143076,0.242834
8.394254576656,8.394254576656,0.709441
8.424268246680999,0.16993769522500002,0.048409
8.424268246680999,2.240655721924,0.242859
8.424268246680999,8.424268246680999,0.708732
8.454283140625,0.177615888025,0.049089
8.454283140625,2.257431125625,0.242885
8.454283140625,8.454283140625,0.708026
8.484298979524,0.185200261801,0.049766
8.484298979524,2.274220834704,0.242912
8.484298979524,8.484298979524,0.707323
8.514315484900001,0.192699928576,0.050438
8.514315484900001,2.2910243137690003,0.242941
8.514315484900001,8.514315484900001,0.706621
8.544326532624002,0.20010681288899998,0.051106
8.544326532624002,2.3078379906490003,0.242972
8.544326532624002,8.544326532624002,0.705922
8.574343527204,0.207431969809,0.05177
8.574343527204,2.3246643492250003,0.243004
8.574343527204,8.574343527204,0.705226
8.604360355761001,0.214691369104,0.052431
8.604360355761001,2.34151204,0.243037
8.604360355761001,8.604360355761001,0.704532
8.634376741761,0.221854188196,0.053086
8.634376741761,2.358359133025,0.243074
8.634376741761,8.634376741761,0.70384
8.664386522089,0.22893449784099998,0.053737
8.664386522089,2.3752142159289997,0.243112
8.664386522089,8.664386522089,0.703151
8.694401185129001,0.235935575824,0.054383
8.694401185129001,2.3920736366889996,0.243152
8.694401185129001,8.694401185129001,0.702464
8.724420486369,0.242862681721,0.055025
8.724420486369,2.4089430139289996,0.243195
8.724420486369,8.724420486369,0.70178
8.754432346521,0.249718079524,0.055662
8.754432346521,2.425818710016,0.24324
8.754432346521,8.754432346521,0.701098
8.784448316449,0.25649869284900007,0.056295
8.784448316449,2.442700171396,0.243287
8.784448316449,8.784448316449,0.700419
8.814462215056,0.26321004160000006,0.056922
8.814462215056,2.459583709636,0.243336
8.814462215056,8.814462215056,0.699742
8.844479717089,0.26985531457600004,0.057546
8.844479717089,2.476475037124,0.243387
8.844479717089,8.844479717089,0.699067
8.874494622081,0.27642883522500006,0.058164
8.874494622081,2.4933673216,0.243441
8.874494622081,8.874494622081,0.698395
8.904506657764001,0.282933567225,0.058778
8.904506657764001,2.510263153161,0.243497
8.904506657764001,8.904506657764001,0.697725
8.934521530488999,0.289396657936,0.059388
8.934521530488999,2.5271747046810003,0.243554
8.934521530488999,8.934521530488999,0.697058
8.964538999056,0.29577391020099997,0.059992
8.964538999056,2.544069660196,0.243615
8.964538999056,8.964538999056,0.696393
8.994552824464,0.302086541376,0.060591
8.994552824464,2.5609664912039998,0.243679
8.994552824464,8.994552824464,0.69573
9.024568744464,0.30834254179599996,0.061185
9.024568744464,2.577861447184,0.243745
9.024568744464,9.024568744464,0.69507
9.054580500889,0.314544870649,0.061775
9.054580500889,2.594763623929,0.243812
9.054580500889,9.054580500889,0.694413
9.084593852356,0.320680966369,0.062359
9.084593852356,2.6116563878440004,0.243883
9.084593852356,9.084593852356,0.693758
9.114614597763998,0.3267642866889999,0.062939
9.114614597763998,2.628552080961,0.243956
9.114614597763998,9.114614597763998,0.693105
9.144624384063999,0.33279168816099997,0.063514
9.144624384063999,2.645443696324,0.244032
9.144624384063999,9.144624384063999,0.692454
9.174641087089,0.338765905296,0.064084
9.174641087089,2.662333935556,0.244109
9.174641087089,9.174641087089,0.691806
9.204658430723999,0.34468875840400004,0.06465
9.204658430723999,2.679222269889,0.24419
9.204658430723999,9.204658430723999,0.691161
9.2346700996,0.35055517392899993,0.06521
9.2346700996,2.6961016043609995,0.244272
9.2346700996,9.2346700996,0.690517
9.264688002024998,0.35637915062500003,0.065766
9.264688002024998,2.712984528996,0.244357
9.264688002024998,9.264688002024998,0.689877
9.294699735841,0.362162036401,0.066318
9.294699735841,2.729867277361,0.244444
9.294699735841,9.294699735841,0.689238
9.3247172496,0.367881067024,0.066864
9.3247172496,2.7467360995839996,0.244534
9.3247172496,9.3247172496,0.688602
9.3547281025,0.37355566086399994,0.067406
9.3547281025,2.7636003584640005,0.244626
9.3547281025,9.3547281025,0.687968
9.384744283209,0.37918377684099996,0.067943
9.384744283209,2.7804562009000002,0.24472
9.384744283209,9.384744283209,0.687337
9.414759449103999,0.384769608804,0.068475
9.414759449103999,2.7973097702559997,0.244817
9.414759449103999,9.414759449103999,0.686708
9.444773365225,0.3903125625,0.069003
9.444773365225,2.8141572270250004,0.244915
9.444773365225,9.444773365225,0.686082
9.474791953225,0.3958133647689999,0.069526
9.474791953225,2.831001423364,0.245016
9.474791953225,9.474791953225,0.685457
9.504802676196,0.40126903776399997,0.070045
9.504802676196,2.847831752704,0.24512
9.504802676196,9.504802676196,0.684836
9.5348176225,0.406688073841,0.070559
9.5348176225,2.864661185961,0.245225
9.5348176225,9.5348176225,0.684216
9.564836587849,0.41207027332900004,0.071069
9.564836587849,2.8814824850489997,0.245332
9.564836587849,9.564836587849,0.683599
9.594846978024998,0.417410321329,0.071574
9.594846978024998,2.8982951438439994,0.245442
9.594846978024998,9.594846978024998,0.682984
9.624867145608999,0.42270672528100006,0.072074
9.624867145608999,2.915098657956,0.245554
9.624867145608999,9.624867145608999,0.682372
9.6548782729,0.42797502320399994,0.072571
9.6548782729,2.9318959492839998,0.245667
9.6548782729,9.6548782729,0.681762
9.684892547136,0.43320354512400006,0.073063
9.684892547136,2.948686546276,0.245783
9.684892547136,9.684892547136,0.681154
9.714909765624999,0.43839892168899997,0.073551
9.714909765624999,2.9654665348090004,0.245901
9.714909765624999,9.714909765624999,0.680549
9.744923482596,0.44355999600900003,0.074035
9.744923482596,2.9822388710559995,0.24602
9.744923482596,9.744923482596,0.679946
9.7749397201,0.4486883049640001,0.074514
9.7749397201,2.9990065516960005,0.246141
9.7749397201,9.7749397201,0.679345
9.804952013796,0.453785460496,0.074989
9.804952013796,3.0157621940250006,0.246264
9.804952013796,9.804952013796,0.678746
9.834966405625,0.45884366439999996,0.07546
9.834966405625,3.032505305281,0.24639
9.834966405625,9.834966405625,0.67815
9.864982694449001,0.4638767772250001,0.075927
9.864982694449001,3.0492423792639998,0.246517
9.864982694449001,9.864982694449001,0.677556
9.895000679424,0.46887708451599996,0.07639
9.895000679424,3.065969482081,0.246645
9.895000679424,9.895000679424,0.676965
9.925013859201002,0.473851880161,0.076849
9.925013859201002,3.0826896660810004,0.246775
9.925013859201002,9.925013859201002,0.676375
9.955028315280998,0.47879618640099997,0.077304
9.955028315280998,3.099398981121,0.246907
9.955028315280998,9.955028315280998,0.675788
9.985043847743999,0.48371746800399995,0.077756
9.985043847743999,3.116104032001,0.247041
9.985043847743999,9.985043847743999,0.675203
10.015060256964,0.488603796004,0.078203
10.015060256964,3.1327938009,0.247176
10.015060256964,10.015060256964,0.674621
10.045071004816,0.49346972067600003,0.078647
10.045071004816,3.1494784543290004,0.247312
10.045071004816,10.045071004816,0.674041
10.075088560384,0.498306104464,0.079087
10.075088560384,3.1661469206889996,0.24745
10.075088560384,10.075088560384,0.673463
10.105100037904,0.503119257481,0.079523
10.105100037904,3.182812993936,0.24759
10.105100037904,10.105100037904,0.672887
10.1351179449,0.507909931684,0.079956
10.1351179449,3.1994691544359997,0.247731
10.1351179449,10.1351179449,0.672313
10.165129358399998,0.5126774802249999,0.080385
10.165129358399998,3.216114982609,0.247873
10.165129358399998,10.165129358399998,0.671742
10.195146824256,0.517419823761,0.08081
10.195146824256,3.232750060225,0.248017
10.195146824256,10.195146824256,0.671173
10.225163777761,0.522137753281,0.081232
10.225163777761,3.249373970404,0.248162
10.225163777761,10.225163777761,0.670606
10.2551736169,0.5268378988960001,0.08165
10.2551736169,3.2659935264360005,0.248308
10.2551736169,10.2551736169,0.670042
10.285188944809,0.531515360601,0.082065
10.285188944809,3.282601122025,0.248455
10.285188944809,10.285188944809,0.669479
10.315203169441,0.5361710241690001,0.082477
10.315203169441,3.2991963441609995,0.248604
10.315203169441,10.315203169441,0.668919
10.345222527201,0.540810218404,0.082885
10.345222527201,3.3157897067610005,0.248754
10.345222527201,10.345222527201,0.668361
10.375233965721002,0.545428037961,0.083291
10.375233965721002,3.332369928484,0.248905
10.375233965721002,10.375233965721002,0.667805
10.405250164088999,0.550026923044,0.083692
10.405250164088999,3.348940260121,0.249057
10.405250164088999,10.405250164088999,0.667251
10.435264493956,0.554606388961,0.084091
10.435264493956,3.3655003209,0.24921
10.435264493956,10.435264493956,0.666699
10.465283230080999,0.559168946176,0.084486
10.465283230080999,3.3820534092959997,0.249364
10.465283230080999,10.465283230080999,0.66615
10.495293246736,0.5637156561,0.084879
10.495293246736,3.3985991738409997,0.249519
10.495293246736,10.495293246736,0.665602
10.525307298529,0.568246100041,0.085268
10.525307298529,3.4151335680640003,0.249675
10.525307298529,10.525307298529,0.665057
10.555325218815998,0.572756835249,0.085655
10.555325218815998,3.4316562157290003,0.249831
10.555325218815998,10.555325218815998,0.664514
10.585340334144002,0.577261089729,0.086038
10.585340334144002,3.448174169476,0.249989
10.585340334144002,10.585340334144002,0.663973
10.615352450641,0.5817402729610001,0.086418
10.615352450641,3.4646796632249997,0.250148
10.615352450641,10.615352450641,0.663434
10.645367900176,0.586207672164,0.086796
10.645367900176,3.4811872504359997,0.250307
10.645367900176,10.645367900176,0.662897
10.675386517041,0.590658342849,0.087171
10.675386517041,3.4976779632640005,0.250467
10.675386517041,10.675386517041,0.662362
10.705401591921,0.595099616329,0.087543
10.705401591921,3.5141626521000005,0.250627
10.705401591921,10.705401591921,0.66183
10.735412932036,0.5995250041000001,0.087912
10.735412932036,3.530637242001,0.250789
10.735412932036,10.735412932036,0.661299
10.765426907040998,0.603941916769,0.088278
10.765426907040998,3.5470976238760006,0.250951
10.765426907040998,10.765426907040998,0.66077
10.795443352164002,0.6083407214440001,0.088642
10.795443352164002,3.563554756644,0.251114
10.795443352164002,10.795443352164002,0.660244
10.825455522436,0.6127257418240001,0.089003
10.825455522436,3.5800121364640005,0.251277
10.825455522436,10.825455522436,0.659719
10.855476405225,0.6171045136000001,0.089362
10.855476405225,3.5964467449,0.251442
10.855476405225,10.855476405225,0.659197
10.885486067856,0.6214768022439999,0.089718
10.885486067856,3.6128961806440003,0.251606
10.885486067856,10.885486067856,0.658676
10.915504115044001,0.625831299025,0.090072
10.915504115044001,3.629325996241,0.251771
10.915504115044001,10.915504115044001,0.658158
10.945517176801,0.6301740072249999,0.090423
10.945517176801,3.6457434406890004,0.251936
10.945517176801,10.945517176801,0.657641
10.975531688355998,0.634506240481,0.090771
10.975531688355998,3.6621558329759996,0.252102
10.975531688355998,10.975531688355998,0.657126
11.005547486521001,0.6388293358239999,0.091117
11.005547486521001,3.678559053849,0.252269
11.005547486521001,11.005547486521001,0.656614
11.035564408324001,0.6431430494439999,0.091461
11.035564408324001,3.6949566395289994,0.252436
11.035564408324001,11.035564408324001,0.656103
11.065575638016,0.647448748164,0.091803
11.065575638016,3.7113483081959995,0.252603
11.065575638016,11.065575638016,0.655594
11.095594310025001,0.651742977636,0.092142
11.095594310025001,3.727733778756,0.252771
11.095594310025001,11.095594310025001,0.655088
11.125606947049002,0.6560319617639999,0.092479
11.125606947049002,3.7441089009,0.252938
11.125606947049002,11.125606947049002,0.654583
11.155620040009,0.6603090088360001,0.092813
11.155620040009,3.760477248025,0.253107
11.155620040009,11.155620040009,0.65408
11.185640116036,0.664580387524,0.093145
11.185640116036,3.7768424281,0.253275
11.185640116036,11.185640116036,0.653579
11.215653644483998,0.668842637584,0.093476
11.215653644483998,3.793200292996,0.253444
11.215653644483998,11.215653644483998,0.65308
11.265676047843998,0.,0.000382
11.265676047843998,0.681250493641,0.09381
11.265676047843998,3.821911610841,0.253576
11.265676047843998,11.265676047843998,0.652232
11.295689140836,0.,0.000895
11.295689140836,0.6928198401640001,0.093859
11.295689140836,3.840298670224,0.253537
11.295689140836,11.295689140836,0.651709
11.325708506160998,0.,0.001387
11.325708506160998,0.7042902083999999,0.093927
11.325708506160998,3.858694494736,0.253499
11.325708506160998,11.325708506160998,0.651188
11.355720530625,0.,0.001859
11.355720530625,0.7156652409,0.094011
11.355720530625,3.877102769296,0.253461
11.355720530625,11.355720530625,0.650668
11.385738524176,0.,0.002315
11.385738524176,0.726964274884,0.09411
11.385738524176,3.8955193218490005,0.253425
11.385738524176,11.385738524176,0.65015
11.415748838399999,0.,0.002755
11.415748838399999,0.7381902724000001,0.094224
11.415748838399999,3.913955770384,0.253388
11.415748838399999,11.415748838399999,0.649633
11.445764819281,0.,0.003177
11.445764819281,0.7492979844,0.094352
11.445764819281,3.9323841845759997,0.253354
11.445764819281,11.445764819281,0.649117
11.475779558464001,0.,0.003584
11.475779558464001,0.7603386566760001,0.094492
11.475779558464001,3.9508280535609996,0.25332
11.475779558464001,11.475779558464001,0.648603
11.505792896361,0.,0.003977
11.505792896361,0.7712809070759999,0.094644
11.505792896361,3.969267259204,0.253288
11.505792896361,11.505792896361,0.648091
11.535811466480999,0.,0.004357
11.535811466480999,0.7821580536089999,0.094807
11.535811466480999,3.9877294249000004,0.253256
11.535811466480999,11.535811466480999,0.647579
11.565828334448998,0.,0.004725
11.565828334448998,0.792958192324,0.094981
11.565828334448998,4.006194396304,0.253225
11.565828334448998,11.565828334448998,0.647069
11.595836530756001,0.,0.005081
11.595836530756001,0.803685355225,0.095163
11.595836530756001,4.0246699209640004,0.253195
11.595836530756001,11.595836530756001,0.646561
11.625856328241,0.,0.005424
11.625856328241,0.814318540816,0.095355
11.625856328241,4.043139691536001,0.253166
11.625856328241,11.625856328241,0.646054
11.655867136761,0.,0.005757
11.655867136761,0.824870834176,0.095555
11.655867136761,4.061615469025,0.253139
11.655867136761,11.655867136761,0.645549
11.685882445444,0.,0.00608
11.685882445444,0.8353594404,0.095763
11.685882445444,4.080101045476,0.253113
11.685882445444,11.685882445444,0.645045
11.7159021225,0.,0.006392
11.7159021225,0.8457689976489999,0.095978
11.7159021225,4.098588103009001,0.253088
11.7159021225,11.7159021225,0.644542
11.745912327361,0.,0.006696
11.745912327361,0.856115320225,0.0962
11.745912327361,4.117084483599999,0.253064
11.745912327361,11.745912327361,0.644041
11.775926602449001,0.,0.00699
11.775926602449001,0.8663886399999999,0.096428
11.775926602449001,4.135581833769,0.253041
11.775926602449001,11.775926602449001,0.643541
11.805944816484,0.,0.007277
11.805944816484,0.8766090030760001,0.096662
11.805944816484,4.154092109281,0.253019
11.805944816484,11.805944816484,0.643042
11.835959957648999,0.,0.007554
11.835959957648999,0.8867216722810001,0.096901
11.835959957648999,4.1725865214810005,0.253
11.835959957648999,11.835959957648999,0.642545
11.865971868804,0.,0.007824
11.865971868804,0.896797636036,0.097146
11.865971868804,4.1910974450889995,0.25298
11.865971868804,11.865971868804,0.64205
11.895987291136,0.,0.008086
11.895987291136,0.906785776009,0.097395
11.895987291136,4.209604199824,0.252963
11.895987291136,11.895987291136,0.641556
11.926006094025,0.,0.008342
11.926006094025,0.916723906849,0.097648
11.926006094025,4.228114712644,0.252947
11.926006094025,11.926006094025,0.641063
11.956021231504,0.,0.00859
11.956021231504,0.926591059216,0.097906
11.956021231504,4.246624618756,0.252932
11.956021231504,11.956021231504,0.640571
11.986032547225001,0.,0.008832
11.986032547225001,0.936391034929,0.098168
11.986032547225001,4.2651336484,0.252918
11.986032547225001,11.986032547225001,0.640082
12.016046817888999,0.,0.009068
12.016046817888999,0.946129726864,0.098433
12.016046817888999,4.283645671809,0.252906
12.016046817888999,12.016046817888999,0.639593
12.046063913535999,0.,0.009298
12.046063913535999,0.9558112543359999,0.098701
12.046063913535999,4.302160447224999,0.252895
12.046063913535999,12.046063913535999,0.639106
12.076076754225,0.,0.009522
12.076076754225,0.965432014096,0.098972
12.076076754225,4.320673576129,0.252886
12.076076754225,12.076076754225,0.63862
12.106092143161,0.,0.009741
12.106092143161,0.975000231241,0.099246
12.106092143161,4.339193123329001,0.252877
12.106092143161,12.106092143161,0.638136
12.136109950864,0.,0.009954
12.136109950864,0.9845044972840001,0.099523
12.136109950864,4.357706350143999,0.25287
12.136109950864,12.136109950864,0.637653
12.166123072009,0.,0.010162
12.166123072009,0.993945193024,0.099802
12.166123072009,4.376217147480999,0.252865
12.166123072009,12.166123072009,0.637172
12.196138336209001,0.,0.010365
12.196138336209001,1.003340785561,0.100083
12.196138336209001,4.394729442320999,0.25286
12.196138336209001,12.196138336209001,0.636692
12.226148621281,0.,0.010563
12.226148621281,1.0126739044889999,0.100366
12.226148621281,4.4132429959840005,0.252857
12.226148621281,12.226148621281,0.636213
12.256167776161002,0.,0.010757
12.256167776161002,1.0219531808890001,0.100651
12.256167776161002,4.431749149584,0.252856
12.256167776161002,12.256167776161002,0.635736
12.286181677224999,0.,0.010947
12.286181677224999,1.0311894756249997,0.100938
12.286181677224999,4.450264489225,0.252855
12.286181677224999,12.286181677224999,0.63526
12.316197189135998,0.,0.011132
12.316197189135998,1.040367360256,0.101226
12.316197189135998,4.468771918809,0.252856
12.316197189135998,12.316197189135998,0.634785
12.346214183524,0.,0.011314
12.346214183524,1.0494978025000001,0.101515
12.346214183524,4.487279622400001,0.252859
12.346214183524,12.346214183524,0.634312
12.376225496196,0.,0.011491
12.376225496196,1.058571419161,0.101806
12.376225496196,4.505783118488999,0.252862
12.376225496196,12.376225496196,0.63384
12.406238018001,0.,0.011665
12.406238018001,1.0676034960010001,0.102098
12.406238018001,4.524290653444001,0.252867
12.406238018001,12.406238018001,0.63337
12.436258674064002,0.,0.011835
12.436258674064002,1.076576406724,0.10239
12.436258674064002,4.542789229924,0.252874
12.436258674064002,12.436258674064002,0.632901
12.466273239121,1.e-12,0.012002
12.466273239121,1.0855139343999998,0.102684
12.466273239121,4.561291375523999,0.252881
12.466273239121,12.466273239121,0.632433
12.496288630081,1.e-12,0.012165
12.496288630081,1.0943900691609998,0.102978
12.496288630081,4.579784041849,0.252891
12.496288630081,12.496288630081,0.631967
12.526297641001001,1.e-12,0.012325
12.526297641001001,1.1032309211040001,0.103273
12.526297641001001,4.598275520881001,0.252901
12.526297641001001,12.526297641001001,0.631502
12.556314293121002,1.e-12,0.012481
12.556314293121002,1.1120250846760003,0.103568
12.556314293121002,4.616769876889,0.252912
12.556314293121002,12.556314293121002,0.631038
12.586331389283998,1.e-12,0.012635
12.586331389283998,1.120771582225,0.103864
12.586331389283998,4.635253985295999,0.252925
12.586331389283998,12.586331389283998,0.630576
12.616341698601,1.e-12,0.012785
12.616341698601,1.1294779473610002,0.10416
12.616341698601,4.653740506008999,0.252939
12.616341698601,12.616341698601,0.630115
12.646359293584,1.e-12,0.012933
12.646359293584,1.138136917225,0.104456
12.646359293584,4.6722205870239994,0.252955
12.646359293584,12.646359293584,0.629656
12.6763769521,1.e-12,0.013078
12.6763769521,1.1467625569,0.104753
12.6763769521,4.690702634809,0.252971
12.6763769521,12.6763769521,0.629198
12.706387418403999,1.e-12,0.013221
12.706387418403999,1.1553412174239999,0.10505
12.706387418403999,4.709177764096,0.252989
12.706387418403999,12.706387418403999,0.628741
12.7364048161,1.e-12,0.01336
12.7364048161,1.1638698535839997,0.105346
12.7364048161,4.727641370595999,0.253008
12.7364048161,12.7364048161,0.628286
12.766421898169,1.e-12,0.013497
12.766421898169,1.172362721049,0.105643
12.766421898169,4.746106245136,0.253029
12.766421898169,12.766421898169,0.627831
12.7964313841,1.e-12,0.013632
12.7964313841,1.1808190890249999,0.105939
12.7964313841,4.764567818521001,0.253051
12.7964313841,12.7964313841,0.627379
12.826447448408999,1.e-12,0.013764
12.826447448408999,1.1892338703999998,0.106235
12.826447448408999,4.7830214881440005,0.253074
12.826447448408999,12.826447448408999,0.626927
12.856462819280999,1.e-12,0.013894
12.856462819280999,1.197610677316,0.106532
12.856462819280999,4.801475765529,0.253098
12.856462819280999,12.856462819280999,0.626477
12.886477371075998,1.e-12,0.014021
12.886477371075998,1.205950992964,0.106827
12.886477371075998,4.819926057489,0.253123
12.886477371075998,12.886477371075998,0.626028
12.916490978304,1.e-12,0.014147
12.916490978304,1.2142541326239997,0.107123
12.916490978304,4.838367737641,0.253149
12.916490978304,12.916490978304,0.625581
12.946510711876002,1.e-12,0.01427
12.946510711876002,1.222512782929,0.107418
12.946510711876002,4.8568049618560005,0.253177
12.946510711876002,12.946510711876002,0.625135
12.976522062436,1.e-12,0.014391
12.976522062436,1.2307461721000001,0.107713
12.976522062436,4.875241920025,0.253206
12.976522062436,12.976522062436,0.62469
13.006539305763999,1.e-12,0.01451
13.006539305763999,1.2389404079290003,0.108007
13.006539305763999,4.893669562896,0.253236
13.006539305763999,13.006539305763999,0.624247
13.036555120689,1.e-12,0.014628
13.036555120689,1.2471015271690002,0.108301
13.036555120689,4.912096505625,0.253267
13.036555120689,13.036555120689,0.623804
13.066569382441001,1.e-12,0.014743
13.066569382441001,1.255226696161,0.108594
13.066569382441001,4.930513666576,0.2533
13.066569382441001,13.066569382441001,0.623364
13.0965819664,1.e-12,0.014856
13.0965819664,1.263317552676,0.108886
13.0965819664,4.9489296951610005,0.253333
13.0965819664,13.0965819664,0.622924
13.126599994225,1.e-12,0.014968
13.126599994225,1.2713690025000002,0.109178
13.126599994225,4.967335477504,0.253368
13.126599994225,13.126599994225,0.622486
13.156616112025,1.e-12,0.015078
13.156616112025,1.279398521025,0.10947
13.156616112025,4.985739697128999,0.253404
13.156616112025,13.156616112025,0.622049
13.186630195599998,1.e-12,0.015186
13.186630195599998,1.2873852369,0.10976
13.186630195599998,5.0041376820490004,0.25344
13.186630195599998,13.186630195599998,0.621613
13.216642120900001,1.e-12,0.015293
13.216642120900001,1.295349001956,0.11005
13.216642120900001,5.022529209999999,0.253478
13.216642120900001,13.216642120900001,0.621179
13.246659043216,1.e-12,0.015398
13.246659043216,1.3032779585440002,0.110339
13.246659043216,5.040914059203999,0.253517
13.246659043216,13.246659043216,0.620746
13.276673576089001,1.e-12,0.015501
13.276673576089001,1.3111761443559997,0.110628
13.276673576089001,5.0592965069439995,0.253557
13.276673576089001,13.276673576089001,0.620314
13.306685595888998,4.e-12,0.015603
13.306685595888998,1.3190453590090003,0.110916
13.306685595888998,5.077671850161001,0.253598
13.306685595888998,13.306685595888998,0.619884
13.336702283025,4.e-12,0.015703
13.336702283025,1.326878217604,0.111202
13.336702283025,5.096039868481,0.253641
13.336702283025,13.336702283025,0.619454
13.366716226704,4.e-12,0.015802
13.366716226704,1.3347204006009998,0.111489
13.366716226704,5.114436526144001,0.253683
13.366716226704,13.366716226704,0.619026
13.396734624025001,9.000000000000001e-12,0.0159
13.396734624025001,1.3425022648959999,0.111774
13.396734624025001,5.132793831489,0.253727
13.396734624025001,13.396734624025001,0.618599
13.426742719503999,4.e-12,0.015995
13.426742719503999,1.350248648004,0.112058
13.426742719503999,5.151143169769001,0.253772
13.426742719503999,13.426742719503999,0.618174
13.456762375716,4.e-12,0.01609
13.456762375716,1.3579707023999998,0.112342
13.456762375716,5.169488869801,0.253819
13.456762375716,13.456762375716,0.61775
13.486778829225,4.e-12,0.016183
13.486778829225,1.365665692689,0.112624
13.486778829225,5.187830737760999,0.253866
13.486778829225,13.486778829225,0.617327
13.516791957360999,4.e-12,0.016275
13.516791957360999,1.3733332034490002,0.112906
13.516791957360999,5.206164016804,0.253914
13.516791957360999,13.516791957360999,0.616905
13.546808998801,4.e-12,0.016366
13.546808998801,1.3809704716089999,0.113187
13.546808998801,5.224483918369,0.253963
13.546808998801,13.546808998801,0.616485
13.576822486275999,4.e-12,0.016455
13.576822486275999,1.388584137924,0.113466
13.576822486275999,5.242808519524001,0.254013
13.576822486275999,13.576822486275999,0.616066
13.606832297535998,9.000000000000001e-12,0.016543
13.606832297535998,1.396171470409,0.113745
13.606832297535998,5.261119326368999,0.254064
13.606832297535998,13.606832297535998,0.615648
13.636853081720998,9.000000000000001e-12,0.01663
13.636853081720998,1.4037320832640001,0.114023
13.636853081720998,5.279429885401,0.254116
13.636853081720998,13.636853081720998,0.615232
13.666862584383999,9.000000000000001e-12,0.016716
13.666862584383999,1.411265593089,0.114299
13.666862584383999,5.297726219041,0.254168
13.666862584383999,13.666862584383999,0.614817
13.696882864900001,9.000000000000001e-12,0.0168
13.696882864900001,1.418776383376,0.114575
13.696882864900001,5.3160219225,0.254222
13.696882864900001,13.696882864900001,0.614403
13.726891620324002,9.000000000000001e-12,0.016883
13.726891620324002,1.426259336121,0.11485
13.726891620324002,5.334307590544,0.254277
13.726891620324002,13.726891620324002,0.61399
13.756910958960999,9.000000000000001e-12,0.016966
13.756910958960999,1.4337260486890002,0.115124
13.756910958960999,5.3525968906240005,0.254332
13.756910958960999,13.756910958960999,0.613578
13.786925955625,9.000000000000001e-12,0.017047
13.786925955625,1.4411594332889999,0.115397
13.786925955625,5.370866505168999,0.254389
13.786925955625,13.786925955625,0.613168
13.816936488996,9.000000000000001e-12,0.017127
13.816936488996,1.448573523489,0.115668
13.816936488996,5.389134745401001,0.254446
13.816936488996,13.816936488996,0.612759
13.846957322500002,4.e-12,0.017206
13.846957322500002,1.4559656099559999,0.115939
13.846957322500002,5.4073967951610005,0.254504
13.846957322500002,13.846957322500002,0.612351
13.8769660324,4.e-12,0.017285
13.8769660324,1.4633329604890002,0.116209
13.8769660324,5.425652465809,0.254563
13.8769660324,13.8769660324,0.611944
13.906984848849001,4.e-12,0.017362
13.906984848849001,1.4706728203689998,0.116477
13.906984848849001,5.443901569088999,0.254623
13.906984848849001,13.906984848849001,0.611539
13.936998766441,4.e-12,0.017438
13.936998766441,1.4779897070760002,0.116745
13.936998766441,5.462139242884,0.254683
13.936998766441,13.936998766441,0.611135
13.967015139009,4.e-12,0.017513
13.967015139009,1.485293063076,0.117011
13.967015139009,5.480374640399999,0.254744
13.967015139009,13.967015139009,0.610732
13.9970263876,4.e-12,0.017587
13.9970263876,1.492570437264,0.117277
13.9970263876,5.4986029081000005,0.254806
13.9970263876,13.9970263876,0.61033
14.027039882361,4.e-12,0.017661
14.027039882361,1.499826406276,0.117541
14.027039882361,5.516823859264,0.254869
14.027039882361,14.027039882361,0.609929
14.057055527076002,4.e-12,0.017733
14.057055527076002,1.5070582301289999,0.117804
14.057055527076002,5.535037307556001,0.254933
14.057055527076002,14.057055527076002,0.60953
14.087073225625,4.e-12,0.017805
14.087073225625,1.5142705302489998,0.118066
14.087073225625,5.553243067024001,0.254997
14.087073225625,14.087073225625,0.609132
14.117085367440998,4.e-12,0.017875
14.117085367440998,1.521465509529,0.118327
14.117085367440998,5.571445672881,0.255063
14.117085367440998,14.117085367440998,0.608735
14.147099355169,4.e-12,0.017945
14.147099355169,1.5286355044000002,0.118587
14.147099355169,5.589635506080999,0.255129
14.147099355169,14.147099355169,0.608339
14.177115093001001,4.e-12,0.018014
14.177115093001001,1.5357876543609998,0.118846
14.177115093001001,5.607826567225001,0.255195
14.177115093001001,14.177115093001001,0.607944
14.207132485225001,4.e-12,0.018082
14.207132485225001,1.5429242010250002,0.119104
14.207132485225001,5.626009230240999,0.255263
14.207132485225001,14.207132485225001,0.607551
14.237143889795998,4.e-12,0.01815
14.237143889795998,1.5500324700090002,0.119361
14.237143889795998,5.644178559504001,0.255331
14.237143889795998,14.237143889795998,0.607159
14.257156498225001,4.e-12,0.010064
14.257156498225001,0.023010766249,0.008531
14.257156498225001,1.5607379970250002,0.119272
14.257156498225001,5.657676116569,0.25525
14.257156498225001,14.257156498225001,0.606883
14.287175306243999,1.6e-11,0.
14.287175306243999,0.023383608889,0.019171
14.287175306243999,1.5755998424409998,0.119203
14.287175306243999,5.677697715263999,0.255154
14.287175306243999,14.287175306243999,0.606473
14.317187845635999,0.023365873880999997,0.019237
14.317187845635999,1.5827577379289997,0.11946
14.317187845635999,5.6959072921,0.25522
14.317187845635999,14.317187845635999,0.606083
14.347201572900001,0.034344984976,0.019746
14.347201572900001,1.596604090624,0.119431
14.347201572900001,5.715690344001,0.255146
14.347201572900001,14.347201572900001,0.605677
14.3772163929,0.041799393601,0.020118
14.3772163929,1.6084225516959998,0.11949
14.3772163929,5.735004775369,0.255115
14.3772163929,14.3772163929,0.605277
14.407232210596,0.049410621225000007,0.020501
14.407232210596,1.6204271616000003,0.119542
14.407232210596,5.754375773584,0.255079
14.407232210596,14.407232210596,0.604878
14.437248931044,0.05666970691599999,0.020873
14.437248931044,1.632305198689,0.1196
14.437248931044,5.773726568164001,0.255047
14.437248931044,14.437248931044,0.60448
14.467258852225,0.06397914948100002,0.021251
14.467258852225,1.6442984192040002,0.119654
14.467258852225,5.793105030769001,0.255012
14.467258852225,14.467258852225,0.604083
14.497277085841,0.073515815044,0.021731
14.497277085841,1.657867406724,0.119642
14.497277085841,5.812853492195999,0.254944
14.497277085841,14.497277085841,0.603683
14.527288315024,0.07810515772900002,0.021997
14.527288315024,1.6682279768009998,0.119768
14.527288315024,5.831882075040999,0.254944
14.527288315024,14.527288315024,0.603291
14.557307683216,0.08741601824399998,0.022477
14.557307683216,1.6818717968999999,0.119756
14.557307683216,5.851672274529001,0.254875
14.557307683216,14.557307683216,0.602893
14.587319842225002,0.09189992249999998,0.022742
14.587319842225002,1.6922731638760002,0.119882
14.587319842225002,5.8707254697639994,0.254874
14.587319842225002,14.587319842225002,0.602503
14.617332320644001,0.10097205312100001,0.02322
14.617332320644001,1.7059755769,0.11987
14.617332320644001,5.890552286115999,0.254804
14.617332320644001,14.617332320644001,0.602106
14.647352678596002,0.105239901649,0.023479
14.647352678596002,1.7163305677439997,0.12
14.647352678596002,5.909610278961001,0.254803
14.647352678596002,14.647352678596002,0.601718
14.677365521025,0.11406155289999999,0.023955
14.677365521025,1.7300640717609999,0.11999
14.677365521025,5.929463632400999,0.254733
14.677365521025,14.677365521025,0.601322
14.707378400400001,0.11831054536900001,0.024216
14.707378400400001,1.740507634089,0.120118
14.707378400400001,5.948555149156001,0.25473
14.707378400400001,14.707378400400001,0.600936
14.737391222761001,0.126948264804,0.02469
14.737391222761001,1.7542896540159998,0.120108
14.737391222761001,5.9684200112250005,0.254659
14.737391222761001,14.737391222761001,0.600543
14.767411579921001,0.13093325140899997,0.024942
14.767411579921001,1.7646810985690002,0.120242
14.767411579921001,5.987559408601,0.254658
14.767411579921001,14.767411579921001,0.600157
14.797424014564,0.139235698449,0.025407
14.797424014564,1.7783956092249997,0.120238
14.797424014564,6.007425510025,0.254588
14.797424014564,14.797424014564,0.599766
14.827436110880999,0.143257708036,0.025664
14.827436110880999,1.788895550016,0.120369
14.827436110880999,6.026588017921,0.254585
14.827436110880999,14.827436110880999,0.599383
14.857455484369002,0.15134900929599998,0.026125
14.857455484369002,1.8026311496410001,0.120368
14.857455484369002,6.046479363681001,0.254514
14.857455484369002,14.857455484369002,0.598993
14.887466631184,0.15521866448399999,0.026375
14.887466631184,1.8130945661439999,0.120502
14.887466631184,6.0656448996089996,0.254512
14.887466631184,14.887466631184,0.598611
14.917484883855998,0.16315540562499997,0.026835
14.917484883855998,1.8268901406250002,0.120502
14.917484883855998,6.085575874816001,0.254439
14.917484883855998,14.917484883855998,0.598224
14.947502440000001,0.16688205414399998,0.02708
14.947502440000001,1.8373151865759998,0.120639
14.947502440000001,6.104743925284001,0.254437
14.947502440000001,14.947502440000001,0.597844
14.977511466241001,0.174642081604,0.027536
14.977511466241001,1.8511480037609997,0.120641
14.977511466241001,6.124714233856,0.254365
14.977511466241001,14.977511466241001,0.597457
15.007527342025,0.18022062657600002,0.027881
15.007527342025,1.8632441100490003,0.120715
15.007527342025,6.1443007129,0.254329
15.007527342025,15.007527342025,0.597075
15.037542241929,0.18574720825599997,0.028224
15.037542241929,1.875344002624,0.120789
15.037542241929,6.1638837020890005,0.254292
15.037542241929,15.037542241929,0.596694
15.067556073025,0.191229540804,0.028567
15.067556073025,1.887472065609,0.120864
15.067556073025,6.183487902244,0.254255
15.067556073025,15.067556073025,0.596314
15.0975765136,0.19664701560099998,0.028908
15.0975765136,1.8996006276000001,0.12094
15.0975765136,6.203103303609001,0.254218
15.0975765136,15.0975765136,0.595934
15.1275879364,0.202015190521,0.029247
15.1275879364,1.9117237878010003,0.121016
15.1275879364,6.222709855296,0.254181
15.1275879364,15.1275879364,0.595556
15.157605798729,0.20732267692899997,0.029584
15.157605798729,1.923866091225,0.121094
15.157605798729,6.242342347024,0.254143
15.157605798729,15.157605798729,0.595179
15.187614442641001,0.212491497024,0.029915
15.187614442641001,1.935955000996,0.121177
15.187614442641001,6.261995750403999,0.254107
15.187614442641001,15.187614442641001,0.594801
15.217629356483998,0.217657705444,0.030247
15.217629356483998,1.9480733987560002,0.121258
15.217629356483998,6.281644955040999,0.25407
15.217629356483998,15.217629356483998,0.594425
15.247650470976,0.222826482025,0.03058
15.247650470976,1.9602324068889998,0.121338
15.247650470976,6.301289796169001,0.254032
15.247650470976,15.247650470976,0.59405
15.277662082225,0.227860158409,0.030906
15.277662082225,1.9723365512009998,0.121423
15.277662082225,6.320960279104001,0.253995
15.277662082225,15.277662082225,0.593676
15.307679725009,0.232805285001,0.031229
15.307679725009,1.984415968249,0.121511
15.307679725009,6.340636235844,0.253959
15.307679725009,15.307679725009,0.593302
15.337695497569,0.23773913222499998,0.031552
15.337695497569,1.9965153063610002,0.121598
15.337695497569,6.360317549089,0.253922
15.337695497569,15.337695497569,0.592929
15.367709307889001,0.242602547209,0.031871
15.367709307889001,2.0085975625,0.121687
15.367709307889001,6.380009153424,0.253885
15.367709307889001,15.367709307889001,0.592557
15.397721064048998,0.24738089587599998,0.032187
15.397721064048998,2.020659407001,0.121779
15.397721064048998,6.399716014756,0.253849
15.397721064048998,15.397721064048998,0.592185
15.427738529856,0.25218575676099997,0.032504
15.427738529856,2.032774468516,0.121869
15.427738529856,6.419427928281,0.253812
15.427738529856,15.427738529856,0.591815
15.457753773225,0.256853335249,0.032814
15.457753773225,2.044808481024,0.121965
15.457753773225,6.439144777209,0.253776
15.457753773225,15.457753773225,0.591445
15.487766702499998,0.26153302840900006,0.033125
15.487766702499998,2.056889482596,0.122059
15.487766702499998,6.458866444900001,0.25374
15.487766702499998,15.487766702499998,0.591076
15.517785104643998,0.26612598387600006,0.033432
15.517785104643998,2.0689255173760004,0.122156
15.517785104643998,6.478597905481,0.253704
15.517785104643998,15.517785104643998,0.590708
15.547793138761,0.27065590051599997,0.033736
15.547793138761,2.080936077025,0.122254
15.547793138761,6.498328869124,0.253669
15.547793138761,15.547793138761,0.590341
15.577814371876002,0.27520515999999995,0.034041
15.577814371876002,2.0930103321759996,0.122352
15.577814371876002,6.518084726915999,0.253633
15.577814371876002,15.577814371876002,0.589974
15.607825054275999,0.27966222656100004,0.034341
15.607825054275999,2.1050237569,0.122453
15.607825054275999,6.537829658724,0.253597
15.607825054275999,15.607825054275999,0.589608
15.637840889840998,0.28409006600099995,0.03464
15.637840889840998,2.117045370049,0.122555
15.637840889840998,6.557594208399999,0.253562
15.637840889840998,15.637840889840998,0.589243
15.667853893695998,0.288512933956,0.034938
15.667853893695998,2.1290720299559998,0.122655
15.667853893695998,6.577332166161,0.253526
15.667853893695998,15.667853893695998,0.588881
15.697871898916002,0.29281518337600004,0.03523
15.697871898916002,2.141036179984,0.122761
15.697871898916002,6.597099784324,0.253492
15.697871898916002,15.697871898916002,0.588518
15.7278869056,0.29709258384400006,0.03552
15.7278869056,2.1530162438560003,0.122868
15.7278869056,6.616891918223999,0.253457
15.7278869056,15.7278869056,0.588154
15.757898822884002,0.30136806089999996,0.035811
15.757898822884002,2.165020902801,0.122975
15.757898822884002,6.636687935328999,0.253422
15.757898822884002,15.757898822884002,0.587793
15.787915506801,0.305536984516,0.036095
15.787915506801,2.176934997136,0.123084
15.787915506801,6.6564670801690005,0.253389
15.787915506801,15.787915506801,0.587432
15.817928934976,0.3097245278410001,0.036381
15.817928934976,2.188914332004,0.123194
15.817928934976,6.6762808225,0.253354
15.817928934976,15.817928934976,0.587071
15.847946978704002,0.31383748494400004,0.036662
15.847946978704002,2.2008315904,0.123306
15.847946978704002,6.6960774316839995,0.253321
15.847946978704002,15.847946978704002,0.586712
15.877961600656,0.317923439409,0.036941
15.877961600656,2.212754426089,0.123419
15.877961600656,6.715887799009,0.253287
15.877961600656,15.877961600656,0.586353
15.907972710400001,0.32195183846400005,0.037217
15.907972710400001,2.224640859529,0.123533
15.907972710400001,6.735706664976001,0.253255
15.907972710400001,15.907972710400001,0.585995
15.937988202081,0.325977051136,0.037492
15.937988202081,2.2365411870489997,0.123648
15.937988202081,6.755518343044,0.253222
15.937988202081,15.937988202081,0.585638
15.968008008000998,0.32995374105600006,0.037765
15.968008008000998,2.248431273529,0.123764
15.968008008000998,6.7753487025,0.253189
15.968008008000998,15.968008008000998,0.585282
15.998016061504,0.33390484402500004,0.038036
15.998016061504,2.2602927443290004,0.123881
15.998016061504,6.795166416516,0.253157
15.998016061504,15.998016061504,0.584927
16.028036271009,0.337803901681,0.038304
16.028036271009,2.2721552726889995,0.124
16.028036271009,6.815018292481,0.253125
16.028036271009,16.028036271009,0.584571
16.0580525625,0.34168584252100004,0.03857
16.0580525625,2.284006531849,0.12412
16.0580525625,6.834867752164001,0.253093
16.0580525625,16.0580525625,0.584217
16.088064846049,0.34551589363600005,0.038833
16.088064846049,2.2958158880250004,0.124241
16.088064846049,6.8547094225,0.253061
16.088064846049,16.088064846049,0.583864
16.118081061288997,0.3493046404,0.039094
16.118081061288997,2.307613160889,0.124364
16.118081061288997,6.874558875844,0.253031
16.118081061288997,16.118081061288997,0.583512
16.148093103960996,0.353092654656,0.039354
16.148093103960996,2.3194284830889997,0.124487
16.148093103960996,6.894416021284001,0.253
16.148093103960996,16.148093103960996,0.58316
16.178108928804,0.35683658016399994,0.039611
16.178108928804,2.331206795241,0.124611
16.178108928804,6.9142755090009995,0.252969
16.178108928804,16.178108928804,0.582809
16.208120416761,0.360547407936,0.039866
16.208120416761,2.3429720783290002,0.124736
16.208120416761,6.934137225624999,0.252939
16.208120416761,16.208120416761,0.582459
16.238135537649,0.36421225000000007,0.040117
16.238135537649,2.3546994570089996,0.124863
16.238135537649,6.954001057936,0.25291
16.238135537649,16.238135537649,0.582109
16.2681542244,0.3678616582560001,0.040368
16.2681542244,2.366431499041,0.124991
16.2681542244,6.9738721744809995,0.252881
16.2681542244,16.2681542244,0.581761
16.298168335801005,0.3715048781440001,0.040618
16.298168335801005,2.3781772739559996,0.125119
16.298168335801005,6.993755774041,0.252851
16.298168335801005,16.298168335801005,0.581413
16.328185864225002,0.375141550144,0.040867
16.328185864225002,2.3899212079689995,0.125246
16.328185864225002,7.013625305624999,0.25282
16.328185864225002,16.328185864225002,0.581067
16.358198653729005,0.37871839080099995,0.041112
16.358198653729005,2.4016320784,0.125376
16.358198653729005,7.033528326400001,0.252792
16.358198653729005,16.358198653729005,0.58072
16.388214711696,0.382235535504,0.041353
16.388214711696,2.4132690408999995,0.125508
16.388214711696,7.053401118976,0.252764
16.388214711696,16.388214711696,0.580374
16.418225867481002,0.385760241216,0.041594
16.418225867481002,2.4249403572840005,0.12564
16.418225867481002,7.073296627489,0.252736
16.418225867481002,16.418225867481002,0.58003
16.448240143449,0.38923997988099995,0.041832
16.448240143449,2.4365773901159997,0.125773
16.448240143449,7.093188196416,0.252709
16.448240143449,16.448240143449,0.579685
16.478257472964,0.39270400892100005,0.042069
16.478257472964,2.448207855625,0.125907
16.478257472964,7.113091693443999,0.252682
16.478257472964,16.478257472964,0.579342
16.508269663368996,0.396150654025,0.042304
16.508269663368996,2.459825234689,0.126041
16.508269663368996,7.132991026756,0.252655
16.508269663368996,16.508269663368996,0.578999
16.538284759440998,0.39956684476900006,0.042537
16.538284759440998,2.471426093929,0.126177
16.538284759440998,7.152902109081001,0.252629
16.538284759440998,16.538284759440998,0.578657
16.568302694724,0.40294818752399997,0.042767
16.568302694724,2.482994365504,0.126313
16.568302694724,7.172803447680999,0.252604
16.568302694724,16.568302694724,0.578316
16.598315254609002,0.406324654096,0.042997
16.598315254609002,2.494577012929,0.12645
16.598315254609002,7.192727069475999,0.252578
16.598315254609002,16.598315254609002,0.577975
16.628330506225005,0.40966528260100005,0.043224
16.628330506225005,2.506123289476,0.126588
16.628330506225005,7.212635353225,0.252553
16.628330506225005,16.628330506225005,0.577636
16.658348383296005,0.41298874016400006,0.043449
16.658348383296005,2.5176549709439997,0.126726
16.658348383296005,7.232555014281001,0.252528
16.658348383296005,16.658348383296005,0.577297
16.688360649320998,0.41627400724900004,0.043672
16.688360649320998,2.5291526895609997,0.126866
16.688360649320998,7.252469827681,0.252504
16.688360649320998,16.688360649320998,0.576958
16.718375393720997,0.41955415290000003,0.043893
16.718375393720997,2.5406574751360003,0.127005
16.718375393720997,7.272390447169001,0.25248
16.718375393720997,16.718375393720997,0.576621
16.748392550400002,0.42281335808099996,0.044113
16.748392550400002,2.552150027025,0.127146
16.748392550400002,7.292316784041001,0.252456
16.748392550400002,16.748392550400002,0.576284
16.778403861024998,0.42605253652899994,0.044332
16.778403861024998,2.563623681424,0.127287
16.778403861024998,7.312248749689001,0.252433
16.778403861024998,16.778403861024998,0.575948
16.808417437249002,0.42925428062499993,0.044547
16.808417437249002,2.575055671204,0.127429
16.808417437249002,7.332170008804,0.252411
16.808417437249002,16.808417437249002,0.575613
16.838433213156,0.4324574882249999,0.044762
16.838433213156,2.5865002276,0.127571
16.838433213156,7.352107521529,0.252389
16.838433213156,16.838433213156,0.575278
16.868451122884004,0.435629040484,0.044975
16.868451122884004,2.597912134416,0.127714
16.868451122884004,7.372034092200999,0.252367
16.868451122884004,16.868451122884004,0.574944
16.898462879076,0.43877640960400005,0.045186
16.898462879076,2.609307162225,0.127858
16.898462879076,7.391971317124001,0.252346
16.898462879076,16.898462879076,0.574611
16.928476622929004,0.44192978928399995,0.045396
16.928476622929004,2.620720650496,0.128001
16.928476622929004,7.411913685289,0.252324
16.928476622929004,16.928476622929004,0.574279
16.958492288761,0.44505576562499993,0.045605
16.958492288761,2.6321006406249996,0.128146
16.958492288761,7.431855656449,0.252303
16.958492288761,16.958492288761,0.573947
16.988509810943995,0.4481458969689999,0.04581
16.988509810943995,2.643440249956,0.128291
16.988509810943995,7.4517916612090005,0.252283
16.988509810943995,16.988509810943995,0.573616
17.018520873201002,0.451227910225,0.046015
17.018520873201002,2.6547781638009997,0.128436
17.018520873201002,7.471732501809,0.252263
17.018520873201002,17.018520873201002,0.573286
17.048541904144,0.4542894801,0.046217
17.048541904144,2.6660946211240004,0.128583
17.048541904144,7.491672616464,0.252244
17.048541904144,17.048541904144,0.572956
17.078556329641003,0.45734787562499996,0.046419
17.078556329641003,2.677418783524,0.128729
17.078556329641003,7.511628340224999,0.252224
17.078556329641003,17.078556329641003,0.572627
17.108572335000996,0.46038124819599996,0.046619
17.108572335000996,2.6887144728999997,0.128876
17.108572335000996,7.531577674383999,0.252206
17.108572335000996,17.108572335000996,0.572299
17.138581575129002,0.463383802729,0.046817
17.138581575129002,2.6999682129639995,0.129023
17.138581575129002,7.551514992004,0.252188
17.138581575129002,17.138581575129002,0.571972
17.168600537000998,0.46639748248900004,0.047015
17.168600537000998,2.711248748569,0.12917
17.168600537000998,7.571473160161001,0.25217
17.168600537000998,17.168600537000998,0.571645
17.198612588641,0.469407227689,0.047212
17.198612588641,2.722526400064,0.129318
17.198612588641,7.591424604515999,0.252151
17.198612588641,17.198612588641,0.57132
17.228625944643998,0.472363420369,0.047405
17.228625944643998,2.7337381736040003,0.129466
17.228625944643998,7.611369194641,0.252134
17.228625944643998,17.228625944643998,0.570995
17.258640539904004,0.475334408025,0.047598
17.258640539904004,2.744979612804,0.129615
17.258640539904004,7.631328900196,0.252117
17.258640539904004,17.258640539904004,0.57067
17.288656309368996,0.47826076609599993,0.047789
17.288656309368996,2.7561577882240003,0.129764
17.288656309368996,7.651281549025,0.252101
17.288656309368996,17.288656309368996,0.570346
17.318673188041004,0.48117668156099996,0.047978
17.318673188041004,2.767328733841,0.129914
17.318673188041004,7.671232550601001,0.252086
17.318673188041004,17.318673188041004,0.570023
17.348691110976,0.48409310982400006,0.048166
17.348691110976,2.7785089369960003,0.130063
17.348691110976,7.691192889999999,0.25207
17.348691110976,17.348691110976,0.5697
17.378701675729005,0.48698764402500005,0.048353
17.378701675729005,2.789654891076,0.130213
17.378701675729005,7.711151394815999,0.252056
17.378701675729005,17.378701675729005,0.569379
17.408713140624997,0.489878207569,0.048539
17.408713140624997,2.8008064207210004,0.130363
17.408713140624997,7.731113518144,0.252041
17.408713140624997,17.408713140624997,0.569057
17.438733792840996,0.49273801420900004,0.048722
17.438733792840996,2.811909765625,0.130514
17.438733792840996,7.751062469328999,0.252027
17.438733792840996,17.438733792840996,0.568737
17.468746870969,0.49559769616900007,0.048905
17.468746870969,2.823024994596,0.130664
17.468746870969,7.771031549648999,0.252013
17.468746870969,17.468746870969,0.568417
17.498760655103997,0.498437412001,0.049086
17.498760655103997,2.834108277361,0.130815
17.498760655103997,7.790987242756001,0.252
17.498760655103997,17.498760655103997,0.568098
17.528775080644,0.501271080025,0.049267
17.528775080644,2.8451930329,0.130966
17.528775080644,7.810951756864001,0.251987
17.528775080644,17.528775080644,0.56778
17.558790083041,0.504087220081,0.049445
17.558790083041,2.856252102025,0.131117
17.558790083041,7.8309082373760015,0.251975
17.558790083041,17.558790083041,0.567462
17.588805597801002,0.5068813459360001,0.049622
17.588805597801002,2.8672818230250003,0.131269
17.588805597801002,7.850862159720999,0.251963
17.588805597801002,17.588805597801002,0.567145
17.618821560484,0.509688905625,0.049799
17.618821560484,2.8783327992250003,0.13142
17.618821560484,7.870830249999999,0.251951
17.618821560484,17.618821560484,0.566829
17.648837906704,0.5124498127360001,0.049973
17.648837906704,2.889313240804,0.131573
17.648837906704,7.890778756809,0.251941
17.648837906704,17.648837906704,0.566514
17.678854572128998,0.515229662025,0.050147
17.678854572128998,2.900328211225,0.131724
17.678854572128998,7.9107468860250005,0.25193
17.678854572128998,17.678854572128998,0.566199
17.708863076100002,0.517989681225,0.05032
17.708863076100002,2.9113231876000003,0.131876
17.708863076100002,7.930712087104001,0.251919
17.708863076100002,17.708863076100002,0.565885
17.738880180025003,0.520733981161,0.050491
17.738880180025003,2.9222876809000002,0.132028
17.738880180025003,7.950668614249,0.25191
17.738880180025003,17.738880180025003,0.565571
17.768897410488997,0.523478296324,0.050661
17.768897410488997,2.933255655625,0.132181
17.768897410488997,7.970633279360999,0.2519
17.768897410488997,17.768897410488997,0.565258
17.798906265624996,0.526199356816,0.05083
17.798906265624996,2.9441926982249997,0.132333
17.798906265624996,7.990589058169001,0.251891
17.798906265624996,17.798906265624996,0.564946
17.828923549761,0.5289201983610001,0.050998
17.828923549761,2.955126026304,0.132485
17.828923549761,8.010552805264,0.251882
17.828923549761,17.828923549761,0.564635
17.858940768256005,0.531621807376,0.051164
17.858940768256005,2.966034839524,0.132638
17.858940768256005,8.030513121856,0.251874
17.858940768256005,17.858940768256005,0.564324
17.888957857156,0.5343186028410001,0.05133
17.888957857156,2.9769395951610003,0.13279
17.888957857156,8.050475576896,0.251866
17.888957857156,17.888957857156,0.564014
17.9189662864,0.537006099249,0.051494
17.9189662864,2.9878263320890004,0.132943
17.9189662864,8.070440085904,0.251859
17.9189662864,17.9189662864,0.563704
17.948982917376,0.539679767641,0.051658
17.948982917376,2.998698305625,0.133095
17.948982917376,8.090395187043999,0.251852
17.948982917376,17.948982917376,0.563395
17.978999227225003,0.542349765136,0.05182
17.978999227225003,3.0095622664810002,0.133248
17.978999227225003,8.110357841161001,0.251845
17.978999227225003,17.978999227225003,0.563087
18.009015152209,0.545010109504,0.051981
18.009015152209,3.0204111124889996,0.133401
18.009015152209,8.130316579640999,0.251838
18.009015152209,18.009015152209,0.56278
18.039030628644003,0.547662161764,0.052141
18.039030628644003,3.031244656209,0.133553
18.039030628644003,8.150277007161,0.251833
18.039030628644003,18.039030628644003,0.562473
18.0690455929,0.550305814276,0.052301
18.0690455929,3.0420731757159998,0.133706
18.0690455929,8.170239039769001,0.251827
18.0690455929,18.0690455929,0.562167
18.099059981401,0.552933524025,0.052458
18.099059981401,3.0528755735039996,0.133858
18.099059981401,8.190196869904,0.251822
18.099059981401,18.099059981401,0.561861
18.129073730625002,0.5555510946090001,0.052615
18.129073730625002,3.0636551089,0.134011
18.129073730625002,8.210150392896,0.251817
18.129073730625002,18.129073730625002,0.561557
18.159086777104,0.558167375236,0.052771
18.159086777104,3.074436107649,0.134163
18.159086777104,8.230105241855998,0.251813
18.159086777104,18.159086777104,0.561252
18.189107587161,0.5607748248009999,0.052926
18.189107587161,3.085204425625,0.134316
18.189107587161,8.250067077849,0.251809
18.189107587161,18.189107587161,0.560949
18.219119044995995,0.563386849281,0.053081
18.219119044995995,3.0959810116,0.134468
18.219119044995995,8.270030086756,0.251805
18.219119044995995,18.219119044995995,0.560646
18.269144674564,0.,0.00015
18.269144674564,0.5709162481,0.053262
18.269144674564,3.1150696819359998,0.134663
18.269144674564,8.303491770084001,0.251782
18.269144674564,18.269144674564,0.560142
18.299162173504005,0.,0.000577
18.299162173504005,0.583566127225,0.053255
18.299162173504005,3.1303198714410003,0.134626
18.299162173504005,8.324355958416001,0.251709
18.299162173504005,18.299162173504005,0.559833
18.329170062564003,0.,0.000724
18.329170062564003,0.589496877369,0.053342
18.329170062564003,3.1423589289,0.134716
18.329170062564003,8.344553025636001,0.251687
18.329170062564003,18.329170062564003,0.559531
18.359185396643998,0.,0.001118
18.359185396643998,0.6018609852089999,0.053363
18.359185396643998,3.157572625936,0.13468
18.359185396643998,8.365416643809,0.251616
18.359185396643998,18.359185396643998,0.559223
18.389199557168997,0.,0.001253
18.389199557168997,0.607712234481,0.053461
18.389199557168997,3.169671047449,0.134772
18.389199557168997,8.385651848400999,0.251591
18.389199557168997,18.389199557168997,0.558922
18.419221064644002,0.,0.001618
18.419221064644002,0.619805074729,0.053508
18.419221064644002,3.184889959876,0.134739
18.419221064644002,8.406537756409,0.251519
18.419221064644002,18.419221064644002,0.558616
18.449232696049002,0.,0.001741
18.449232696049002,0.625489592641,0.053614
18.449232696049002,3.196926120025,0.134832
18.449232696049002,8.426758740543999,0.251497
18.449232696049002,18.449232696049002,0.558316
18.479242965001,0.,0.002085
18.479242965001,0.6374824806250001,0.053682
18.479242965001,3.2122174147559996,0.134799
18.479242965001,8.447678307121,0.251424
18.479242965001,18.479242965001,0.558011
18.509260413121,0.,0.002199
18.509260413121,0.643102951969,0.053794
18.509260413121,3.224269140625,0.134893
18.509260413121,8.467919580960999,0.251402
18.509260413121,18.509260413121,0.557712
18.539276387076,0.,0.002522
18.539276387076,0.6548985105640001,0.053882
18.539276387076,3.2395788136889996,0.13486
18.539276387076,8.488849354969,0.251328
18.539276387076,18.539276387076,0.557408
18.5692908241,0.,0.002636
18.5692908241,0.660647091204,0.053999
18.5692908241,3.251750234121,0.134951
18.5692908241,8.509128195681,0.251304
18.5692908241,18.5692908241,0.55711
18.599303661481,0.,0.002935
18.599303661481,0.672157301904,0.054104
18.599303661481,3.2669984102560004,0.134921
18.599303661481,8.530056231876,0.251233
18.599303661481,18.599303661481,0.556807
18.629323468899997,0.,0.003031
18.629323468899997,0.677480440464,0.054228
18.629323468899997,3.2790111264160005,0.135021
18.629323468899997,8.550319872649,0.251211
18.629323468899997,18.629323468899997,0.55651
18.659332926025005,1.e-12,0.003317
18.659332926025005,0.688934860441,0.054347
18.659332926025005,3.294348421156,0.13499
18.659332926025005,8.571280905624999,0.251138
18.659332926025005,18.659332926025005,0.556208
18.689349241924,1.e-12,0.003411
18.689349241924,0.6943505587290001,0.054475
18.689349241924,3.3064476364960003,0.135086
18.689349241924,8.591575837320999,0.251115
18.689349241924,18.689349241924,0.555913
18.719363721744,1.e-12,0.00368
18.719363721744,0.705603360004,0.054608
18.719363721744,3.3217869209289996,0.135058
18.719363721744,8.612546261796,0.251042
18.719363721744,18.719363721744,0.555612
18.749384963136,1.e-12,0.003762
18.749384963136,0.7107080112249999,0.054739
18.749384963136,3.333753784449,0.13516
18.749384963136,8.632825319889,0.251021
18.749384963136,18.749384963136,0.555318
18.7793955904,1.e-12,0.004019
18.7793955904,0.721881332496,0.054884
18.7793955904,3.349152544761,0.135132
18.7793955904,8.653828344121,0.250947
18.7793955904,18.7793955904,0.555018
18.809412868324,0.,0.004098
18.809412868324,0.7270086119039999,0.055018
18.809412868324,3.3611722225,0.135233
18.809412868324,8.674132355344,0.250926
18.809412868324,18.809412868324,0.554724
18.839428074481003,0.,0.004339
18.839428074481003,0.7378844360040001,0.055174
18.839428074481003,3.376512825841,0.13521
18.839428074481003,8.695138357504,0.250853
18.839428074481003,18.839428074481003,0.554426
18.869441146609002,0.,0.004413
18.869441146609002,0.7429353919689999,0.05531
18.869441146609002,3.3885188688489998,0.135311
18.869441146609002,8.715443509248999,0.250832
18.869441146609002,18.869441146609002,0.554134
18.899452022499997,0.,0.004645
18.899452022499997,0.753793813369,0.055476
18.899452022499997,3.4039548903609997,0.135287
18.899452022499997,8.736487620024999,0.250757
18.899452022499997,18.899452022499997,0.553836
18.929469341600996,0.,0.004713
18.929469341600996,0.758700229156,0.055614
18.929469341600996,3.4159097755239998,0.135391
18.929469341600996,8.756793619344,0.250738
18.929469341600996,18.929469341600996,0.553545
18.959484354001003,0.,0.004931
18.959484354001003,0.769307918404,0.055787
18.959484354001003,3.4312931406250002,0.135371
18.959484354001003,8.777840158564,0.250664
18.959484354001003,18.959484354001003,0.553248
18.989496997636003,0.,0.004997
18.989496997636003,0.7742240100000001,0.055927
18.989496997636003,3.4432884721,0.135474
18.989496997636003,8.798170401241,0.250644
18.989496997636003,18.989496997636003,0.552958
19.019515932769004,0.,0.005206
19.019515932769004,0.784696560561,0.056107
19.019515932769004,3.458688660025,0.135455
19.019515932769004,8.819236878400002,0.250569
19.019515932769004,19.019515932769004,0.552662
19.049532388929,0.,0.005341
19.049532388929,0.7924204323999999,0.056271
19.049532388929,3.4724235411360005,0.135495
19.049532388929,8.839924186401,0.250523
19.049532388929,19.049532388929,0.55237
19.079546304195997,0.,0.005464
19.079546304195997,0.799738506961,0.056435
19.079546304195997,3.485991460561,0.135546
19.079546304195997,8.860629775761002,0.250477
19.079546304195997,19.079546304195997,0.552079
19.109557616704,0.,0.005593
19.109557616704,0.8073741316,0.056602
19.109557616704,3.499713045504,0.135586
19.109557616704,8.881311903409001,0.250431
19.109557616704,19.109557616704,0.551788
19.139575014400002,0.,0.005714
19.139575014400002,0.814753553769,0.05677
19.139575014400002,3.5133941040250005,0.135635
19.139575014400002,8.902065878689001,0.250384
19.139575014400002,19.139575014400002,0.551497
19.169589699480998,0.,0.005831
19.169589699480998,0.822023289025,0.056939
19.169589699480998,3.527007949089,0.135685
19.169589699480998,8.922796281025,0.250338
19.169589699480998,19.169589699480998,0.551207
19.199601610225,0.,0.00595
19.199601610225,0.8294509905640001,0.05711
19.199601610225,3.540700805625,0.135729
19.199601610225,8.943502943760999,0.250292
19.199601610225,19.199601610225,0.550918
19.229619455281,1.e-12,0.006064
19.229619455281,0.836729143441,0.057282
19.229619455281,3.5543598606009996,0.135778
19.229619455281,8.964227617024,0.250247
19.229619455281,19.229619455281,0.550629
19.2596344164,1.e-12,0.006175
19.2596344164,0.8439104733159999,0.057454
19.2596344164,3.5679809881000004,0.135829
19.2596344164,8.984964285049,0.250201
19.2596344164,19.2596344164,0.550341
19.289646432004,0.,0.006284
19.289646432004,0.8510579107840001,0.057628
19.289646432004,3.5816168102560004,0.13588
19.289646432004,9.005712906304,0.250155
19.289646432004,19.289646432004,0.550053
19.319664231395997,1.e-12,0.006389
19.319664231395997,0.8581428496,0.057803
19.319664231395997,3.5952483009960003,0.135932
19.319664231395997,9.026467430464,0.25011
19.319664231395997,19.319664231395997,0.549766
19.349678975929,2.5000000000000004e-11,0.006495
19.349678975929,0.8652757608039999,0.057979
19.349678975929,3.6089360784,0.135984
19.349678975929,9.047251858224998,0.250063
19.349678975929,19.349678975929,0.549479
19.379690604169003,2.5000000000000004e-11,0.006596
19.379690604169003,0.8722532630250001,0.058155
19.379690604169003,3.6225166306810004,0.136037
19.379690604169003,9.067981893480999,0.250019
19.379690604169003,19.379690604169003,0.549193
19.409707866025,0.,0.006696
19.409707866025,0.8792344056250001,0.058332
19.409707866025,3.6361303144959995,0.136091
19.409707866025,9.088747710025,0.249974
19.409707866025,19.409707866025,0.548907
19.439721902499997,0.,0.006794
19.439721902499997,0.886154884164,0.058509
19.439721902499997,3.6497427849000004,0.136147
19.439721902499997,9.109525203601,0.249929
19.439721902499997,19.439721902499997,0.548622
19.469741477209002,0.,0.00689
19.469741477209002,0.8930533502250001,0.058687
19.469741477209002,3.6633577201000005,0.136201
19.469741477209002,9.130296203043999,0.249884
19.469741477209002,19.469741477209002,0.548337
19.499748885904,1.e-12,0.006984
19.499748885904,0.899915952321,0.058866
19.499748885904,3.676978827025,0.136258
19.499748885904,9.151084805776,0.249839
19.499748885904,19.499748885904,0.548053
19.529770562499998,1.e-12,0.007076
19.529770562499998,0.9067000752640001,0.059045
19.529770562499998,3.6905560507239996,0.136315
19.529770562499998,9.171854649049,0.249795
19.529770562499998,19.529770562499998,0.547769
19.559779950736,1.e-12,0.007167
19.559779950736,0.9134580625,0.059224
19.559779950736,3.7041428982249998,0.136373
19.559779950736,9.192654099721,0.249751
19.559779950736,19.559779950736,0.547486
19.589794673295998,1.e-12,0.007253
19.589794673295998,0.920039700969,0.059401
19.589794673295998,3.7176467344,0.136435
19.589794673295998,9.213452824689,0.249707
19.589794673295998,19.589794673295998,0.547203
19.619814689476,1.e-12,0.007341
19.619814689476,0.926777812249,0.059582
19.619814689476,3.731256269316,0.136493
19.619814689476,9.234238586521,0.249664
19.619814689476,19.619814689476,0.546921
19.649831092969002,1.e-12,0.007427
19.649831092969002,0.9334458224999999,0.059762
19.649831092969002,3.7448558365689997,0.136552
19.649831092969002,9.255059937369,0.249619
19.649831092969002,19.649831092969002,0.546639
19.679843822808998,1.e-12,0.007509
19.679843822808998,0.939951579121,0.05994
19.679843822808998,3.7583483133160005,0.136615
19.679843822808998,9.275849914383999,0.249577
19.679843822808998,19.679843822808998,0.546358
19.709852818084,1.e-12,0.007592
19.709852818084,0.946526626816,0.060121
19.709852818084,3.7719077796,0.136676
19.709852818084,9.296657117764001,0.249533
19.709852818084,19.709852818084,0.546078
19.739866903849,1.e-12,0.007671
19.739866903849,0.952948868481,0.060299
19.739866903849,3.785382707236,0.136741
19.739866903849,9.317463212304,0.249491
19.739866903849,19.739866903849,0.545798
19.769886039556003,1.e-12,0.007751
19.769886039556003,0.959457471361,0.060479
19.769886039556003,3.7989362353960003,0.136804
19.769886039556003,9.338286451321,0.249448
19.769886039556003,19.769886039556003,0.545518
19.799901285264003,0.,0.007829
19.799901285264003,0.9658781496809999,0.060659
19.799901285264003,3.8124515025,0.136868
19.799901285264003,9.359108458756,0.249405
19.799901285264003,19.799901285264003,0.545239
19.829912580240997,0.,0.007905
19.829912580240997,0.972249244729,0.060838
19.829912580240997,3.8259438240040002,0.136933
19.829912580240997,9.379923027556,0.249363
19.829912580240997,19.829912580240997,0.54496
19.859928776704,0.,0.00798
19.859928776704,0.9785977560810001,0.061017
19.859928776704,3.8394364647040002,0.136999
19.859928776704,9.400754584225,0.249321
19.859928776704,19.859928776704,0.544682
19.889949834225,0.,0.008054
19.889949834225,0.9849411233640001,0.061197
19.889949834225,3.852948929449,0.137065
19.889949834225,9.421590830521,0.249279
19.889949834225,19.889949834225,0.544405
19.919957859684,0.,0.008126
19.919957859684,0.9911795364,0.061375
19.919957859684,3.866398611856,0.137133
19.919957859684,9.442419413904,0.249238
19.919957859684,19.919957859684,0.544128
19.9499795716,0.,0.008197
19.9499795716,0.997415671849,0.061554
19.9499795716,3.8798599096959996,0.137201
19.9499795716,9.463258690081,0.249197
19.9499795716,19.9499795716,0.543851
19.979988130403996,0.,0.008267
19.979988130403996,1.003619268864,0.061732
19.979988130403996,3.8933130299039997,0.13727
19.979988130403996,9.484096299876,0.249155
19.979988130403996,19.979988130403996,0.543575

==> data/scatterV0sub.csv <==
6,6,0.048942
1.962052937289,1.6899999999999999e-10,0.048942
1.962052937289,1.9620501358240003,0.951058
1.982072595321,9.000000000000001e-12,0.050676
1.982072595321,1.982072595321,0.949324
2.002091992209,1.e-12,0.052353
2.002091992209,2.002091992209,0.947647
2.0221124401,3.6000000000000005e-11,0.053981
2.0221124401,2.0221124401,0.946019
2.042132457024,1.6e-11,0.05556
2.042132457024,2.042132457024,0.94444
2.062150568361,1.6e-11,0.057089
2.062150568361,2.062150568361,0.942911
2.082171078729,1.6e-11,0.058572
2.082171078729,2.082171078729,0.941428
2.102192611236,4.e-12,0.06001
2.102192611236,2.102192611236,0.93999
2.122210881961,3.6000000000000005e-11,0.061403
2.122210881961,2.122210881961,0.938597
2.142230340496,1.e-12,0.062754
2.142230340496,2.142230340496,0.937246
2.1622526116000005,0.,0.064064
2.1622526116000005,2.1622526116000005,0.935936
2.182270517001,3.6000000000000005e-11,0.065333
2.182270517001,2.182270517001,0.934667
2.2022916161440005,1.96e-10,0.066564
2.2022916161440005,2.2022916161440005,0.933436
2.222311710564,4.0000000000000007e-10,0.067757
2.222311710564,2.222311710564,0.932243
2.242329548481,1.e-12,0.068913
2.242329548481,2.242329548481,0.931087
2.262349900321,4.e-12,0.070034
2.262349900321,2.262349900321,0.929966
2.282371605504,1.6e-11,0.07112
2.282371605504,2.282371605504,0.92888
2.302390473769,2.5000000000000004e-11,0.072173
2.302390473769,2.302390473769,0.927827
2.322411410916,3.6000000000000005e-11,0.073194
2.322411410916,2.322411410916,0.926806
2.34243025,3.6000000000000005e-11,0.074183
2.34243025,2.34243025,0.925817
2.3624519987289996,3.6000000000000005e-11,0.075141
2.3624519987289996,2.3624519987289996,0.924859
2.382469425625,2.5000000000000004e-11,0.07607
2.382469425625,2.382469425625,0.92393
2.4024907000090003,2.5000000000000004e-11,0.07697
2.4024907000090003,2.4024907000090003,0.92303
2.422511699364,1.6e-11,0.077842
2.422511699364,2.422511699364,0.922158
2.4425313795999997,4.e-12,0.078686
2.4425313795999997,2.4425313795999997,0.921314
2.462548701001,4.e-12,0.079504
2.462548701001,2.462548701001,0.920496
2.482568930689,4.e-12,0.080296
2.482568930689,2.482568930689,0.919704
2.502591113764,0.,0.081064
2.502591113764,2.502591113764,0.918936
2.522611122529,0.,0.081807
2.522611122529,2.522611122529,0.918193
2.542631160969,0.,0.082526
2.542631160969,2.542631160969,0.917474
2.5626502855839997,0.,0.083222
2.5626502855839997,2.5626502855839997,0.916778
2.582670770761,0.,0.083896
2.582670770761,2.582670770761,0.916104
2.6026884912250003,0.,0.084549
2.6026884912250003,2.6026884912250003,0.915451
2.622708992484,0.,0.08518
2.622708992484,2.622708992484,0.91482
2.642728168609,0.,0.085791
2.642728168609,2.642728168609,0.914209
2.6627483948490003,0.,0.086381
2.6627483948490003,2.6627483948490003,0.913619
2.6827688230559996,0.,0.086953
2.6827688230559996,2.6827688230559996,0.913047
2.7027886082559998,0.,0.087505
2.7027886082559998,2.7027886082559998,0.912495
2.722810208836,0.,0.088039
2.722810208836,2.722810208836,0.911961
2.7428295102010005,0.,0.088555
2.7428295102010005,2.7428295102010005,0.911445
2.762849001124,0.,0.089054
2.762849001124,2.762849001124,0.910946
2.7828678852490003,0.,0.089535
2.7828678852490003,2.7828678852490003,0.910465
2.802888717489,0.,0.09
2.802888717489,2.802888717489,0.91
2.8229073828009996,0.,0.09045
2.8229073828009996,2.8229073828009996,0.90955
2.842929837801,0.,0.090883
2.842929837801,2.842929837801,0.909117
2.862948600625,0.,0.091301
2.862948600625,2.862948600625,0.908699
2.882969680761,0.,0.091705
2.882969680761,2.882969680761,0.908295
2.902988961856,0.,0.092094
2.902988961856,2.902988961856,0.907906
2.923009121761,0.,0.092469
2.923009121761,2.923009121761,0.907531
2.9430294566760002,1.e-12,0.09283
2.9430294566760002,2.9430294566760002,0.90717
2.963049265201,1.e-12,0.093179
2.963049265201,2.963049265201,0.906821
2.983067848336,1.e-12,0.093514
2.983067848336,2.983067848336,0.906486
3.003087975364,4.e-12,0.093836
3.003087975364,3.003087975364,0.906164
3.023108986681,1.e-12,0.094147
3.023108986681,3.023108986681,0.905853
3.043126735936,1.e-12,0.094445
3.043126735936,3.043126735936,0.905555
3.0631475342250005,0.,0.094732
3.0631475342250005,3.0631475342250005,0.905268
3.083167251025,0.,0.095007
3.083167251025,3.083167251025,0.904993
3.103188758569,0.,0.095271
3.103188758569,3.103188758569,0.904729
3.1232079076000003,0.,0.095525
3.1232079076000003,3.1232079076000003,0.904475
3.143227597225,0.,0.095768
3.143227597225,3.143227597225,0.904232
3.1632472167039998,1.e-12,0.096001
3.1632472167039998,3.1632472167039998,0.903999
3.183266157241,1.e-12,0.096224
3.183266157241,3.183266157241,0.903776
3.2032873915290003,1.e-12,0.096437
3.2032873915290003,3.2032873915290003,0.903563
3.2233067574490004,1.e-12,0.096641
3.2233067574490004,3.2233067574490004,0.903359
3.243327253776,1.e-12,0.096836
3.243327253776,3.243327253776,0.903164
3.263348312676,1.e-12,0.097022
3.263348312676,3.263348312676,0.902978
3.2833657440360002,4.e-12,0.097199
3.2833657440360002,3.2833657440360002,0.902801
3.303386220484,1.6e-11,0.097368
3.303386220484,3.303386220484,0.902632
3.323405566441,4.9e-11,0.097528
3.323405566441,3.323405566441,0.902472
3.3434268780159995,2.56e-10,0.097681
3.3434268780159995,3.3434268780159995,0.902319
3.3634459609000005,0.185546424001,0.119321
3.3634459609000005,3.3634459609000005,0.880679
3.3834659364000004,0.193536645184,0.120518
3.3834659364000004,3.3834659364000004,0.879482
3.403486281316,0.20145644792099998,0.121706
3.403486281316,3.403486281316,0.878294
3.4235064739839998,0.209308995009,0.122886
3.4235064739839998,3.4235064739839998,0.877114
3.4435259942760004,0.217096356096,0.12406
3.4435259942760004,3.4435259942760004,0.87594
3.4635443236,0.22481822250000003,0.125225
3.4635443236,3.4635443236,0.874775
3.4835646777609997,0.23247633696399997,0.126383
3.4835646777609997,3.4835646777609997,0.873617
3.503586573369,0.240073540729,0.127533
3.503586573369,3.5035828297959997,0.872467
3.523605774129,0.24760974081599998,0.128675
3.523605774129,3.523605774129,0.871325
3.543625532304,0.25508459348100004,0.129809
3.543625532304,3.543625532304,0.870191
3.563645368644,0.262504571904,0.130936
3.563645368644,3.563645368644,0.869064
3.583664805249,0.2698698601,0.132054
3.583664805249,3.583664805249,0.867946
3.6036871622440003,0.27717803152899995,0.133165
3.6036871622440003,3.6036833655689997,0.866835
3.6237043816089995,0.28443022240000004,0.134267
3.6237043816089995,3.6237043816089995,0.865733
3.6437235933160004,0.29163240090000003,0.135362
3.6437235933160004,3.6437235933160004,0.864638
3.663744356281,0.298784678544,0.136448
3.663744356281,3.663744356281,0.863552
3.683766230596,0.305884212624,0.137526
3.683766230596,3.683762391969,0.862474
3.703784928484,0.312936191649,0.138597
3.703784928484,3.703784928484,0.861403
3.723803840656,0.31994069068900005,0.139659
3.723803840656,3.723803840656,0.860341
3.7438264006090005,0.32689920600100003,0.140714
3.7438264006090005,3.743822530816,0.859286
3.7638444439690004,0.333813550756,0.14176
3.7638444439690004,3.7638444439690004,0.85824
3.7838652866560003,0.340683509761,0.142799
3.7838652866560003,3.783861396225,0.857201
3.8038846260250003,0.34751025,0.143829
3.8038846260250003,3.8038846260250003,0.856171
3.823905941361,0.354297562441,0.144852
3.823905941361,3.8239020304,0.855148
3.843924911649,0.36104475690000004,0.145867
3.843924911649,3.843924911649,0.854133
3.8639450388639998,0.36775006777599994,0.146873
3.8639450388639998,3.863941107481,0.853127
3.8839659252839995,0.374420386201,0.147873
3.8839659252839995,3.883961983729,0.852127
3.9039832225000004,0.38105311702500005,0.148864
3.9039832225000004,3.9039832225000004,0.851136
3.9240044281,0.38765192868899995,0.149848
3.9240044281,3.9240044281,0.850152
3.944025205849,0.394214458225,0.150824
3.944025205849,3.944021233936,0.849176
3.9640451620809998,0.40074597202499995,0.151793
3.9640451620809998,3.9640411801,0.848207

==> data/thermalRes_T0/holE16.csv <==
0.,4.629063
0.04010283974399975,4.468684
0.08020323855600253,4.362815
0.08020323855600253,4.362818
0.12030101564399942,4.275813
0.16040394979899908,4.200259
0.2005038798360026,4.132733
0.24060062427900064,4.071267
0.2807019309509986,4.014598
0.32079966819100214,3.961859
0.36090156310000054,3.912417
0.4009995037510006,3.865795
0.4411011964709992,3.82162
0.4812064279000001,3.779595
0.5213071157910001,3.739478
0.561403076796001,3.701069
0.6015019755360012,3.664201
0.6416035975589978,3.62873
0.6817077281190009,3.594535
0.7218063347110011,3.56151
0.7619070400000005,3.529563
0.8020018314789983,3.498614
0.8421060974039989,3.46859
0.8822040380789993,3.439428
0.9223032339989992,3.411071
0.9624034684440002,3.383468
1.002504524399999,3.356573
1.0426061845590002,3.330345
1.0827082313190015,3.304745
1.1228104467840012,3.279739
1.1629049089750012,3.255295
1.203006817403999,3.231384
1.243108239099998,3.20798
1.2832089549909984,3.185057
1.3233087457109995,3.162594
1.363407391600001,3.140568
1.4035123137749999,3.118961
1.4436079993439996,3.097754
1.4837094993749993,3.07693
1.5238089519190012,3.056473
1.5639061358040003,3.036368
1.6040084179750007,3.016602
1.6441079671109993,2.997161
1.6842121283589986,2.978033
1.7243130908759987,2.959207
1.7644106319360002,2.940671
1.8045120639000007,2.922416
1.8446096067750002,2.904431
1.8847105509759992,2.886708
1.9248146405189992,2.869238
1.964914126351001,2.852013
2.0050162658309993,2.835024
2.045113330624,2.818265
2.085212555991001,2.801729
2.125313684124002,2.785408
2.165416456831,2.769298
2.2055131873509985,2.75339
2.2456110665190003,2.737681
2.2857172416000004,2.722163
2.325816628955998,2.706833
2.3659163859040007,2.691685
2.4060162519959984,2.676714
2.446115966399999,2.661916
2.4862152679000005,2.647286
2.526313894895999,2.632821
2.5664189157749995,2.618516
2.606515396478999,2.604367
2.646617724016002,2.590371
2.6867183048309986,2.576524
2.7268168753559987,2.562823
2.7669204471000004,2.549264
2.807014193775,2.535845
2.847119643900001,2.522562
2.8872147390360006,2.509413
2.927320940543998,2.496395
2.967416255511001,2.483505
3.007522077935999,2.47074
3.047616480636,2.458098
3.087720790043999,2.445577
3.127820320476001,2.433175
3.167921968279,2.420888
3.2080182782559987,2.408716
3.2481232654709995,2.396656
3.2882223318360015,2.384705
3.3283223271000004,2.372861
3.368422947351,2.361122
3.4085238881910005,2.349485
3.448624844736001,2.337949
3.4887184373589992,2.326512
3.528825582975001,2.315173
3.568924752471,2.303931
3.6090227132760013,2.292783
3.6491261868389984,2.281728
3.689220796416002,2.270765
3.729320279790999,2.259893
3.769424293823999,2.24911
3.809525511803999,2.238415
3.8496236238789994,2.227807
3.8897252796759982,2.217284
3.9298231853439987,2.206845
3.969923966399998,2.19649
4.010027276283999,2.186217
4.050125854118999,2.176025
4.090226289083999,2.165912
4.130328232879,2.155879
4.170424457775001,2.145923
4.2105283836,2.136045
4.250625914304001,2.126242
4.290723578075999,2.116514
4.330827855711,2.106861
4.370924719550999,2.097281
4.411027469436,2.087773
4.451128920231001,2.078337
4.491228718236,2.068971
4.531326509150999,2.059675
4.571428699310999,2.050449
4.611528148239001,2.041291
4.6516312372440005,2.0322
4.691730848271,2.023177
4.731826623900002,2.014219
4.771931609439001,2.005327
4.812031995036001,1.9965
4.8521274213510015,1.987737
4.892230859776001,1.979037
4.932328570278999,1.9704
4.972433474716002,1.961825
5.012531879774999,1.953311
5.052630040239,1.944859
5.092734161775001,1.936467
5.132830621479,1.928134
5.1729322165989995,1.91986
5.213031940095998,1.911645
5.253135945919,1.903488
5.293230705599999,1.895389
5.333335447804002,1.887346
5.373436654718999,1.879359
5.413533920775,1.871429
5.453633334710998,1.863553
5.493734452430999,1.855733
5.533836828975,1.847966
5.573933560636,1.840254
5.614037128923998,1.832595
5.654134182998998,1.824988
5.6942371529189995,1.817434
5.734332735936,1.809932
5.7744333104639995,1.802481
5.814538387911002,1.795081
5.854634737959,1.787732
5.894734661115999,1.780433
5.934837665904,1.773184
5.974936927356001,1.765983
6.015038309799001,1.758832
6.0551350116960005,1.751729
6.095239164511,1.744674
6.135337670364001,1.737667
6.175436338944001,1.730706
6.215540927856001,1.723793
6.255638412784002,1.716926
6.2957407924440005,1.710105
6.335841309271,1.70333
6.375939460711001,1.6966
6.416040934790999,1.689915
6.456139009404001,1.683275
6.496239344511,1.676678
6.536341394363999,1.670126
6.576438472475999,1.663617
6.616542322951,1.657151
6.656640130519001,1.650728
6.696743584624,1.644347
6.736839920064002,1.638009
6.776940771399001,1.631712
6.817045545078999,1.625457
6.857141551344,1.619242
6.8972403419159996,1.613069
6.937341319374999,1.606936
6.9774438849510005,1.600843
7.017541444374999,1.59479
7.057645397870999,1.588777
7.0977431677750005,1.582803
7.137846098031,1.576868
7.177947602364002,1.570971
7.218047073904,1.565113
7.258143904431002,1.559292
7.298243384124001,1.55351
7.338344861239001,1.547765
7.378447682496001,1.542057
7.418545334255999,1.536385
7.458648891518999,1.530751
7.498745992519002,1.525153
7.538847654364002,1.519591
7.5789473709749995,1.514064
7.619050269831,1.508573
7.659149869190999,1.503117
7.6992455033909994,1.497697
7.739348001775001,1.492311
7.779450877499999,1.486959
7.819547697799001,1.481642
7.859649203099998,1.476358
7.899748943164001,1.471108
7.939851878400001,1.465891
7.979951583039,1.460708
8.020047335839,1.455558
8.060149684924,1.45044
8.100252198798998,1.445354
8.140348500951,1.440301
8.180449048283998,1.43528
8.220553024444001,1.43029
8.260654046976,1.425332
8.300751338496001,1.420405
8.340849654711,1.415509
8.380953691356,1.410644
8.421051565879,1.405809
8.461153475583998,1.401004
8.501253068543999,1.39623
8.541354973295999,1.391486
8.581452862598999,1.386771
8.6215513311,1.382085
8.661654912156001,1.377429
8.701751868271,1.372801
8.741852130975001,1.368203
8.781954763836001,1.363633
8.822053469439,1.359091
8.862158037724,1.354578
8.902256822719,1.350092
8.942354235870999,1.345634
8.982454625775002,1.341203
9.022556994775002,1.3368
9.062655074544,1.332424
9.1027584124,1.328075
9.142855481775,1.323753
9.182955763191,1.319457
9.223058198463999,1.315187
9.263156535151,1.310944
9.303260106364,1.306726
9.343357477790999,1.302534
9.383457914304,1.298368
9.423560295150999,1.294227
9.463658382871,1.290111
9.503761292016,1.28602
9.543857680763999,1.281954
9.583961659900002,1.277913
9.624061896156,1.273896
9.664162282119,1.269903
9.704261624838999,1.265934
9.744358727616,1.26199
9.784462362396,1.258069
9.824561288151,1.254171
9.864659250556,1.250297
9.904759926684001,1.246446
9.944862003038999,1.242619
9.984964161751,1.238814
10.025065080576,1.235031
10.065163432896,1.231272
10.105262743536,1.227534
10.145361627503998,1.223819
10.185463517775002,1.220126
10.225562163964,1.216455
10.265665745391,1.212806
10.305763212399999,1.209178
10.345862667351,1.205571
10.385962595184001,1.201986
10.426066197276,1.198422
10.4661671919,1.194879
10.506264047616,1.191356
10.546364568796001,1.187855
10.58646711,1.184373
10.626565383511,1.180912
10.666667021199,1.177472
10.706765705791,1.174051
10.746868935159,1.17065
10.786965795151,1.167269
10.827068249535998,1.163908
10.867169919375,1.160566
10.907269002736,1.157243
10.947368186363999,1.15394
10.987470078575999,1.150655
11.027568288975,1.14739
11.067669816775,1.144143
11.107768238079,1.140915
11.147870409975,1.137705
11.187969874044,1.134514
11.228068974375,1.131341
11.268169973271,1.128186
11.3082707184,1.125049
11.348369048304,1.12193
11.388471382191,1.118829
11.4285711519,1.115745
11.468670369136,1.112678
11.508770960496001,1.109629
11.548870547099998,1.106597
11.588970939974999,1.103583
11.629073863023999,1.100585
11.669172627904,1.097604
11.709273040351,1.094639
11.749372492975,1.091692
11.789472470151,1.08876
11.829574365756,1.085845
11.8696754176,1.082947
11.909772850239,1.080064
11.949875949936,1.077198
11.989973724974998,1.074347
12.030075253911,1.071512
12.070173500359001,1.068693
12.110277271356,1.065889
12.150375493884,1.0631
12.19047676,1.060327
12.23057775,1.05757
12.270675126684,1.054827
12.310777059774999,1.052099
12.350876168176,1.049386
12.390976533951001,1.046688
12.431078272718999,1.044005
12.471177637743999,1.041336
12.511278332656,1.038681
12.551380153884,1.036041
12.591479096476,1.033415
12.631578473724,1.030804
12.671677751839,1.028206
12.711779910975,1.025622
12.751880519484,1.023052
12.791978700975,1.020496
12.832080581775,1.017954
12.872181377903999,1.015425
12.912279789519001,1.012909
12.952381377951,1.010407
12.992480991599999,1.007918
13.0325803356,1.005443
13.072680894519,1.00298
13.112780530876,1.00053
13.152883724399999,0.998093
13.192981226944,0.995669
13.233083805975,0.993258
13.273181889136,0.990859
13.313282347359,0.988473
13.353381853351,0.986099
13.393483390159,0.983738
13.433583183984,0.981389
13.473683665279,0.979052
13.513783752924,0.976727
13.553885231964,0.974414
13.593986416311,0.972113
13.634085348591,0.969824
13.674185896156,0.967546
13.714285387836,0.96528
13.754386859631,0.963026
13.794486900591,0.960783
13.834587686844,0.958552
13.874687955975,0.956332
13.914786023271,0.954123
13.954888354524,0.951925
13.994986479775,0.949739
14.035088526991,0.947563
14.075187834624,0.945399
14.115288368896,0.943245
14.155387832775,0.941102
14.195488690959,0.93897
14.235589887279,0.936848
14.2756896031,0.934737
14.315790431559,0.932636
14.355888791559,0.930546
14.395990414975,0.928466
14.436089681904,0.926396
14.476189981671,0.924337
14.516290858224,0.922287
14.556390540991,0.920248
14.596490648796,0.918219
14.636591142199,0.916199
14.676692576799,0.91419
14.716791347056,0.91219
14.756893187191,0.910199
14.796992468511,0.908219
14.837092262076,0.906248
14.877192740124,0.904286
14.917293156976,0.902334
14.957393591439,0.900391
14.997494432496,0.898457
15.037593873471,0.896533
15.077693304576,0.894618
15.117794409436,0.892712
15.157894618431,0.890815
15.197995570791,0.888926
15.238094471616,0.887047
15.278195132719,0.885177
15.318295472284,0.883315
15.358395795996,0.881462
15.398495828511,0.879618
15.438595965639,0.877782
15.478697227831,0.875955
15.518796958656,0.874136
15.558896807664,0.872325
15.598996970496,0.870523
15.639098235999,0.86873
15.679197836764,0.866944
15.719298185031,0.865166
15.759398958879,0.863397
15.799498444924,0.861636
15.839598948999,0.859882
15.879699239664,0.858137
15.919799459191,0.856399
15.9598999375,0.854669
16.,0.852946

==> data/thermalRes_T0/holE2.csv <==
-1.2377960003639998e-6,2.470301
0.010049649664000349,2.401531
0.020100546078999804,2.351496
0.030151258831000005,2.308277
0.04020159481599972,2.269344
0.050251360444000026,2.233502
0.0603003616390001,2.200055
0.07035118207599989,2.168544
0.08040083398399989,2.13865
0.09045188550399996,2.110133
0.10050136227100004,2.082812
0.11055181681600024,2.056543
0.12060303007899997,2.03121
0.1306520479190001,2.006718
0.14070412639999974,1.982986
0.1507535831000002,1.959949
0.16080293109999966,1.937548
0.17085465331899985,1.915733
0.18090580735599993,1.894462
0.19095347993599998,1.873698
0.20100551724399973,1.853405
0.21105629980399976,1.833556
0.22110560249599986,1.814124
0.23115585955899998,1.795085
0.24120682197499987,1.776418
0.2512555951990001,1.758105
0.261307225975,1.740126
0.2713561811590002,1.722468
0.28140747559900015,1.705114
0.2914582194559998,1.688053
0.3015081593560003,1.671272
0.31155704119899985,1.65476
0.32160720121600006,1.638507
0.33165836055099973,1.622503
0.34170766399100017,1.60674
0.351759989756,1.591209
0.3618099132760002,1.575903
0.3718597278039999,1.560814
0.38190915023600036,1.545937
0.39196043277500014,1.531264
0.40201073854399993,1.516792
0.412059781775,1.502512
0.42210978811900013,1.488422
0.43216044604399984,1.474516
0.44221144300400006,1.460789
0.45226246543899995,1.447238
0.4623107187040003,1.433858
0.4723608554709997,1.420646
0.4824125347839998,1.407598
0.4924629588759999,1.39471
0.502511809039,1.381979
0.5125636439749999,1.369403
0.5226132315159999,1.356978
0.5326626724309997,1.344702
0.5427140332389999,1.332572
0.5527645338789999,1.320584
0.5628138240709999,1.308738
0.572863941616,1.29703
0.5829145086039997,1.285459
0.5929651457749998,1.274022
0.6030154725190002,1.262717
0.6130651068760002,1.251541
0.6231160123509998,1.240494
0.6331654403110001,1.229573
0.6432153342789999,1.218777
0.6532652808789998,1.208103
0.6633171775,1.197551
0.6733659743839999,1.187117
0.683418164224,1.176802
0.6934664166309998,1.166602
0.7035171685759998,1.156518
0.7135676759,1.146546
0.7236174875589998,1.136687
0.7336684014040002,1.126938
0.7437176943999999,1.117298
0.753769375591,1.107766
0.7638184854310002,1.09834
0.7738689931360001,1.089019
0.7839203824000001,1.079802
0.7939699383640002,1.070688
0.8040193551189998,1.061676
0.8140702879839998,1.052764
0.8241200156000001,1.043951
0.8341701703039999,1.035236
0.844220194816,1.026618
0.854271670231,1.018096
0.864321874876,1.009668
0.8743723660639999,1.001335
0.884422548319,0.993093
0.8944718235189999,0.984944
0.904521684199,0.976885
0.9145735817559999,0.968915
0.9246227039839998,0.961035
0.9346725703910002,0.953241
0.944724565244,0.945535
0.9547738962310002,0.937914
0.964823985904,0.930377
0.9748741247749999,0.922925
0.984925614919,0.915555
0.9949757049189998,0.908268
1.0050256697439999,0.901061
1.015074755644,0.893935
1.0251261545509998,0.886887
1.035175114975,0.879919
1.045226734375,0.873027
1.055276263039,0.866212
1.065326763775,0.859474
1.075377365671,0.85281
1.085427193111,0.84622
1.095477267904,0.839704
1.1055285647750002,0.83326
1.115578249031,0.826887
1.1256272637590001,0.820586
1.1356783632790002,0.814355
1.145728664176,0.808193
1.155778995775,0.802099
1.1658283111,0.796073
1.175879188279,0.790115
1.185930501436,0.784222
1.195979324416,0.778395
1.2060298975000001,0.772633
1.2160810063360001,0.766935
1.2261314287960001,0.7613
1.236181682911,0.755727
1.2462304963989999,0.750217
1.256281763119,0.744767
1.2663323760640002,0.739378
1.276382668351,0.734049
1.286432916559,0.728779
1.2964816624000002,0.723567
1.3065324339909998,0.718413
1.3165836439,0.713316
1.3266336930790001,0.708275
1.336684228636,0.70329
1.346733553999,0.69836
1.3567831679359998,0.693484
1.366834455911,0.688663
1.376883951871,0.683894
1.3869344897749998,0.679178
1.3969856284,0.674514
1.407035318236,0.669901
1.4170860738559998,0.665338
1.427135693116,0.660826
1.437186456319,0.656364
1.447236002639,0.65195
1.457286370519,0.647585
1.467336493756,0.643267
1.4773866735999999,0.638997
1.487437075775,0.634773
1.497487727839,0.630595
1.507537112951,0.626463
1.517587795519,0.622376
1.5276379542040002,0.618333
1.537688395775,0.614334
1.547738369984,0.610379
1.5577882999000001,0.606466
1.567839702679,0.602596
1.57788991,0.598768
1.587939997439,0.594981
1.597989474151,0.591234
1.608040111511,0.587529
1.6180908318560001,0.583863
1.628140301191,0.580236
1.638190531964,0.576648
1.648240693351,0.573099
1.658291944636,0.569587
1.668341493596,0.566113
1.678391918975,0.562676
1.6884417857240002,0.559276
1.698492484591,0.555912
1.708542542576,0.552584
1.718593091516,0.54929
1.728643395439,0.546032
1.738692962876,0.542808
1.748743424975,0.539618
1.758794269871,0.536462
1.768843860631,0.533338
1.778894092039,0.530248
1.788944289536,0.52719
1.798994831104,0.524164
1.8090449837440001,0.521169
1.819095241759,0.518206
1.829145910975,0.515273
1.839195791984,0.512371
1.8492464070999999,0.509499
1.859296238975,0.506656
1.8693466684,0.503843
1.879397296159,0.501059
1.889447074975,0.498303
1.899497685559,0.495576
1.909547632991,0.492877
1.919598263296,0.490205
1.929648272879,0.48756
1.939698321904,0.484942
1.949748707776,0.482351
1.959798947996,0.479786
1.9698491504,0.477247
1.979899565824,0.474734
1.989949736999,0.472245
2.,0.469782

==> data/thermalRes_T0/holE20.csv <==
-4.0249599919661705e-7,4.891802
0.05012762521599612,4.705366
0.10024628460400109,4.584684
0.15037319473599808,4.486447
0.2004991864309993,4.401727
0.25062402327099775,4.326422
0.3007474685439995,4.2582
0.3508781507110008,4.195568
0.4009980902240038,4.137497
0.45112476907900145,4.083241
0.5012490838789958,4.032237
0.5513796165189966,3.984048
0.6015072856159982,3.938324
0.6516318523159974,3.894783
0.7017530774710004,3.85319
0.7518794961760022,3.81335
0.8020020712959983,3.775097
0.8521293144159969,3.738285
0.9022522105909978,3.702788
0.9523792478359994,3.6685
1.0025101506790008,3.635329
1.0526272318359986,3.603192
1.1027563667840035,3.572016
1.1528798790710013,3.541737
1.2030061975000024,3.512297
1.253135044775,3.483642
1.303257495271005,3.455726
1.3533819420710032,3.428506
1.4035081067750035,3.401943
1.453635710598995,3.375999
1.5037558729239997,3.350644
1.553885528763999,3.325846
1.6040072069749982,3.301577
1.6541377951510015,3.277813
1.7042598680960026,3.254529
1.7543817228789997,3.231703
1.8045116093110032,3.209315
1.8546406908309976,3.187346
1.9047601775000018,3.165777
1.9548868138839985,3.144593
2.0050117975,3.123778
2.0551348449559974,3.103317
2.105264132911003,3.083196
2.155390893056005,3.063403
2.2055148407989975,3.043925
2.2556356911640023,3.024752
2.305761571696003,3.005872
2.355892160878998,2.987275
2.406018747675997,2.968952
2.4561410454790042,2.950894
2.5062671323989996,2.933091
2.556388331975004,2.915537
2.6065126974999977,2.898222
2.656639904704001,2.88114
2.7067696288309975,2.864284
2.7568932396759998,2.847647
2.8070187406359963,2.831223
2.8571458055509957,2.815005
2.9072658391039994,2.798989
2.957395063638998,2.783168
3.007516626363998,2.767537
3.057646700119001,2.752092
3.1077684797439993,2.736827
3.157898088430997,2.721738
3.208018768796002,2.706821
3.2581465942389976,2.69207
3.3082730263990037,2.677484
3.358397734256002,2.663056
3.4085203863040014,2.648785
3.4586487847640015,2.634666
3.508774438278998,2.620695
3.5588970138309968,2.60687
3.6090242750710004,2.593188
3.659147766076,2.579645
3.7092752246709964,2.566238
3.759398218630995,2.552965
3.8095244598790003,2.539823
3.8596455399639993,2.526809
3.9097771673559976,2.513921
3.9599029099189984,2.501157
4.010022429991002,2.488513
4.060151359323999,2.475989
4.1102733391360005,2.463581
4.160403949798999,2.451288
4.210526881591001,2.439107
4.260649728775,2.427037
4.310780034556002,2.415076
4.3609015631000005,2.403221
4.411029765631,2.391472
4.461156339644001,2.379825
4.511280903959001,2.368281
4.561403076796001,2.356836
4.611530321404002,2.34549
4.6616543836,2.334241
4.711782699775,2.323088
4.7619070400000005,2.312028
4.812027019375002,2.301061
4.862157815356001,2.290186
4.912283427318998,2.2794
4.962403468444,2.268703
5.012533036775,2.258094
5.062656207004002,2.24757
5.112780307184,2.237132
5.162904908975001,2.226778
5.213029583311,2.216507
5.263161578119002,2.206317
5.313285094375001,2.196209
5.363407391600001,2.186179
5.413535676271,2.176229
5.463661850975001,2.166356
5.513785482224,2.15656
5.563906135804,2.146839
5.614038548311001,2.137194
5.664159487099999,2.127622
5.714283673975,2.118124
5.764410631936,2.108698
5.814539883119,2.099343
5.864663429399,2.090059
5.914788337271,2.080844
5.964914126351001,2.071698
6.0150403153909995,2.062619
6.065166422279001,2.053606
6.115284511599999,2.044659
6.165416456831,2.035777
6.215539415951,2.02696
6.265667767804002,2.018206
6.3157861884759985,2.009515
6.365916385904001,2.000887
6.416043047836,1.99232
6.466165685104,1.983815
6.516291151711002,1.975371
6.5664189157749995,1.966986
6.616541127719,1.958661
6.666664597744001,1.950395
6.716788791004001,1.942187
6.7669204471,1.934036
6.817044464443999,1.925943
6.867167594375001,1.917907
6.917296531996001,1.909927
6.967416255511001,1.902002
7.017540678076001,1.894132
7.067669215975,1.886318
7.117794105959,1.878557
7.167921968279,1.87085
7.2180450654040005,1.863196
7.2681699874389984,1.855594
7.318296144955999,1.848045
7.368422947351,1.840548
7.418549802844,1.833102
7.4686690385559995,1.825706
7.518794234374999,1.818361
7.568924752471,1.811067
7.619045879036001,1.803821
7.669171105215998,1.796625
7.719299789311002,1.789477
7.769424293823999,1.782378
7.819550997499999,1.775327
7.869672288956,1.768323
7.919801467035999,1.761366
7.969923966399998,1.754456
8.020053025564001,1.747592
8.070174134236,1.740774
8.120300470364,1.734001
8.170424457775,1.727274
8.220552305600002,1.720592
8.270676463900001,1.713954
8.320803109744,1.707359
8.370924719550999,1.700809
8.421054243774998,1.694302
8.471177350256001,1.687838
8.521300151471,1.681417
8.571428699311,1.675038
8.621555491975,1.6687
8.671679816951,1.662405
8.721807676795999,1.656151
8.771931609439001,1.649937
8.822057584351,1.643765
8.872178166079,1.637633
8.922305947511,1.63154
8.972433474716002,1.625488
9.022553352271002,1.619474
9.072684688799,1.6135
9.122806832519,1.607565
9.172932216599,1.601668
9.223060019375001,1.595809
9.273182866876,1.589988
9.323306514559,1.584205
9.373436654718999,1.578459
9.423559403264,1.57275
9.473686952816,1.567077
9.523811950364001,1.561441
9.573933560636,1.555841
9.624057388759,1.550277
9.674182548839,1.544749
9.724308152815999,1.539256
9.774433310464,1.533797
9.824563509184,1.528374
9.874685079099999,1.522985
9.924809867263999,1.517631
9.974936927356001,1.51231
10.025065310656,1.507023
10.075187765310998,1.50177
10.125315955199,1.496549
10.175436338944001,1.491362
10.225566764718998,1.486207
10.275687465311,1.481085
10.325816187774999,1.475995
10.375939460711,1.470937
10.426062504316,1.465911
10.476190471511,1.460916
10.526316135775,1.455953
10.576438472476,1.45102
10.626568700764,1.446119
10.676693478719,1.441247
10.726817863900001,1.436406
10.776940771399001,1.431596
10.827067170775,1.426815
10.877195921596,1.422063
10.927319856079,1.417341
10.977443884951,1.412649
11.027566858396,1.407985
11.077693597470999,1.40335
11.127816938359,1.398744
11.177947602364002,1.394166
11.228072478464,1.389616
11.278196307100002,1.385094
11.328317868016,1.380599
11.378447682496,1.376132
11.42857271,1.371693
11.478697557871,1.36728
11.528820940159001,1.362895
11.578947370975,1.358536
11.629075504975,1.354203
11.679198223599998,1.349897
11.729325729115999,1.345617
11.779450877499999,1.341363
11.829572307184,1.337134
11.879700051004,1.332931
11.929826951975,1.328754
11.979951583039,1.324601
12.030072512763999,1.320474
12.080199562203997,1.316371
12.130325573564,1.312293
12.180449048283998,1.308239
12.230574057839,1.304209
12.280699040231,1.300204
12.330827967070999,1.296222
12.380953691356,1.292264
12.431080138111,1.28833
12.481205670236,1.284419
12.531328645231,1.280531
12.581452862598999,1.276666
12.631576613743999,1.272824
12.681703594775,1.269004
12.731832029884,1.265207
12.781954763836001,1.261433
12.832080773791002,1.25768
12.8822028736,1.25395
12.932329896919,1.250241
12.982454625775002,1.246554
13.032580469431,1.242889
13.082705494374999,1.239245
13.132833001216,1.235622
13.182955763191,1.23202
13.2330822311,1.228439
13.283210327671,1.224879
13.333332803879,1.221339
13.383457914304,1.21782
13.433583499996,1.214321
13.483707393790999,1.210842
13.533832506044,1.207383
13.583961659900002,1.203944
13.634087498224,1.200525
13.684212786870999,1.197125
13.734335196838998,1.193745
13.784462362396,1.190384
13.834586849375,1.187042
13.884711186079,1.183719
13.934837809975,1.180415
13.984964161751,1.17713
14.035087671511,1.173863
14.085210622844002,1.170614
14.135340049564,1.167384
14.185463517775002,1.164172
14.235587955439,1.160978
14.285715331151,1.157802
14.3358379975,1.154644
14.385962595184001,1.151504
14.436090865564001,1.148381
14.486215058974999,1.145275
14.536341522191,1.142186
14.58646711,1.139115
14.636593294591,1.136061
14.686716836864,1.133023
14.736843659351,1.130003
14.786965795151,1.126999
14.837093526790998,1.124011
14.887218766684,1.12104
14.937342498775,1.118085
14.987470078575999,1.115147
15.037593298684,1.112224
15.087717321311,1.109317
15.137842699100002,1.106426
15.187969874044,1.103551
15.238094811959,1.100692
15.288222140431001,1.097847
15.338347644604001,1.095019
15.388471382191,1.092205
15.438597566464,1.089406
15.488721703471,1.086623
15.538847723264002,1.083854
15.588970939974999,1.081101
15.639099171270999,1.078362
15.689223309919,1.075637
15.739346701775002,1.072927
15.789472470151,1.070232
15.839599433564,1.06755
15.889726280839,1.064883
15.939851569639,1.06223
15.989973724974998,1.059591
16.0400989975,1.056966
16.090225390775,1.054354
16.140350769199,1.051756
16.19047676,1.049172
16.240600867111,1.046601
16.290728153191,1.044044
16.3408518479,1.0415
16.390976533951,1.038969
16.441102657984,1.036451
16.491226658416,1.033946
16.541352254464,1.031454
16.591479096476,1.028974
16.641602896351,1.026508
16.691730111775,1.024054
16.741855868911,1.021612
16.791978700975,1.019183
16.842103959791,1.016767
16.892229425231,1.014362
16.942356073456,1.01197
16.9924809916,1.00959
17.042607834151,1.007221
17.092732884959,1.004865
17.142855484519,1.002521
17.192981226944,1.000188
17.243108368679,0.997867
17.293234699375,0.995557
17.343357533759,0.993259
17.393483390159,0.990972
17.443608327616,0.988697
17.493734231839,0.986432
17.543859084736,0.984179
17.593986416311,0.981937
17.644109618119,0.979706
17.694236711324,0.977486
17.744359469359,0.975277
17.794486900591,0.973078
17.844611920624,0.97089
17.894735391791002,0.968713
17.944862719375,0.966546
17.994986479775,0.964389
18.045112262071,0.962243
18.095238422839,0.960107
18.1453645775,0.957982
18.195488690959,0.955866
18.245614980976,0.953761
18.295740246271,0.951665
18.345864478576,0.94958
18.395990414975,0.947504
18.446115590599,0.945438
18.496239814159,0.943382
18.546367085111,0.941335
18.596490648796,0.939298
18.6466167775,0.93727
18.696742590391,0.935252
18.746867519644,0.933243
18.796992468511,0.931243
18.847116771824002,0.929253
18.897243785116,0.927271
18.947369143516,0.925299
18.997494432496,0.923336
19.04761919,0.921381
19.097745083359,0.919436
19.147869774119002,0.917499
19.197995570791,0.915571
19.2481202479,0.913651
19.298245306736,0.91174
19.348371654775,0.909838
19.398495828511,0.907944
19.448620982599,0.906058
19.498747327936,0.904181
19.5488728444,0.902311
19.598996970496,0.90045
19.649122662199,0.898597
19.699248665536,0.896752
19.749373608124,0.894915
19.799498444924,0.893086
19.849624344911,0.891264
19.899749242624,0.88945
19.949874611231,0.887644
20.,0.885844

==> data/thermalRes_T0/holE4.csv <==
0.,3.12638
0.02009868903900003,3.017723
0.04020247422399992,2.942579
0.060302992311000114,2.879282
0.08040383879099977,2.823282
0.10050066877500008,2.772453
0.12060493407599981,2.725568
0.1407043889189996,2.681834
0.1608025842309999,2.640696
0.18090302899900035,2.60175
0.20100529179899995,2.564689
0.22110505215600007,2.529273
0.22110505215600007,2.529274
0.24120578487900035,2.495333
0.2613070551000001,2.462712
0.28140842677499966,2.431279
0.30150561639100015,2.400923
0.3216097244310001,2.371548
0.341708772444,2.343074
0.36180998078399984,2.315429
0.38190907161599963,2.288553
0.40200939543099956,2.262391
0.42211047603899976,2.236895
0.44221183590000024,2.212022
0.46231299612400045,2.187735
0.48241347647099975,2.163999
0.5025127953509996,2.140784
0.5226141993749995,2.118062
0.5427134531160003,2.095807
0.5628137787749998,2.073997
0.5829146567040002,2.052611
0.6030155657189997,2.031629
0.6231159830999995,2.011033
0.6432153845910005,1.990809
0.663316897719,1.97094
0.6834163197990004,1.951414
0.7035167531159998,1.932216
0.7236176339159996,1.913336
0.7437183967110004,1.894763
0.7638184742789997,1.876486
0.7839208843510002,1.858495
0.8040214470999998,1.840783
0.82411959,1.82334
0.8442218445990002,1.806159
0.8643204837749998,1.789232
0.8844219900000003,1.772553
0.9045221963909995,1.756116
0.9246239943749996,1.739913
0.9447232357749997,1.723935
0.9648227850240003,1.708174
0.9849254583910003,1.692625
1.00502364,1.677284
1.025127052476,1.662147
1.0452246490839996,1.647209
1.065326078079,1.632466
1.0854271870560002,1.617914
1.1055272707750001,1.60355
1.1256290123909998,1.589371
1.1457282873189998,1.575372
1.16582775,1.561552
1.1859300046390002,1.547906
1.2060309187110003,1.534431
1.2261297359639998,1.521125
1.2462323352959999,1.507986
1.266331268839,1.49501
1.2864323613189996,1.482194
1.3065314899590001,1.469537
1.326634388151,1.457035
1.3467336567750001,1.444687
1.3668349737910002,1.43249
1.3869342159959999,1.420442
1.4070337476390002,1.408541
1.4271358797750002,1.396784
1.447236478831,1.38517
1.4673378236439998,1.373697
1.487435798551,1.362362
1.5075389649909998,1.351164
1.5276368593749998,1.3401
1.5477379590999996,1.329169
1.567838107479,1.31837
1.5879394074390003,1.3077
1.6080408127839996,1.297158
1.6281412729440001,1.286741
1.648239732975,1.276449
1.668341241471,1.266279
1.6884416148390002,1.256231
1.7085427724639999,1.246302
1.7286435615960003,1.236491
1.7487428244390002,1.226796
1.768845372975,1.217217
1.7889440105560004,1.20775
1.8090464450310004,1.198396
1.829145482076,1.189152
1.8492457629749999,1.180017
1.8693459750240002,1.17099
1.8894477049240002,1.16207
1.9095466944,1.153254
1.9296473676160004,1.144542
1.9497483031000002,1.135932
1.9698480724440004,1.127424
1.9899509113559999,1.119015
2.0100496496640003,1.110705
2.0301512588310002,1.102492
2.0502513604440002,1.094375
2.070351182076,1.086353
2.0904518855039997,1.078424
2.1105518168160002,1.070588
2.130652047919,1.062843
2.1507535831,1.055189
2.170854653319,1.047623
2.1909534799359998,1.040145
2.2110562998039995,1.032754
2.231155859559,1.025448
2.251255595199,1.018227
2.271356181159,1.01109
2.2914582194559996,1.004035
2.311557041199,0.997061
2.3316583605509997,0.990168
2.351759989756,0.983353
2.371859727804,0.976618
2.391960432775,0.969959
2.412059781775,0.963377
2.4321604460439996,0.95687
2.452262465439,0.950437
2.472360855471,0.944078
2.4924629588759997,0.937792
2.5125636439749996,0.931577
2.532662672431,0.925432
2.552764533879,0.919358
2.572863941616,0.913352
2.5929651457749996,0.907414
2.6130651068760002,0.901543
2.633165440311,0.895739
2.653265280879,0.89
2.6733659743839997,0.884325
2.693466416631,0.878714
2.7135676759000003,0.873166
2.7336684014040005,0.86768
2.753769375591,0.862256
2.7738689931360003,0.856892
2.7939699383640004,0.851587
2.814070287984,0.846342
2.8341701703039996,0.841154
2.8542716702310003,0.836024
2.8743723660639997,0.830951
2.894471823519,0.825934
2.9145735817559997,0.820972
2.934672570391,0.816064
2.954773896231,0.811211
2.974874124775,0.80641
2.994975704919,0.801662
3.015074755644,0.796965
3.035175114975,0.79232
3.055276263039,0.787725
3.0753773656709997,0.78318
3.095477267904,0.778684
3.115578249031,0.774236
3.135678363279,0.769837
3.155778995775,0.765484
3.175879188279,0.761178
3.195979324416,0.756919
3.216081006336,0.752704
3.236181682911,0.748535
3.256281763119,0.74441
3.2763826683510002,0.740328
3.2964816624,0.73629
3.3165836439,0.732294
3.336684228636,0.72834
3.356783167936,0.724427
3.376883951871,0.720556
3.3969856284,0.716725
3.417086073856,0.712934
3.437186456319,0.709182
3.4572863705190002,0.705469
3.4773866736,0.701795
3.497487727839,0.698158
3.517587795519,0.694559
3.537688395775,0.690997
3.5577882999,0.687471
3.57788991,0.683981
3.597989474151,0.680526
3.618090831856,0.677107
3.6381905319639998,0.673722
3.658291944636,0.670371
3.678391918975,0.667054
3.698492484591,0.663771
3.718593091516,0.66052
3.7386929628759997,0.657302
3.758794269871,0.654115
3.778894092039,0.65096
3.798994831104,0.647837
3.819095241759,0.644744
3.839195791984,0.641682
3.859296238975,0.638649
3.879397296159,0.635646
3.899497685559,0.632673
3.919598263296,0.629728
3.939698321904,0.626812
3.959798947996,0.623924
3.979899565824,0.621064
4.,0.618231

==> data/thermalRes_T0/holE8.csv <==
7.056709998565225e-7,3.840379
7.056709998565225e-7,3.848173
0.040198598656001394,3.677707
0.08040218431599921,3.566413
0.12060503532400002,3.475229
0.16080637926399888,3.39612
0.2010054417760001,3.325406
0.24120701747899886,3.260997
0.28140472830399954,3.201558
0.32160887791900006,3.146174
0.36180754201599985,3.094182
0.40201096197500075,3.045081
0.4422127655509991,2.998486
0.4824121203159999,2.954088
0.5226136606389993,2.911638
0.562816505599999,2.87093
0.6030143324000008,2.831793
0.6432171490789997,2.794081
0.6834186132759994,2.75767
0.7236178344709989,2.722453
0.7638192997750011,2.688336
0.8040220689759989,2.655238
0.8442198491590007,2.623087
0.8844224099839995,2.59182
0.9246234382359999,2.561378
0.9648219831189992,2.531712
1.0050276703989987,2.502776
1.0452236295189996,2.474528
1.0854247246360007,2.446931
1.1256299023960006,2.419951
1.165827649375001,2.393557
1.2060326374240011,2.367722
1.2462333623990007,2.342418
1.286433986975001,2.317622
1.326633442203999,2.293312
1.3668358069510012,2.269469
1.4070348236709993,2.246072
1.4472345334310006,2.223106
1.4874389112159996,2.200553
1.5276366009440014,2.178399
1.5678417311000006,2.15663
1.6080378977109993,2.135232
1.6482391271,2.114194
1.688444177038999,2.093505
1.7286417841759993,2.073153
1.7688457720160002,2.053128
1.8090448854309997,2.033422
1.849247834958999,2.014024
1.889448365791,1.994928
1.9296501391359993,1.976124
1.9698469242310006,1.957605
2.010052131031001,1.939364
2.0502496974790008,1.921395
2.0904529260639997,1.903691
2.130655535071,1.886245
2.1708561329559997,1.869052
2.211053323471001,1.852107
2.2512552962839996,1.835404
2.291455766464,1.818938
2.331658034415999,1.802705
2.3718605830999993,1.786699
2.412061890076001,1.770915
2.452260427504001,1.755351
2.492464049403999,1.740001
2.5326617612440003,1.724862
2.572865996359,1.70993
2.613065765471,1.695201
2.653264085398999,1.680671
2.693468504719,1.666337
2.733668067198999,1.652196
2.773870238671,1.638245
2.814068674303999,1.624479
2.8542707036,1.610897
2.8944744693190003,1.597495
2.934673605616001,1.584271
2.974875260959,1.571221
3.015077502364,1.558342
3.0552783890710007,1.545633
3.0954759725440004,1.53309
3.1356771185589993,1.520711
3.175879753456001,1.508494
3.216081794911,1.496435
3.2562811519359993,1.484533
3.2964843999189997,1.472785
3.336685000159,1.46119
3.376885079551,1.449744
3.417086680924,1.438445
3.457287499504,1.427292
3.4974894642559997,1.416282
3.537690193276,1.405414
3.5778914998389997,1.394684
3.6180909233990004,1.384092
3.658290159671001,1.373634
3.6984908159359993,1.36331
3.738694410150999,1.353118
3.7788941519109995,1.343055
3.8190955849240007,1.333119
3.859295943616,1.323309
3.8994964990999996,1.313624
3.939698429639,1.30406
3.9798988096390007,1.294617
4.020098689039,1.285293
4.060302992311,1.276087
4.100500668775,1.266995
4.140704388919,1.258018
4.180903028999,1.249153
4.221105052156,1.240398
4.2613070551,1.231753
4.301505616391,1.223215
4.341708772444,1.214784
4.381909071616,1.206456
4.422110476039,1.198233
4.462312996124,1.19011
4.502512795351,1.182088
4.542713453116001,1.174165
4.582914656704,1.166339
4.6231159831,1.158609
4.663316897719,1.150974
4.703516753116,1.143432
4.743718396711,1.135982
4.783920884351,1.128622
4.8241195900000005,1.121352
4.864320483775,1.114171
4.9045221963909995,1.107076
4.944723235774999,1.100066
4.984925458391,1.093142
5.025127052476,1.0863
5.065326078079,1.07954
5.105527270775,1.072861
5.145728287319,1.066262
5.185930004639,1.059741
5.226129735963999,1.053298
5.266331268839,1.046931
5.306531489959,1.040639
5.346733656775,1.034422
5.386934215996,1.028277
5.427135879775,1.022204
5.467337823644,1.016203
5.507538964990999,1.010271
5.547737959099999,1.004408
5.587939407439,0.998613
5.628141272944,0.992885
5.6683412414709995,0.987223
5.708542772464,0.981626
5.748742824439001,0.976094
5.788944010556,0.970624
5.829145482076,0.965216
5.869345975024,0.95987
5.9095466943999995,0.954584
5.9497483031,0.949358
5.989950911356,0.944191
6.030151258831,0.939081
6.070351182076,0.934029
6.110551816816001,0.929032
6.1507535831,0.924091
6.190953479936,0.919205
6.231155859559,0.914372
6.271356181159,0.909592
6.311557041199,0.904865
6.351759989756,0.900189
6.391960432775,0.895563
6.432160446044,0.890988
6.472360855471,0.886462
6.512563643975,0.881984
6.5527645338789995,0.877555
6.592965145775,0.873172
6.633165440311,0.868836
6.673365974384,0.864546
6.7135676759,0.8603
6.753769375591,0.8561
6.793969938364,0.851943
6.834170170304,0.847829
6.874372366064,0.843758
6.914573581756,0.839729
6.954773896231,0.83574
6.994975704919,0.831791
7.035175114975,0.827881
7.075377365671,0.82401
7.1155782490310004,0.820176
7.155778995775,0.81638
7.195979324416,0.812621
7.236181682911,0.808899
7.276382668351,0.805212
7.3165836439,0.801561
7.356783167936,0.797946
7.3969856283999995,0.794365
7.437186456319,0.790818
7.4773866736,0.787305
7.517587795519,0.783825
7.5577882999,0.780378
7.597989474151,0.776963
7.638190531964,0.773581
7.678391918975,0.77023
7.718593091516,0.76691
7.758794269871,0.763622
7.798994831104,0.760363
7.839195791984,0.757135
7.879397296159,0.753936
7.919598263296,0.750766
7.959798947996,0.747626
8.,0.744513

==> data/vacRes/VRscatter.csv <==
8.6775420,0.8202116,0.
0.,0.,0.367879
0.,1.,0.632121
0.100503,0.,0.372508
0.100503,1.,0.627492
0.201005,0.,0.37669
0.201005,1.,0.62331
0.301508,0.,0.380491
0.301508,1.,0.619509
0.40201,0.,0.383971
0.40201,1.,0.616029
0.502513,0.,0.387174
0.502513,1.,0.612826
0.603015,0.,0.390135
0.603015,1.,0.609865
0.703518,0.,0.392888
0.703518,1.,0.607112
0.80402,0.,0.395455
0.80402,1.,0.604545
0.904523,0.,0.397856
0.904523,1.,0.602144
1.005025,0.,0.40011
1.005025,1.,0.59989
1.105528,0.,0.402231
1.105528,1.,0.597769
1.20603,0.,0.404233
1.20603,1.,0.595767
1.306533,0.,0.406126
1.306533,1.,0.593874
1.407035,0.,0.40792
1.407035,1.,0.59208
1.507538,0.,0.409624
1.507538,1.,0.590376
1.60804,0.,0.411245
1.60804,1.,0.588755
1.708543,0.,0.412789
1.708543,1.,0.587211
1.809045,0.,0.414264
1.809045,1.,0.585736
1.909548,0.,0.415673
1.909548,1.,0.584327
2.01005,0.,0.417023
2.01005,1.,0.582977
2.110553,0.,0.418316
2.110553,1.,0.581684
2.211055,0.,0.419557
2.211055,1.,0.580443
2.311558,0.,0.420749
2.311558,1.,0.579251
2.41206,0.,0.421896
2.41206,1.,0.578104
2.512563,0.,0.423
2.512563,1.,0.577
2.613065,0.,0.424064
2.613065,1.,0.575936
2.713568,0.,0.42509
2.713568,1.,0.57491
2.81407,0.,0.42608
2.81407,1.,0.57392
2.914573,0.,0.427037
2.914573,1.,0.572963
3.015075,0.,0.427963
3.015075,1.,0.572037
3.115578,0.,0.428858
3.115578,1.,0.571142
3.21608,0.,0.429726
3.21608,1.,0.570274
3.316583,0.,0.430566
3.316583,1.,0.569434
3.417085,0.,0.431381
3.417085,1.,0.568619
3.517588,0.,0.432171
3.517588,1.,0.567829
3.61809,0.,0.432939
3.61809,1.,0.567061
3.718593,0.,0.433685
3.718593,1.,0.566315
3.819095,0.,0.434409
3.819095,1.,0.565591
3.919598,0.,0.435114
3.919598,1.,0.564886
4.020101,0.,0.435799
4.020101,1.,0.564201
4.120603,0.,0.436467
4.120603,1.,0.563533
4.221106,0.,0.437117
4.221106,1.,0.562883
4.321608,0.,0.43775
4.321608,1.,0.56225
4.422111,0.,0.438367
4.422111,1.,0.561633
4.522613,0.,0.438969
4.522613,1.,0.561031
4.623116,0.,0.439556
4.623116,1.,0.560444
4.723618,0.,0.44013
4.723618,1.,0.55987
4.824121,0.,0.440689
4.824121,1.,0.559311
4.924623,0.,0.441236
4.924623,1.,0.558764
5.025126,0.,0.44177
5.025126,1.,0.55823
5.125628,0.,0.442291
5.125628,1.,0.557709
5.226131,0.,0.442802
5.226131,1.,0.557198
5.326633,0.,0.443301
5.326633,1.,0.556699
5.427136,0.,0.443789
5.427136,1.,0.556211
5.527638,0.,0.444267
5.527638,1.,0.555733
5.628141,0.,0.444734
5.628141,1.,0.555266
5.728643,0.,0.445192
5.728643,1.,0.554808
5.829146,0.,0.445641
5.829146,1.,0.554359
5.929648,0.,0.44608
5.929648,1.,0.55392
6.030151,0.,0.446511
6.030151,1.,0.553489
6.130653,0.,0.446933
6.130653,1.,0.553067
6.231156,0.,0.447347
6.231156,1.,0.552653
6.331658,0.,0.447753
6.331658,1.,0.552247
6.432161,0.,0.448152
6.432161,1.,0.551848
6.532663,0.,0.448542
6.532663,1.,0.551458
6.633166,0.,0.448926
6.633166,1.,0.551074
6.733668,0.,0.449303
6.733668,1.,0.550697
6.834171,0.,0.449672
6.834171,1.,0.550328
6.934673,0.,0.450035
6.934673,1.,0.549965
7.035176,0.,0.450392
7.035176,1.,0.549608
7.135678,0.,0.450742
7.135678,1.,0.549258
7.236181,0.,0.451087
7.236181,1.,0.548913
7.336683,0.,0.451425
7.336683,1.,0.548575
7.437186,0.,0.451758
7.437186,1.,0.548242
7.537688,0.,0.452085
7.537688,1.,0.547915
7.638191,0.,0.452407
7.638191,1.,0.547593
7.738693,0.,0.452723
7.738693,1.,0.547277
7.839196,0.,0.453035
7.839196,1.,0.546965
7.939698,0.,0.453341
7.939698,1.,0.546659
8.040201,0.,0.453642
8.040201,1.,0.546358
8.140704,0.,0.453939
8.140704,1.,0.546061
8.241206,0.,0.454231
8.241206,1.,0.545769
8.341709,0.,0.454519
8.341709,1.,0.545481
8.442211,0.,0.454802
8.442211,1.,0.545198
8.542714,0.,0.455081
8.542714,1.,0.544919
8.643216,0.,0.455355
8.643216,1.,0.544645
8.743719,0.,0.455626
8.743719,1.,0.544374
8.743719,0.820627,0.001574
8.743719,0.,0.454556
8.743719,1.,0.54387
8.844221,0.821954,0.003941
8.844221,0.,0.453217
8.844221,1.,0.542842
8.944724,0.822967,0.006252
8.944724,0.,0.451913
8.944724,1.,0.541835
9.045226,0.823966,0.008514
9.045226,0.,0.45064
9.045226,1.,0.540846
9.145729,0.824946,0.01073
9.145729,0.,0.449396
9.145729,1.,0.539873
9.246231,0.825913,0.012902
9.246231,0.,0.448181
9.246231,1.,0.538918
9.346734,0.826858,0.01503
9.346734,0.,0.446992
9.346734,1.,0.537977
9.447236,0.82779,0.017117
9.447236,0.,0.44583
9.447236,1.,0.537053
9.547739,0.828706,0.019162
9.547739,0.,0.444694
9.547739,1.,0.536144
9.648241,0.829605,0.021169
9.648241,0.,0.443582
9.648241,1.,0.53525
9.748744,0.830489,0.023137
9.748744,0.,0.442494
9.748744,1.,0.534369
9.849246,0.831359,0.025069
9.849246,0.,0.441428
9.849246,1.,0.533503
9.949749,0.832215,0.026964
9.949749,0.,0.440385
9.949749,1.,0.53265
10.050251,0.833057,0.028825
10.050251,0.,0.439364
10.050251,1.,0.531811
10.150754,0.833886,0.030653
10.150754,0.,0.438363
10.150754,1.,0.530985
10.251256,0.834701,0.032447
10.251256,0.,0.437382
10.251256,1.,0.530171
10.351759,0.835504,0.034209
10.351759,0.,0.43642
10.351759,1.,0.52937
10.452261,0.836295,0.035942
10.452261,0.,0.435479
10.452261,1.,0.52858
10.552764,0.837075,0.037643
10.552764,0.,0.434555
10.552764,1.,0.527802
10.653266,0.837841,0.039316
10.653266,0.,0.433649
10.653266,1.,0.527035
10.753769,0.838596,0.04096
10.753769,0.,0.432759
10.753769,1.,0.52628
10.854271,0.839341,0.042577
10.854271,0.,0.431887
10.854271,1.,0.525536
10.954774,0.840075,0.044167
10.954774,0.,0.431032
10.954774,1.,0.524802
11.055276,0.840798,0.045731
11.055276,0.,0.430191
11.055276,1.,0.524078
11.155779,0.841511,0.047269
11.155779,0.,0.429367
11.155779,1.,0.523364
11.256281,0.842213,0.048783
11.256281,0.,0.428557
11.256281,1.,0.522661
11.356784,0.842906,0.050272
11.356784,0.,0.427761
11.356784,1.,0.521966
11.457286,0.843589,0.051738
11.457286,0.,0.42698
11.457286,1.,0.521282
11.557789,0.844264,0.053181
11.557789,0.,0.426212
11.557789,1.,0.520606
11.658291,0.844928,0.054602
11.658291,0.,0.425458
11.658291,1.,0.51994
11.758794,0.845584,0.056001
11.758794,0.,0.424717
11.758794,1.,0.519282
11.859296,0.846231,0.057379
11.859296,0.,0.423988
11.859296,1.,0.518633
11.959799,0.84687,0.058736
11.959799,0.,0.423271
11.959799,1.,0.517992
12.060302,0.8475,0.060073
12.060302,0.,0.422567
12.060302,1.,0.51736
12.160804,0.848122,0.06139
12.160804,0.,0.421874
12.160804,1.,0.516735
12.261307,0.848733,0.062688
12.261307,0.,0.421192
12.261307,1.,0.51612
12.361809,0.84934,0.063968
12.361809,0.,0.420521
12.361809,1.,0.515511
12.462312,0.849939,0.065228
12.462312,0.,0.419862
12.462312,1.,0.51491
12.562814,0.850531,0.066471
12.562814,0.,0.419213
12.562814,1.,0.514316
12.663317,0.851115,0.067697
12.663317,0.,0.418574
12.663317,1.,0.513729
12.763819,0.851693,0.068905
12.763819,0.,0.417945
12.763819,1.,0.51315
12.864322,0.852263,0.070097
12.864322,0.,0.417326
12.864322,1.,0.512577
12.964824,0.852826,0.071272
12.964824,0.,0.416716
12.964824,1.,0.512012
13.065327,0.853383,0.072432
13.065327,0.,0.416115
13.065327,1.,0.511453
13.165829,0.853933,0.073576
13.165829,0.,0.415524
13.165829,1.,0.510901
13.266332,0.854476,0.074704
13.266332,0.,0.414941
13.266332,1.,0.510355
13.366834,0.855013,0.075818
13.366834,0.,0.414367
13.366834,1.,0.509815
13.467337,0.855544,0.076917
13.467337,0.,0.413802
13.467337,1.,0.509282
13.567839,0.856069,0.078001
13.567839,0.,0.413245
13.567839,1.,0.508754
13.668342,0.856587,0.079072
13.668342,0.,0.412695
13.668342,1.,0.508233
13.768844,0.8571,0.080129
13.768844,0.,0.412154
13.768844,1.,0.507718
13.869347,0.857608,0.081172
13.869347,0.,0.41162
13.869347,1.,0.507208
13.969849,0.858109,0.082203
13.969849,0.,0.411094
13.969849,1.,0.506704
14.070352,0.858605,0.08322
14.070352,0.,0.410575
14.070352,1.,0.506205
14.170854,0.859096,0.084225
14.170854,0.,0.410063
14.170854,1.,0.505712
14.271357,0.859582,0.085218
14.271357,0.,0.409559
14.271357,1.,0.505224
14.371859,0.860061,0.086198
14.371859,0.,0.40906
14.371859,1.,0.504741
14.472362,0.860536,0.087167
14.472362,0.,0.408569
14.472362,1.,0.504264
14.572864,0.861007,0.088124
14.572864,0.,0.408085
14.572864,1.,0.503791
14.673367,0.861472,0.089069
14.673367,0.,0.407607
14.673367,1.,0.503324
14.773869,0.861932,0.090004
14.773869,0.,0.407135
14.773869,1.,0.502861
14.874372,0.862387,0.090927
14.874372,0.,0.406669
14.874372,1.,0.502404
14.974874,0.862838,0.09184
14.974874,0.,0.406209
14.974874,1.,0.501951
15.075377,0.863284,0.092743
15.075377,0.,0.405755
15.075377,1.,0.501502
15.175879,0.863725,0.093635
15.175879,0.,0.405307
15.175879,1.,0.501058
15.276382,0.864162,0.094517
15.276382,0.,0.404865
15.276382,1.,0.500619
15.376884,0.864595,0.095388
15.376884,0.,0.404428
15.376884,1.,0.500184
15.477387,0.865023,0.096251
15.477387,0.,0.403996
15.477387,1.,0.499753
15.577889,0.865447,0.097103
15.577889,0.,0.40357
15.577889,1.,0.499327
15.678392,0.865867,0.097946
15.678392,0.,0.403149
15.678392,1.,0.498905
15.778894,0.866283,0.09878
15.778894,0.,0.402733
15.778894,1.,0.498487
15.879397,0.866695,0.099605
15.879397,0.,0.402322
15.879397,1.,0.498073
15.979899,0.867103,0.100421
15.979899,0.,0.401915
15.979899,1.,0.497663
16.080402,0.867507,0.101229
16.080402,0.,0.401514
16.080402,1.,0.497258
16.180905,0.867907,0.102027
16.180905,0.,0.401117
16.180905,1.,0.496856
16.281407,0.868303,0.102818
16.281407,0.,0.400725
16.281407,1.,0.496457
16.38191,0.868695,0.1036
16.38191,0.,0.400337
16.38191,1.,0.496063
16.482412,0.869084,0.104374
16.482412,0.,0.399954
16.482412,1.,0.495672
16.582915,0.869469,0.10514
16.582915,0.,0.399575
16.582915,1.,0.495285
16.683417,0.869851,0.105898
16.683417,0.,0.3992
16.683417,1.,0.494902
16.78392,0.87023,0.106649
16.78392,0.,0.39883
16.78392,1.,0.494522
16.884422,0.870602,0.107392
16.884422,0.,0.398462
16.884422,1.,0.494146
16.984925,0.870974,0.108128
16.984925,0.,0.398099
16.984925,1.,0.493773
17.085427,0.871343,0.108856
17.085427,0.,0.397741
17.085427,1.,0.493403
17.18593,0.871706,0.109577
17.18593,0.,0.397386
17.18593,1.,0.493037
17.286432,0.872067,0.110292
17.286432,0.,0.397034
17.286432,1.,0.492674
17.386935,0.872425,0.110999
17.386935,0.,0.396687
17.386935,1.,0.492315
17.487437,0.872779,0.111699
17.487437,0.,0.396342
17.487437,1.,0.491958
17.58794,0.873131,0.112393
17.58794,0.,0.396001
17.58794,1.,0.491605
17.688442,0.87348,0.11308
17.688442,0.,0.395664
17.688442,1.,0.491255
17.788945,0.873825,0.113761
17.788945,0.,0.395331
17.788945,1.,0.490908
17.889447,0.874168,0.114435
17.889447,0.,0.395001
17.889447,1.,0.490564
17.98995,0.874507,0.115103
17.98995,0.,0.394673
17.98995,1.,0.490224
18.090452,0.874844,0.115765
18.090452,0.,0.394349
18.090452,1.,0.489886
18.190955,0.875177,0.116421
18.190955,0.,0.394028
18.190955,1.,0.489551
18.291457,0.875508,0.117071
18.291457,0.,0.39371
18.291457,1.,0.489219
18.39196,0.875836,0.117715
18.39196,0.,0.393395
18.39196,1.,0.48889
18.492462,0.876161,0.118353
18.492462,0.,0.393083
18.492462,1.,0.488563
18.592965,0.876483,0.118986
18.592965,0.,0.392774
18.592965,1.,0.48824
18.693467,0.876803,0.119613
18.693467,0.,0.392468
18.693467,1.,0.487919
18.79397,0.87712,0.120234
18.79397,0.,0.392164
18.79397,1.,0.487601
18.894472,0.877434,0.120851
18.894472,0.,0.391863
18.894472,1.,0.487286
18.994975,0.877746,0.121462
18.994975,0.,0.391565
18.994975,1.,0.486973
19.095477,0.878055,0.122067
19.095477,0.,0.391269
19.095477,1.,0.486663
19.19598,0.878361,0.122668
19.19598,0.,0.390976
19.19598,1.,0.486356
19.296482,0.878665,0.123263
19.296482,0.,0.390685
19.296482,1.,0.486051
19.396985,0.878967,0.123854
19.396985,0.,0.390397
19.396985,1.,0.485749
19.497487,0.879266,0.12444
19.497487,0.,0.390111
19.497487,1.,0.485449
19.59799,0.879563,0.12502
19.59799,0.,0.389828
19.59799,1.,0.485152
19.698492,0.879857,0.125596
19.698492,0.,0.389546
19.698492,1.,0.484857
19.798995,0.880148,0.126168
19.798995,0.,0.389267
19.798995,1.,0.484565
19.899497,0.880438,0.126735
19.899497,0.,0.38899
19.899497,1.,0.484275
20.,0.880725,0.127298
20.,0.,0.388715
20.,1.,0.483987

==> data/vacRes/VRscatterOneMinusEta.csv <==
8.677542,0.17978839999999996,0.
0.,1.,0.367879
0.,0.,0.632121
0.100503,1.,0.372508
0.100503,0.,0.627492
0.201005,1.,0.37669
0.201005,0.,0.62331
0.301508,1.,0.380491
0.301508,0.,0.619509
0.40201,1.,0.383971
0.40201,0.,0.616029
0.502513,1.,0.387174
0.502513,0.,0.612826
0.603015,1.,0.390135
0.603015,0.,0.609865
0.703518,1.,0.392888
0.703518,0.,0.607112
0.80402,1.,0.395455
0.80402,0.,0.604545
0.904523,1.,0.397856
0.904523,0.,0.602144
1.005025,1.,0.40011
1.005025,0.,0.59989
1.105528,1.,0.402231
1.105528,0.,0.597769
1.20603,1.,0.404233
1.20603,0.,0.595767
1.306533,1.,0.406126
1.306533,0.,0.593874
1.407035,1.,0.40792
1.407035,0.,0.59208
1.507538,1.,0.409624
1.507538,0.,0.590376
1.60804,1.,0.411245
1.60804,0.,0.588755
1.708543,1.,0.412789
1.708543,0.,0.587211
1.809045,1.,0.414264
1.809045,0.,0.585736
1.909548,1.,0.415673
1.909548,0.,0.584327
2.01005,1.,0.417023
2.01005,0.,0.582977
2.110553,1.,0.418316
2.110553,0.,0.581684
2.211055,1.,0.419557
2.211055,0.,0.580443
2.311558,1.,0.420749
2.311558,0.,0.579251
2.41206,1.,0.421896
2.41206,0.,0.578104
2.512563,1.,0.423
2.512563,0.,0.577
2.613065,1.,0.424064
2.613065,0.,0.575936
2.713568,1.,0.42509
2.713568,0.,0.57491
2.81407,1.,0.42608
2.81407,0.,0.57392
2.914573,1.,0.427037
2.914573,0.,0.572963
3.015075,1.,0.427963
3.015075,0.,0.572037
3.115578,1.,0.428858
3.115578,0.,0.571142
3.21608,1.,0.429726
3.21608,0.,0.570274
3.316583,1.,0.430566
3.316583,0.,0.569434
3.417085,1.,0.431381
3.417085,0.,0.568619
3.517588,1.,0.432171
3.517588,0.,0.567829
3.61809,1.,0.432939
3.61809,0.,0.567061
3.718593,1.,0.433685
3.718593,0.,0.566315
3.819095,1.,0.434409
3.819095,0.,0.565591
3.919598,1.,0.435114
3.919598,0.,0.564886
4.020101,1.,0.435799
4.020101,0.,0.564201
4.120603,1.,0.436467
4.120603,0.,0.563533
4.221106,1.,0.437117
4.221106,0.,0.562883
4.321608,1.,0.43775
4.321608,0.,0.56225
4.422111,1.,0.438367
4.422111,0.,0.561633
4.522613,1.,0.438969
4.522613,0.,0.561031
4.623116,1.,0.439556
4.623116,0.,0.560444
4.723618,1.,0.44013
4.723618,0.,0.55987
4.824121,1.,0.440689
4.824121,0.,0.559311
4.924623,1.,0.441236
4.924623,0.,0.558764
5.025126,1.,0.44177
5.025126,0.,0.55823
5.125628,1.,0.442291
5.125628,0.,0.557709
5.226131,1.,0.442802
5.226131,0.,0.557198
5.326633,1.,0.443301
5.326633,0.,0.556699
5.427136,1.,0.443789
5.427136,0.,0.556211
5.527638,1.,0.444267
5.527638,0.,0.555733
5.628141,1.,0.444734
5.628141,0.,0.555266
5.728643,1.,0.445192
5.728643,0.,0.554808
5.829146,1.,0.445641
5.829146,0.,0.554359
5.929648,1.,0.44608
5.929648,0.,0.55392
6.030151,1.,0.446511
6.030151,0.,0.553489
6.130653,1.,0.446933
6.130653,0.,0.553067
6.231156,1.,0.447347
6.231156,0.,0.552653
6.331658,1.,0.447753
6.331658,0.,0.552247
6.432161,1.,0.448152
6.432161,0.,0.551848
6.532663,1.,0.448542
6.532663,0.,0.551458
6.633166,1.,0.448926
6.633166,0.,0.551074
6.733668,1.,0.449303
6.733668,0.,0.550697
6.834171,1.,0.449672
6.834171,0.,0.550328
6.934673,1.,0.450035
6.934673,0.,0.549965
7.035176,1.,0.450392
7.035176,0.,0.549608
7.135678,1.,0.450742
7.135678,0.,0.549258
7.236181,1.,0.451087
7.236181,0.,0.548913
7.336683,1.,0.451425
7.336683,0.,0.548575
7.437186,1.,0.451758
7.437186,0.,0.548242
7.537688,1.,0.452085
7.537688,0.,0.547915
7.638191,1.,0.452407
7.638191,0.,0.547593
7.738693,1.,0.452723
7.738693,0.,0.547277
7.839196,1.,0.453035
7.839196,0.,0.546965
7.939698,1.,0.453341
7.939698,0.,0.546659
8.040201,1.,0.453642
8.040201,0.,0.546358
8.140704,1.,0.453939
8.140704,0.,0.546061
8.241206,1.,0.454231
8.241206,0.,0.545769
8.341709,1.,0.454519
8.341709,0.,0.545481
8.442211,1.,0.454802
8.442211,0.,0.545198
8.542714,1.,0.455081
8.542714,0.,0.544919
8.643216,1.,0.455355
8.643216,0.,0.544645
8.743719,1.,0.455626
8.743719,0.,0.544374
8.743719,0.179373,0.001574
8.743719,1.,0.454556
8.743719,0.,0.54387
8.844221,0.17804600000000004,0.003941
8.844221,1.,0.453217
8.844221,0.,0.542842
8.944724,0.177033,0.006252
8.944724,1.,0.451913
8.944724,0.,0.541835
9.045226,0.17603400000000002,0.008514
9.045226,1.,0.45064
9.045226,0.,0.540846
9.145729,0.17505400000000004,0.01073
9.145729,1.,0.449396
9.145729,0.,0.539873
9.246231,0.174087,0.012902
9.246231,1.,0.448181
9.246231,0.,0.538918
9.346734,0.17314200000000002,0.01503
9.346734,1.,0.446992
9.346734,0.,0.537977
9.447236,0.17220999999999997,0.017117
9.447236,1.,0.44583
9.447236,0.,0.537053
9.547739,0.17129399999999995,0.019162
9.547739,1.,0.444694
9.547739,0.,0.536144
9.648241,0.17039499999999996,0.021169
9.648241,1.,0.443582
9.648241,0.,0.53525
9.748744,0.16951099999999997,0.023137
9.748744,1.,0.442494
9.748744,0.,0.534369
9.849246,0.16864100000000004,0.025069
9.849246,1.,0.441428
9.849246,0.,0.533503
9.949749,0.16778499999999996,0.026964
9.949749,1.,0.440385
9.949749,0.,0.53265
10.050251,0.16694299999999995,0.028825
10.050251,1.,0.439364
10.050251,0.,0.531811
10.150754,0.16611399999999998,0.030653
10.150754,1.,0.438363
10.150754,0.,0.530985
10.251256,0.16529899999999997,0.032447
10.251256,1.,0.437382
10.251256,0.,0.530171
10.351759,0.16449599999999998,0.034209
10.351759,1.,0.43642
10.351759,0.,0.52937
10.452261,0.163705,0.035942
10.452261,1.,0.435479
10.452261,0.,0.52858
10.552764,0.162925,0.037643
10.552764,1.,0.434555
10.552764,0.,0.527802
10.653266,0.16215900000000005,0.039316
10.653266,1.,0.433649
10.653266,0.,0.527035
10.753769,0.161404,0.04096
10.753769,1.,0.432759
10.753769,0.,0.52628
10.854271,0.160659,0.042577
10.854271,1.,0.431887
10.854271,0.,0.525536
10.954774,0.15992499999999998,0.044167
10.954774,1.,0.431032
10.954774,0.,0.524802
11.055276,0.15920199999999995,0.045731
11.055276,1.,0.430191
11.055276,0.,0.524078
11.155779,0.158489,0.047269
11.155779,1.,0.429367
11.155779,0.,0.523364
11.256281,0.157787,0.048783
11.256281,1.,0.428557
11.256281,0.,0.522661
11.356784,0.15709399999999996,0.050272
11.356784,1.,0.427761
11.356784,0.,0.521966
11.457286,0.15641099999999997,0.051738
11.457286,1.,0.42698
11.457286,0.,0.521282
11.557789,0.15573599999999999,0.053181
11.557789,1.,0.426212
11.557789,0.,0.520606
11.658291,0.155072,0.054602
11.658291,1.,0.425458
11.658291,0.,0.51994
11.758794,0.154416,0.056001
11.758794,1.,0.424717
11.758794,0.,0.519282
11.859296,0.15376900000000004,0.057379
11.859296,1.,0.423988
11.859296,0.,0.518633
11.959799,0.15313,0.058736
11.959799,1.,0.423271
11.959799,0.,0.517992
12.060302,0.15249999999999997,0.060073
12.060302,1.,0.422567
12.060302,0.,0.51736
12.160804,0.15187799999999996,0.06139
12.160804,1.,0.421874
12.160804,0.,0.516735
12.261307,0.15126700000000004,0.062688
12.261307,1.,0.421192
12.261307,0.,0.51612
12.361809,0.15066000000000002,0.063968
12.361809,1.,0.420521
12.361809,0.,0.515511
12.462312,0.150061,0.065228
12.462312,1.,0.419862
12.462312,0.,0.51491
12.562814,0.14946899999999996,0.066471
12.562814,1.,0.419213
12.562814,0.,0.514316
12.663317,0.14888500000000005,0.067697
12.663317,1.,0.418574
12.663317,0.,0.513729
12.763819,0.14830699999999997,0.068905
12.763819,1.,0.417945
12.763819,0.,0.51315
12.864322,0.147737,0.070097
12.864322,1.,0.417326
12.864322,0.,0.512577
12.964824,0.14717400000000003,0.071272
12.964824,1.,0.416716
12.964824,0.,0.512012
13.065327,0.146617,0.072432
13.065327,1.,0.416115
13.065327,0.,0.511453
13.165829,0.14606699999999995,0.073576
13.165829,1.,0.415524
13.165829,0.,0.510901
13.266332,0.145524,0.074704
13.266332,1.,0.414941
13.266332,0.,0.510355
13.366834,0.14498699999999998,0.075818
13.366834,1.,0.414367
13.366834,0.,0.509815
13.467337,0.14445600000000003,0.076917
13.467337,1.,0.413802
13.467337,0.,0.509282
13.567839,0.14393100000000003,0.078001
13.567839,1.,0.413245
13.567839,0.,0.508754
13.668342,0.143413,0.079072
13.668342,1.,0.412695
13.668342,0.,0.508233
13.768844,0.14290000000000003,0.080129
13.768844,1.,0.412154
13.768844,0.,0.507718
13.869347,0.14239199999999996,0.081172
13.869347,1.,0.41162
13.869347,0.,0.507208
13.969849,0.141891,0.082203
13.969849,1.,0.411094
13.969849,0.,0.506704
14.070352,0.14139500000000005,0.08322
14.070352,1.,0.410575
14.070352,0.,0.506205
14.170854,0.14090400000000003,0.084225
14.170854,1.,0.410063
14.170854,0.,0.505712
14.271357,0.14041800000000004,0.085218
14.271357,1.,0.409559
14.271357,0.,0.505224
14.371859,0.13993900000000004,0.086198
14.371859,1.,0.40906
14.371859,0.,0.504741
14.472362,0.13946400000000003,0.087167
14.472362,1.,0.408569
14.472362,0.,0.504264
14.572864,0.13899300000000003,0.088124
14.572864,1.,0.408085
14.572864,0.,0.503791
14.673367,0.13852799999999998,0.089069
14.673367,1.,0.407607
14.673367,0.,0.503324
14.773869,0.13806799999999997,0.090004
14.773869,1.,0.407135
14.773869,0.,0.502861
14.874372,0.13761299999999999,0.090927
14.874372,1.,0.406669
14.874372,0.,0.502404
14.974874,0.137162,0.09184
14.974874,1.,0.406209
14.974874,0.,0.501951
15.075377,0.13671599999999995,0.092743
15.075377,1.,0.405755
15.075377,0.,0.501502
15.175879,0.13627500000000003,0.093635
15.175879,1.,0.405307
15.175879,0.,0.501058
15.276382,0.13583800000000001,0.094517
15.276382,1.,0.404865
15.276382,0.,0.500619
15.376884,0.135405,0.095388
15.376884,1.,0.404428
15.376884,0.,0.500184
15.477387,0.134977,0.096251
15.477387,1.,0.403996
15.477387,0.,0.499753
15.577889,0.13455300000000003,0.097103
15.577889,1.,0.40357
15.577889,0.,0.499327
15.678392,0.13413299999999995,0.097946
15.678392,1.,0.403149
15.678392,0.,0.498905
15.778894,0.13371699999999997,0.09878
15.778894,1.,0.402733
15.778894,0.,0.498487
15.879397,0.133305,0.099605
15.879397,1.,0.402322
15.879397,0.,0.498073
15.979899,0.13289700000000004,0.100421
15.979899,1.,0.401915
15.979899,0.,0.497663
16.080402,0.13249299999999997,0.101229
16.080402,1.,0.401514
16.080402,0.,0.497258
16.180905,0.13209300000000002,0.102027
16.180905,1.,0.401117
16.180905,0.,0.496856
16.281407,0.13169699999999995,0.102818
16.281407,1.,0.400725
16.281407,0.,0.496457
16.38191,0.131305,0.1036
16.38191,1.,0.400337
16.38191,0.,0.496063
16.482412,0.13091600000000003,0.104374
16.482412,1.,0.399954
16.482412,0.,0.495672
16.582915,0.13053099999999995,0.10514
16.582915,1.,0.399575
16.582915,0.,0.495285
16.683417,0.13014899999999996,0.105898
16.683417,1.,0.3992
16.683417,0.,0.494902
16.78392,0.12977000000000005,0.106649
16.78392,1.,0.39883
16.78392,0.,0.494522
16.884422,0.129398,0.107392
16.884422,1.,0.398462
16.884422,0.,0.494146
16.984925,0.12902599999999997,0.108128
16.984925,1.,0.398099
16.984925,0.,0.493773
17.085427,0.12865700000000002,0.108856
17.085427,1.,0.397741
17.085427,0.,0.493403
17.18593,0.12829400000000002,0.109577
17.18593,1.,0.397386
17.18593,0.,0.493037
17.286432,0.12793299999999996,0.110292
17.286432,1.,0.397034
17.286432,0.,0.492674
17.386935,0.127575,0.110999
17.386935,1.,0.396687
17.386935,0.,0.492315
17.487437,0.12722100000000003,0.111699
17.487437,1.,0.396342
17.487437,0.,0.491958
17.58794,0.126869,0.112393
17.58794,1.,0.396001
17.58794,0.,0.491605
17.688442,0.12651999999999997,0.11308
17.688442,1.,0.395664
17.688442,0.,0.491255
17.788945,0.12617500000000004,0.113761
17.788945,1.,0.395331
17.788945,0.,0.490908
17.889447,0.12583200000000005,0.114435
17.889447,1.,0.395001
17.889447,0.,0.490564
17.98995,0.12549299999999997,0.115103
17.98995,1.,0.394673
17.98995,0.,0.490224
18.090452,0.12515600000000004,0.115765
18.090452,1.,0.394349
18.090452,0.,0.489886
18.190955,0.12482300000000002,0.116421
18.190955,1.,0.394028
18.190955,0.,0.489551
18.291457,0.12449200000000005,0.117071
18.291457,1.,0.39371
18.291457,0.,0.489219
18.39196,0.12416400000000005,0.117715
18.39196,1.,0.393395
18.39196,0.,0.48889
18.492462,0.12383900000000003,0.118353
18.492462,1.,0.393083
18.492462,0.,0.488563
18.592965,0.12351699999999999,0.118986
18.592965,1.,0.392774
18.592965,0.,0.48824
18.693467,0.123197,0.119613
18.693467,1.,0.392468
18.693467,0.,0.487919
18.79397,0.12287999999999999,0.120234
18.79397,1.,0.392164
18.79397,0.,0.487601
18.894472,0.12256599999999995,0.120851
18.894472,1.,0.391863
18.894472,0.,0.487286
18.994975,0.12225399999999997,0.121462
18.994975,1.,0.391565
18.994975,0.,0.486973
19.095477,0.12194499999999997,0.122067
19.095477,1.,0.391269
19.095477,0.,0.486663
19.19598,0.12163900000000005,0.122668
19.19598,1.,0.390976
19.19598,0.,0.486356
19.296482,0.12133499999999997,0.123263
19.296482,1.,0.390685
19.296482,0.,0.486051
19.396985,0.12103299999999995,0.123854
19.396985,1.,0.390397
19.396985,0.,0.485749
19.497487,0.12073400000000001,0.12444
19.497487,1.,0.390111
19.497487,0.,0.485449
19.59799,0.12043700000000002,0.12502
19.59799,1.,0.389828
19.59799,0.,0.485152
19.698492,0.120143,0.125596
19.698492,1.,0.389546
19.698492,0.,0.484857
19.798995,0.11985199999999996,0.126168
19.798995,1.,0.389267
19.798995,0.,0.484565
19.899497,0.11956199999999995,0.126735
19.899497,1.,0.38899
19.899497,0.,0.484275
20.,0.11927500000000002,0.127298
20.,1.,0.388715
20.,0.,0.483987

==> data/vacRes/VRscatter_E0_Ecode.csv <==
8.677542,7.117420607887201,0.
0.,0.,0.367879
0.,0.,0.632121
0.100503,0.,0.372508
0.100503,0.100503,0.627492
0.201005,0.,0.37669
0.201005,0.201005,0.62331
0.301508,0.,0.380491
0.301508,0.301508,0.619509
0.40201,0.,0.383971
0.40201,0.40201,0.616029
0.502513,0.,0.387174
0.502513,0.502513,0.612826
0.603015,0.,0.390135
0.603015,0.603015,0.609865
0.703518,0.,0.392888
0.703518,0.703518,0.607112
0.80402,0.,0.395455
0.80402,0.80402,0.604545
0.904523,0.,0.397856
0.904523,0.904523,0.602144
1.005025,0.,0.40011
1.005025,1.005025,0.59989
1.105528,0.,0.402231
1.105528,1.105528,0.597769
1.20603,0.,0.404233
1.20603,1.20603,0.595767
1.306533,0.,0.406126
1.306533,1.306533,0.593874
1.407035,0.,0.40792
1.407035,1.407035,0.59208
1.507538,0.,0.409624
1.507538,1.507538,0.590376
1.60804,0.,0.411245
1.60804,1.60804,0.588755
1.708543,0.,0.412789
1.708543,1.708543,0.587211
1.809045,0.,0.414264
1.809045,1.809045,0.585736
1.909548,0.,0.415673
1.909548,1.909548,0.584327
2.01005,0.,0.417023
2.01005,2.01005,0.582977
2.110553,0.,0.418316
2.110553,2.110553,0.581684
2.211055,0.,0.419557
2.211055,2.211055,0.580443
2.311558,0.,0.420749
2.311558,2.311558,0.579251
2.41206,0.,0.421896
2.41206,2.41206,0.578104
2.512563,0.,0.423
2.512563,2.512563,0.577
2.613065,0.,0.424064
2.613065,2.613065,0.575936
2.713568,0.,0.42509
2.713568,2.713568,0.57491
2.81407,0.,0.42608
2.81407,2.81407,0.57392
2.914573,0.,0.427037
2.914573,2.914573,0.572963
3.015075,0.,0.427963
3.015075,3.015075,0.572037
3.115578,0.,0.428858
3.115578,3.115578,0.571142
3.21608,0.,0.429726
3.21608,3.21608,0.570274
3.316583,0.,0.430566
3.316583,3.316583,0.569434
3.417085,0.,0.431381
3.417085,3.417085,0.568619
3.517588,0.,0.432171
3.517588,3.517588,0.567829
3.61809,0.,0.432939
3.61809,3.61809,0.567061
3.718593,0.,0.433685
3.718593,3.718593,0.566315
3.819095,0.,0.434409
3.819095,3.819095,0.565591
3.919598,0.,0.435114
3.919598,3.919598,0.564886
4.020101,0.,0.435799
4.020101,4.020101,0.564201
4.120603,0.,0.436467
4.120603,4.120603,0.563533
4.221106,0.,0.437117
4.221106,4.221106,0.562883
4.321608,0.,0.43775
4.321608,4.321608,0.56225
4.422111,0.,0.438367
4.422111,4.422111,0.561633
4.522613,0.,0.438969
4.522613,4.522613,0.561031
4.623116,0.,0.439556
4.623116,4.623116,0.560444
4.723618,0.,0.44013
4.723618,4.723618,0.55987
4.824121,0.,0.440689
4.824121,4.824121,0.559311
4.924623,0.,0.441236
4.924623,4.924623,0.558764
5.025126,0.,0.44177
5.025126,5.025126,0.55823
5.125628,0.,0.442291
5.125628,5.125628,0.557709
5.226131,0.,0.442802
5.226131,5.226131,0.557198
5.326633,0.,0.443301
5.326633,5.326633,0.556699
5.427136,0.,0.443789
5.427136,5.427136,0.556211
5.527638,0.,0.444267
5.527638,5.527638,0.555733
5.628141,0.,0.444734
5.628141,5.628141,0.555266
5.728643,0.,0.445192
5.728643,5.728643,0.554808
5.829146,0.,0.445641
5.829146,5.829146,0.554359
5.929648,0.,0.44608
5.929648,5.929648,0.55392
6.030151,0.,0.446511
6.030151,6.030151,0.553489
6.130653,0.,0.446933
6.130653,6.130653,0.553067
6.231156,0.,0.447347
6.231156,6.231156,0.552653
6.331658,0.,0.447753
6.331658,6.331658,0.552247
6.432161,0.,0.448152
6.432161,6.432161,0.551848
6.532663,0.,0.448542
6.532663,6.532663,0.551458
6.633166,0.,0.448926
6.633166,6.633166,0.551074
6.733668,0.,0.449303
6.733668,6.733668,0.550697
6.834171,0.,0.449672
6.834171,6.834171,0.550328
6.934673,0.,0.450035
6.934673,6.934673,0.549965
7.035176,0.,0.450392
7.035176,7.035176,0.549608
7.135678,0.,0.450742
7.135678,7.135678,0.549258
7.236181,0.,0.451087
7.236181,7.236181,0.548913
7.336683,0.,0.451425
7.336683,7.336683,0.548575
7.437186,0.,0.451758
7.437186,7.437186,0.548242
7.537688,0.,0.452085
7.537688,7.537688,0.547915
7.638191,0.,0.452407
7.638191,7.638191,0.547593
7.738693,0.,0.452723
7.738693,7.738693,0.547277
7.839196,0.,0.453035
7.839196,7.839196,0.546965
7.939698,0.,0.453341
7.939698,7.939698,0.546659
8.040201,0.,0.453642
8.040201,8.040201,0.546358
8.140704,0.,0.453939
8.140704,8.140704,0.546061
8.241206,0.,0.454231
8.241206,8.241206,0.545769
8.341709,0.,0.454519
8.341709,8.341709,0.545481
8.442211,0.,0.454802
8.442211,8.442211,0.545198
8.542714,0.,0.455081
8.542714,8.542714,0.544919
8.643216,0.,0.455355
8.643216,8.643216,0.544645
8.743719,0.,0.455626
8.743719,8.743719,0.544374
8.743719,7.175331891813,0.001574
8.743719,0.,0.454556
8.743719,8.743719,0.54387
8.844221,7.269542827833999,0.003941
8.844221,0.,0.453217
8.844221,8.844221,0.542842
8.944724,7.361212676108001,0.006252
8.944724,0.,0.451913
8.944724,8.944724,0.541835
9.045226,7.452958686315999,0.008514
9.045226,0.,0.45064
9.045226,9.045226,0.540846
9.145729,7.544732555633999,0.01073
9.145729,0.,0.449396
9.145729,9.145729,0.539873
9.246231,7.636582383903,0.012902
9.246231,0.,0.448181
9.246231,9.246231,0.538918
9.346734,7.728421781771999,0.01503
9.346734,0.,0.446992
9.346734,9.346734,0.537977
9.447236,7.82032748844,0.017117
9.447236,0.,0.44583
9.447236,9.447236,0.537053
9.547739,7.912268595734001,0.019162
9.547739,0.,0.444694
9.547739,9.547739,0.536144
9.648241,8.004228974805,0.021169
9.648241,0.,0.443582
9.648241,9.648241,0.53525
9.748744,8.096224655816,0.023137
9.748744,0.,0.442494
9.748744,9.748744,0.534369
9.849246,8.188259305314,0.025069
9.849246,0.,0.441428
9.849246,9.849246,0.533503
9.949749,8.280330364035,0.026964
9.949749,0.,0.440385
9.949749,9.949749,0.53265
10.050251,8.372431947307,0.028825
10.050251,0.,0.439364
10.050251,10.050251,0.531811
10.150754,8.464571650044,0.030653
10.150754,0.,0.438363
10.150754,10.150754,0.530985
10.251256,8.556733634456,0.032447
10.251256,0.,0.437382
10.251256,10.251256,0.530171
10.351759,8.648936051536,0.034209
10.351759,0.,0.43642
10.351759,10.351759,0.52937
10.452261,8.741173612995,0.035942
10.452261,0.,0.435479
10.452261,10.452261,0.52858
10.552764,8.8334549253,0.037643
10.552764,0.,0.434555
10.552764,10.552764,0.527802
10.653266,8.925743038705999,0.039316
10.653266,0.,0.433649
10.653266,10.653266,0.527035
10.753769,9.018067668324,0.04096
10.753769,0.,0.432759
10.753769,10.753769,0.52628
10.854271,9.110434675411,0.042577
10.854271,0.,0.431887
10.854271,10.854271,0.525536
10.954774,9.20283176805,0.044167
10.954774,0.,0.431032
10.954774,10.954774,0.524802
11.055276,9.295253950248,0.045731
11.055276,0.,0.430191
11.055276,11.055276,0.524078
11.155779,9.387710742069,0.047269
11.155779,0.,0.429367
11.155779,11.155779,0.523364
11.256281,9.480186189852999,0.048783
11.256281,0.,0.428557
11.256281,11.256281,0.522661
11.356784,9.572701374304,0.050272
11.356784,0.,0.427761
11.356784,11.356784,0.521966
11.457286,9.665240439454001,0.051738
11.457286,0.,0.42698
11.457286,11.457286,0.521282
11.557789,9.757825172296,0.053181
11.557789,0.,0.426212
11.557789,11.557789,0.520606
11.658291,9.850416498048,0.054602
11.658291,0.,0.425458
11.658291,11.658291,0.51994
11.758794,9.943048065696,0.056001
11.758794,0.,0.424717
11.758794,11.758794,0.519282
11.859296,10.035703913376,0.057379
11.859296,0.,0.423988
11.859296,11.859296,0.518633
11.959799,10.12839497913,0.058736
11.959799,0.,0.423271
11.959799,11.959799,0.517992
12.060302,10.221105945,0.060073
12.060302,0.,0.422567
12.060302,12.060302,0.51736
12.160804,10.313845410088001,0.06139
12.160804,0.,0.421874
12.160804,12.160804,0.516735
12.261307,10.406575874031,0.062688
12.261307,0.,0.421192
12.261307,12.261307,0.51612
12.361809,10.49937885606,0.063968
12.361809,0.,0.420521
12.361809,12.361809,0.515511
12.462312,10.592204998968,0.065228
12.462312,0.,0.419862
12.462312,12.462312,0.51491
12.562814,10.685062754234,0.066471
12.562814,0.,0.419213
12.562814,12.562814,0.514316
12.663317,10.777939048454998,0.067697
12.663317,0.,0.418574
12.663317,12.663317,0.513729
12.763819,10.870855295567,0.068905
12.763819,0.,0.417945
12.763819,12.763819,0.51315
12.864322,10.963785660686,0.070097
12.864322,0.,0.417326
12.864322,12.864322,0.512577
12.964824,11.056738992624,0.071272
12.964824,0.,0.416716
12.964824,12.964824,0.512012
13.065327,11.149727951241,0.072432
13.065327,0.,0.416115
13.065327,13.065327,0.511453
13.165829,11.242735855457001,0.073576
13.165829,0.,0.415524
13.165829,13.165829,0.510901
13.266332,11.335762302032,0.074704
13.266332,0.,0.414941
13.266332,13.266332,0.510355
13.366834,11.428816838842002,0.075818
13.366834,0.,0.414367
13.366834,13.366834,0.509815
13.467337,11.521899366328,0.076917
13.467337,0.,0.413802
13.467337,13.467337,0.509282
13.567839,11.615006364890998,0.078001
13.567839,0.,0.413245
13.567839,13.567839,0.508754
13.668342,11.708124068754001,0.079072
13.668342,0.,0.412695
13.668342,13.668342,0.508233
13.768844,11.8012761924,0.080129
13.768844,0.,0.412154
13.768844,13.768844,0.507718
13.869347,11.894462941976,0.081172
13.869347,0.,0.41162
13.869347,13.869347,0.507208
13.969849,11.987653155541,0.082203
13.969849,0.,0.411094
13.969849,13.969849,0.506704
14.070352,12.08087457896,0.08322
14.070352,0.,0.410575
14.070352,14.070352,0.506205
14.170854,12.174123987984,0.084225
14.170854,0.,0.410063
14.170854,14.170854,0.505712
14.271357,12.267401592774,0.085218
14.271357,0.,0.409559
14.271357,14.271357,0.505224
14.371859,12.360675423399,0.086198
14.371859,0.,0.40906
14.371859,14.371859,0.504741
14.472362,12.453988506032,0.087167
14.472362,0.,0.408569
14.472362,14.472362,0.504264
14.572864,12.547337914047999,0.088124
14.572864,0.,0.408085
14.572864,14.572864,0.503791
14.673367,12.640694816224,0.089069
14.673367,0.,0.407607
14.673367,14.673367,0.503324
14.773869,12.734070454908,0.090004
14.773869,0.,0.407135
14.773869,14.773869,0.502861
14.874372,12.827465045963999,0.090927
14.874372,0.,0.406669
14.874372,14.874372,0.502404
14.974874,12.920890332412,0.09184
14.974874,0.,0.406209
14.974874,14.974874,0.501951
15.075377,13.014331758068,0.092743
15.075377,0.,0.405755
15.075377,15.075377,0.501502
15.175879,13.107786089274999,0.093635
15.175879,0.,0.405307
15.175879,15.175879,0.501058
15.276382,13.201268821884,0.094517
15.276382,0.,0.404865
15.276382,15.276382,0.500619
15.376884,13.29477702198,0.095388
15.376884,0.,0.404428
15.376884,15.376884,0.500184
15.477387,13.388295734901,0.096251
15.477387,0.,0.403996
15.477387,15.477387,0.499753
15.577889,13.481837301383,0.097103
15.577889,0.,0.40357
15.577889,15.577889,0.499327
15.678392,13.575402245864002,0.097946
15.678392,0.,0.403149
15.678392,15.678392,0.498905
15.778894,13.668987631002,0.09878
15.778894,0.,0.402733
15.778894,15.778894,0.498487
15.879397,13.762593982915,0.099605
15.879397,0.,0.402322
15.879397,15.879397,0.498073
15.979899,13.856218362597,0.100421
15.979899,0.,0.401915
15.979899,15.979899,0.497663
16.080402,13.949861297814,0.101229
16.080402,0.,0.401514
16.080402,16.080402,0.497258
16.180905,14.043520715835,0.102027
16.180905,0.,0.401117
16.180905,16.180905,0.496856
16.281407,14.137194542321001,0.102818
16.281407,0.,0.400725
16.281407,16.281407,0.496457
16.38191,14.230883307450002,0.1036
16.38191,0.,0.400337
16.38191,16.38191,0.496063
16.482412,14.324600550608,0.104374
16.482412,0.,0.399954
16.482412,16.482412,0.495672
16.582915,14.418330522135001,0.10514
16.582915,0.,0.399575
16.582915,16.582915,0.495285
16.683417,14.512086960867,0.105898
16.683417,0.,0.3992
16.683417,16.683417,0.494902
16.78392,14.605870701599997,0.106649
16.78392,0.,0.39883
16.78392,16.78392,0.494522
16.884422,14.699611562044,0.107392
16.884422,0.,0.398462
16.884422,16.884422,0.494146
16.984925,14.793428066950002,0.108128
16.984925,0.,0.398099
16.984925,16.984925,0.493773
17.085427,14.887267218460998,0.108856
17.085427,0.,0.397741
17.085427,17.085427,0.493403
17.18593,14.981078296579998,0.109577
17.18593,0.,0.397386
17.18593,17.18593,0.493037
17.286432,15.074926894944001,0.110292
17.286432,0.,0.397034
17.286432,17.286432,0.492674
17.386935,15.168796767375001,0.110999
17.386935,0.,0.396687
17.386935,17.386935,0.492315
17.487437,15.262667777423,0.111699
17.487437,0.,0.396342
17.487437,17.487437,0.491958
17.58794,15.356575640139999,0.112393
17.58794,0.,0.396001
17.58794,17.58794,0.491605
17.688442,15.45050031816,0.11308
17.688442,0.,0.395664
17.688442,17.688442,0.491255
17.788945,15.544424864624999,0.113761
17.788945,0.,0.395331
17.788945,17.788945,0.490908
17.889447,15.638382105096,0.114435
17.889447,0.,0.395001
17.889447,17.889447,0.490564
17.98995,15.732337204650001,0.115103
17.98995,0.,0.394673
17.98995,17.98995,0.490224
18.090452,15.826323389487998,0.115765
18.090452,0.,0.394349
18.090452,18.090452,0.489886
18.190955,15.920305424034998,0.116421
18.190955,0.,0.394028
18.190955,18.190955,0.489551
18.291457,16.014316935156,0.117071
18.291457,0.,0.39371
18.291457,18.291457,0.489219
18.39196,16.10834067856,0.117715
18.39196,0.,0.393395
18.39196,18.39196,0.48889
18.492462,16.202373998382,0.118353
18.492462,0.,0.393083
18.492462,18.492462,0.488563
18.592965,16.296417742095,0.118986
18.592965,0.,0.392774
18.592965,18.592965,0.48824
18.693467,16.390487946001,0.119613
18.693467,0.,0.392468
18.693467,18.693467,0.487919
18.79397,16.484566966400003,0.120234
18.79397,0.,0.392164
18.79397,18.79397,0.487601
18.894472,16.578652144848,0.120851
18.894472,0.,0.391863
18.894472,18.894472,0.487286
18.994975,16.67276332635,0.121462
18.994975,0.,0.391565
18.994975,18.994975,0.486973
19.095477,16.766879057235,0.122067
19.095477,0.,0.391269
19.095477,19.095477,0.486663
19.19598,16.861000188779997,0.122668
19.19598,0.,0.390976
19.19598,19.19598,0.486356
19.296482,16.95514335653,0.123263
19.296482,0.,0.390685
19.296482,19.296482,0.486051
19.396985,17.049309714495003,0.123854
19.396985,0.,0.390397
19.396985,19.396985,0.485749
19.497487,17.143477404542,0.12444
19.497487,0.,0.390111
19.497487,19.497487,0.485449
19.59799,17.23766687837,0.12502
19.59799,0.,0.389828
19.59799,19.59799,0.485152
19.698492,17.331856075644,0.125596
19.698492,0.,0.389546
19.698492,19.698492,0.484857
19.798995,17.426045851260003,0.126168
19.798995,0.,0.389267
19.798995,19.798995,0.484565
19.899497,17.520273339686,0.126735
19.899497,0.,0.38899
19.899497,19.899497,0.484275
20.,17.6145,0.127298
20.,0.,0.388715
20.,20.,0.483987

==> data/vacRes/vacRes.csv <==
0.000000,-0.000000,0.000000,1.000000,0.367879,0.632121,2,1,1
0.100503,0.049934,0.000000,1.000000,0.372508,0.627492,2,1,1
0.201005,0.093947,0.000000,1.000000,0.376690,0.623310,2,1,1
0.301508,0.133123,0.000000,1.000000,0.380491,0.619509,2,1,1
0.402010,0.168283,0.000000,1.000000,0.383971,0.616029,2,1,1
0.502513,0.200066,0.000000,1.000000,0.387174,0.612826,2,1,1
0.603015,0.228976,0.000000,1.000000,0.390135,0.609865,2,1,1
0.703518,0.255417,0.000000,1.000000,0.392888,0.607112,2,1,1
0.804020,0.279717,0.000000,1.000000,0.395455,0.604545,2,1,1
0.904523,0.302147,0.000000,1.000000,0.397856,0.602144,2,1,1
1.005025,0.322931,0.000000,1.000000,0.400110,0.599890,2,1,1
1.105528,0.342259,0.000000,1.000000,0.402231,0.597769,2,1,1
1.206030,0.360291,0.000000,1.000000,0.404233,0.595767,2,1,1
1.306533,0.377161,0.000000,1.000000,0.406126,0.593874,2,1,1
1.407035,0.392988,0.000000,1.000000,0.407920,0.592080,2,1,1
1.507538,0.407873,0.000000,1.000000,0.409624,0.590376,2,1,1
1.608040,0.421903,0.000000,1.000000,0.411245,0.588755,2,1,1
1.708543,0.435156,0.000000,1.000000,0.412789,0.587211,2,1,1
1.809045,0.447698,0.000000,1.000000,0.414264,0.585736,2,1,1
1.909548,0.459591,0.000000,1.000000,0.415673,0.584327,2,1,1
2.010050,0.470886,0.000000,1.000000,0.417023,0.582977,2,1,1
2.110553,0.481631,0.000000,1.000000,0.418316,0.581684,2,1,1
2.211055,0.491868,0.000000,1.000000,0.419557,0.580443,2,1,1
2.311558,0.501634,0.000000,1.000000,0.420749,0.579251,2,1,1
2.412060,0.510965,0.000000,1.000000,0.421896,0.578104,2,1,1
2.512563,0.519889,0.000000,1.000000,0.423000,0.577000,2,1,1
2.613065,0.528435,0.000000,1.000000,0.424064,0.575936,2,1,1
2.713568,0.536629,0.000000,1.000000,0.425090,0.574910,2,1,1
2.814070,0.544492,0.000000,1.000000,0.426080,0.573920,2,1,1
2.914573,0.552046,0.000000,1.000000,0.427037,0.572963,2,1,1
3.015075,0.559310,0.000000,1.000000,0.427963,0.572037,2,1,1
3.115578,0.566302,0.000000,1.000000,0.428858,0.571142,2,1,1
3.216080,0.573038,0.000000,1.000000,0.429726,0.570274,2,1,1
3.316583,0.579531,0.000000,1.000000,0.430566,0.569434,2,1,1
3.417085,0.585797,0.000000,1.000000,0.431381,0.568619,2,1,1
3.517588,0.591847,0.000000,1.000000,0.432171,0.567829,2,1,1
3.618090,0.597693,0.000000,1.000000,0.432939,0.567061,2,1,1
3.718593,0.603346,0.000000,1.000000,0.433685,0.566315,2,1,1
3.819095,0.608817,0.000000,1.000000,0.434409,0.565591,2,1,1
3.919598,0.614113,0.000000,1.000000,0.435114,0.564886,2,1,1
4.020101,0.619245,0.000000,1.000000,0.435799,0.564201,2,1,1
4.120603,0.624219,0.000000,1.000000,0.436467,0.563533,2,1,1
4.221106,0.629045,0.000000,1.000000,0.437117,0.562883,2,1,1
4.321608,0.633727,0.000000,1.000000,0.437750,0.562250,2,1,1
4.422111,0.638275,0.000000,1.000000,0.438367,0.561633,2,1,1
4.522613,0.642692,0.000000,1.000000,0.438969,0.561031,2,1,1
4.623116,0.646986,0.000000,1.000000,0.439556,0.560444,2,1,1
4.723618,0.651161,0.000000,1.000000,0.440130,0.559870,2,1,1
4.824121,0.655223,0.000000,1.000000,0.440689,0.559311,2,1,1
4.924623,0.659177,0.000000,1.000000,0.441236,0.558764,2,1,1
5.025126,0.663027,0.000000,1.000000,0.441770,0.558230,2,1,1
5.125628,0.666778,0.000000,1.000000,0.442291,0.557709,2,1,1
5.226131,0.670432,0.000000,1.000000,0.442802,0.557198,2,1,1
5.326633,0.673996,0.000000,1.000000,0.443301,0.556699,2,1,1
5.427136,0.677471,0.000000,1.000000,0.443789,0.556211,2,1,1
5.527638,0.680861,0.000000,1.000000,0.444267,0.555733,2,1,1
5.628141,0.684170,0.000000,1.000000,0.444734,0.555266,2,1,1
5.728643,0.687401,0.000000,1.000000,0.445192,0.554808,2,1,1
5.829146,0.690556,0.000000,1.000000,0.445641,0.554359,2,1,1
5.929648,0.693639,0.000000,1.000000,0.446080,0.553920,2,1,1
6.030151,0.696651,0.000000,1.000000,0.446511,0.553489,2,1,1
6.130653,0.699596,0.000000,1.000000,0.446933,0.553067,2,1,1
6.231156,0.702476,0.000000,1.000000,0.447347,0.552653,2,1,1
6.331658,0.705293,0.000000,1.000000,0.447753,0.552247,2,1,1
6.432161,0.708049,0.000000,1.000000,0.448152,0.551848,2,1,1
6.532663,0.710746,0.000000,1.000000,0.448542,0.551458,2,1,1
6.633166,0.713387,0.000000,1.000000,0.448926,0.551074,2,1,1
6.733668,0.715973,0.000000,1.000000,0.449303,0.550697,2,1,1
6.834171,0.718506,0.000000,1.000000,0.449672,0.550328,2,1,1
6.934673,0.720987,0.000000,1.000000,0.450035,0.549965,2,1,1
7.035176,0.723419,0.000000,1.000000,0.450392,0.549608,2,1,1
7.135678,0.725802,0.000000,1.000000,0.450742,0.549258,2,1,1
7.236181,0.728139,0.000000,1.000000,0.451087,0.548913,2,1,1
7.336683,0.730431,0.000000,1.000000,0.451425,0.548575,2,1,1
7.437186,0.732678,0.000000,1.000000,0.451758,0.548242,2,1,1
7.537688,0.734883,0.000000,1.000000,0.452085,0.547915,2,1,1
7.638191,0.737047,0.000000,1.000000,0.452407,0.547593,2,1,1
7.738693,0.739171,0.000000,1.000000,0.452723,0.547277,2,1,1
7.839196,0.741256,0.000000,1.000000,0.453035,0.546965,2,1,1
7.939698,0.743303,0.000000,1.000000,0.453341,0.546659,2,1,1
8.040201,0.745314,0.000000,1.000000,0.453642,0.546358,2,1,1
8.140704,0.747288,0.000000,1.000000,0.453939,0.546061,2,1,1
8.241206,0.749228,0.000000,1.000000,0.454231,0.545769,2,1,1
8.341709,0.751135,0.000000,1.000000,0.454519,0.545481,2,1,1
8.442211,0.753008,0.000000,1.000000,0.454802,0.545198,2,1,1
8.542714,0.754850,0.000000,1.000000,0.455081,0.544919,2,1,1
8.643216,0.756660,0.000000,1.000000,0.455355,0.544645,2,1,1
8.743719,0.758440,0.000000,1.000000,0.455626,0.544374,2,0,1
8.743719,0.758443,0.820627,0.000000,1.000000,0.001574,0.454556,0.543870,3,1,1
8.844221,0.760207,0.821954,0.000000,1.000000,0.003941,0.453217,0.542842,3,1,1
8.944724,0.761953,0.822967,0.000000,1.000000,0.006252,0.451913,0.541835,3,1,1
9.045226,0.763682,0.823966,0.000000,1.000000,0.008514,0.450640,0.540846,3,1,1
9.145729,0.765393,0.824946,0.000000,1.000000,0.010730,0.449396,0.539873,3,1,1
9.246231,0.767088,0.825913,0.000000,1.000000,0.012902,0.448181,0.538918,3,1,1
9.346734,0.768767,0.826858,0.000000,1.000000,0.015030,0.446992,0.537977,3,1,1
9.447236,0.770429,0.827790,0.000000,1.000000,0.017117,0.445830,0.537053,3,1,1
9.547739,0.772075,0.828706,0.000000,1.000000,0.019162,0.444694,0.536144,3,1,1
9.648241,0.773705,0.829605,0.000000,1.000000,0.021169,0.443582,0.535250,3,1,1
9.748744,0.775321,0.830489,0.000000,1.000000,0.023137,0.442494,0.534369,3,1,1
9.849246,0.776921,0.831359,0.000000,1.000000,0.025069,0.441428,0.533503,3,1,1
9.949749,0.778506,0.832215,0.000000,1.000000,0.026964,0.440385,0.532650,3,1,1
10.050251,0.780076,0.833057,0.000000,1.000000,0.028825,0.439364,0.531811,3,1,1
10.150754,0.781632,0.833886,0.000000,1.000000,0.030653,0.438363,0.530985,3,1,1
10.251256,0.783175,0.834701,0.000000,1.000000,0.032447,0.437382,0.530171,3,1,1
10.351759,0.784703,0.835504,0.000000,1.000000,0.034209,0.436420,0.529370,3,1,1
10.452261,0.786217,0.836295,0.000000,1.000000,0.035942,0.435479,0.528580,3,1,1
10.552764,0.787718,0.837075,0.000000,1.000000,0.037643,0.434555,0.527802,3,1,1
10.653266,0.789206,0.837841,0.000000,1.000000,0.039316,0.433649,0.527035,3,1,1
10.753769,0.790681,0.838596,0.000000,1.000000,0.040960,0.432759,0.526280,3,1,1
10.854271,0.792143,0.839341,0.000000,1.000000,0.042577,0.431887,0.525536,3,1,1
10.954774,0.793592,0.840075,0.000000,1.000000,0.044167,0.431032,0.524802,3,1,1
11.055276,0.795029,0.840798,0.000000,1.000000,0.045731,0.430191,0.524078,3,1,1
11.155779,0.796454,0.841511,0.000000,1.000000,0.047269,0.429367,0.523364,3,1,1
11.256281,0.797867,0.842213,0.000000,1.000000,0.048783,0.428557,0.522661,3,1,1
11.356784,0.799268,0.842906,0.000000,1.000000,0.050272,0.427761,0.521966,3,1,1
11.457286,0.800657,0.843589,0.000000,1.000000,0.051738,0.426980,0.521282,3,1,1
11.557789,0.802035,0.844264,0.000000,1.000000,0.053181,0.426212,0.520606,3,1,1
11.658291,0.803401,0.844928,0.000000,1.000000,0.054602,0.425458,0.519940,3,1,1
11.758794,0.804756,0.845584,0.000000,1.000000,0.056001,0.424717,0.519282,3,1,1
11.859296,0.806101,0.846231,0.000000,1.000000,0.057379,0.423988,0.518633,3,1,1
11.959799,0.807434,0.846870,0.000000,1.000000,0.058736,0.423271,0.517992,3,1,1
12.060302,0.808757,0.847500,0.000000,1.000000,0.060073,0.422567,0.517360,3,1,1
12.160804,0.810070,0.848122,0.000000,1.000000,0.061390,0.421874,0.516735,3,1,1
12.261307,0.811372,0.848733,0.000000,1.000000,0.062688,0.421192,0.516120,3,1,1
12.361809,0.812663,0.849340,0.000000,1.000000,0.063968,0.420521,0.515511,3,1,1
12.462312,0.813945,0.849939,0.000000,1.000000,0.065228,0.419862,0.514910,3,1,1
12.562814,0.815217,0.850531,0.000000,1.000000,0.066471,0.419213,0.514316,3,1,1
12.663317,0.816479,0.851115,0.000000,1.000000,0.067697,0.418574,0.513729,3,1,1
12.763819,0.817731,0.851693,0.000000,1.000000,0.068905,0.417945,0.513150,3,1,1
12.864322,0.818974,0.852263,0.000000,1.000000,0.070097,0.417326,0.512577,3,1,1
12.964824,0.820208,0.852826,0.000000,1.000000,0.071272,0.416716,0.512012,3,1,1
13.065327,0.821432,0.853383,0.000000,1.000000,0.072432,0.416115,0.511453,3,1,1
13.165829,0.822647,0.853933,0.000000,1.000000,0.073576,0.415524,0.510901,3,1,1
13.266332,0.823853,0.854476,0.000000,1.000000,0.074704,0.414941,0.510355,3,1,1
13.366834,0.825050,0.855013,0.000000,1.000000,0.075818,0.414367,0.509815,3,1,1
13.467337,0.826238,0.855544,0.000000,1.000000,0.076917,0.413802,0.509282,3,1,1
13.567839,0.827418,0.856069,0.000000,1.000000,0.078001,0.413245,0.508754,3,1,1
13.668342,0.828589,0.856587,0.000000,1.000000,0.079072,0.412695,0.508233,3,1,1
13.768844,0.829752,0.857100,0.000000,1.000000,0.080129,0.412154,0.507718,3,1,1
13.869347,0.830907,0.857608,0.000000,1.000000,0.081172,0.411620,0.507208,3,1,1
13.969849,0.832053,0.858109,0.000000,1.000000,0.082203,0.411094,0.506704,3,1,1
14.070352,0.833191,0.858605,0.000000,1.000000,0.083220,0.410575,0.506205,3,1,1
14.170854,0.834321,0.859096,0.000000,1.000000,0.084225,0.410063,0.505712,3,1,1
14.271357,0.835443,0.859582,0.000000,1.000000,0.085218,0.409559,0.505224,3,1,1
14.371859,0.836557,0.860061,0.000000,1.000000,0.086198,0.409060,0.504741,3,1,1
14.472362,0.837664,0.860536,0.000000,1.000000,0.087167,0.408569,0.504264,3,1,1
14.572864,0.838763,0.861007,0.000000,1.000000,0.088124,0.408085,0.503791,3,1,1
14.673367,0.839854,0.861472,0.000000,1.000000,0.089069,0.407607,0.503324,3,1,1
14.773869,0.840938,0.861932,0.000000,1.000000,0.090004,0.407135,0.502861,3,1,1
14.874372,0.842014,0.862387,0.000000,1.000000,0.090927,0.406669,0.502404,3,1,1
14.974874,0.843083,0.862838,0.000000,1.000000,0.091840,0.406209,0.501951,3,1,1
15.075377,0.844145,0.863284,0.000000,1.000000,0.092743,0.405755,0.501502,3,1,1
15.175879,0.845200,0.863725,0.000000,1.000000,0.093635,0.405307,0.501058,3,1,1
15.276382,0.846248,0.864162,0.000000,1.000000,0.094517,0.404865,0.500619,3,1,1
15.376884,0.847289,0.864595,0.000000,1.000000,0.095388,0.404428,0.500184,3,1,1
15.477387,0.848323,0.865023,0.000000,1.000000,0.096251,0.403996,0.499753,3,1,1
15.577889,0.849350,0.865447,0.000000,1.000000,0.097103,0.403570,0.499327,3,1,1
15.678392,0.850370,0.865867,0.000000,1.000000,0.097946,0.403149,0.498905,3,1,1
15.778894,0.851384,0.866283,0.000000,1.000000,0.098780,0.402733,0.498487,3,1,1
15.879397,0.852391,0.866695,0.000000,1.000000,0.099605,0.402322,0.498073,3,1,1
15.979899,0.853392,0.867103,0.000000,1.000000,0.100421,0.401915,0.497663,3,1,1
16.080402,0.854386,0.867507,0.000000,1.000000,0.101229,0.401514,0.497258,3,1,1
16.180905,0.855374,0.867907,0.000000,1.000000,0.102027,0.401117,0.496856,3,1,1
16.281407,0.856355,0.868303,0.000000,1.000000,0.102818,0.400725,0.496457,3,1,1
16.381910,0.857330,0.868695,0.000000,1.000000,0.103600,0.400337,0.496063,3,1,1
16.482412,0.858299,0.869084,0.000000,1.000000,0.104374,0.399954,0.495672,3,1,1
16.582915,0.859262,0.869469,0.000000,1.000000,0.105140,0.399575,0.495285,3,1,1
16.683417,0.860218,0.869851,0.000000,1.000000,0.105898,0.399200,0.494902,3,1,1
16.783920,0.861169,0.870230,0.000000,1.000000,0.106649,0.398830,0.494522,3,1,1
16.884422,0.862114,0.870602,0.000000,1.000000,0.107392,0.398462,0.494146,3,1,1
16.984925,0.863053,0.870974,0.000000,1.000000,0.108128,0.398099,0.493773,3,1,1
17.085427,0.863986,0.871343,0.000000,1.000000,0.108856,0.397741,0.493403,3,1,1
17.185930,0.864913,0.871706,0.000000,1.000000,0.109577,0.397386,0.493037,3,1,1
17.286432,0.865834,0.872067,0.000000,1.000000,0.110292,0.397034,0.492674,3,1,1
17.386935,0.866750,0.872425,0.000000,1.000000,0.110999,0.396687,0.492315,3,1,1
17.487437,0.867660,0.872779,0.000000,1.000000,0.111699,0.396342,0.491958,3,1,1
17.587940,0.868564,0.873131,0.000000,1.000000,0.112393,0.396001,0.491605,3,1,1
17.688442,0.869463,0.873480,0.000000,1.000000,0.113080,0.395664,0.491255,3,1,1
17.788945,0.870356,0.873825,0.000000,1.000000,0.113761,0.395331,0.490908,3,1,1
17.889447,0.871244,0.874168,0.000000,1.000000,0.114435,0.395001,0.490564,3,1,1
17.989950,0.872127,0.874507,0.000000,1.000000,0.115103,0.394673,0.490224,3,1,1
18.090452,0.873004,0.874844,0.000000,1.000000,0.115765,0.394349,0.489886,3,1,1
18.190955,0.873876,0.875177,0.000000,1.000000,0.116421,0.394028,0.489551,3,1,1
18.291457,0.874742,0.875508,0.000000,1.000000,0.117071,0.393710,0.489219,3,1,1
18.391960,0.875603,0.875836,0.000000,1.000000,0.117715,0.393395,0.488890,3,1,1
18.492462,0.876459,0.876161,0.000000,1.000000,0.118353,0.393083,0.488563,3,1,1
18.592965,0.877310,0.876483,0.000000,1.000000,0.118986,0.392774,0.488240,3,1,1
18.693467,0.878156,0.876803,0.000000,1.000000,0.119613,0.392468,0.487919,3,1,1
18.793970,0.878997,0.877120,0.000000,1.000000,0.120234,0.392164,0.487601,3,1,1
18.894472,0.879833,0.877434,0.000000,1.000000,0.120851,0.391863,0.487286,3,1,1
18.994975,0.880663,0.877746,0.000000,1.000000,0.121462,0.391565,0.486973,3,1,1
19.095477,0.881489,0.878055,0.000000,1.000000,0.122067,0.391269,0.486663,3,1,1
19.195980,0.882310,0.878361,0.000000,1.000000,0.122668,0.390976,0.486356,3,1,1
19.296482,0.883126,0.878665,0.000000,1.000000,0.123263,0.390685,0.486051,3,1,1
19.396985,0.883937,0.878967,0.000000,1.000000,0.123854,0.390397,0.485749,3,1,1
19.497487,0.884743,0.879266,0.000000,1.000000,0.124440,0.390111,0.485449,3,1,1
19.597990,0.885544,0.879563,0.000000,1.000000,0.125020,0.389828,0.485152,3,1,1
19.698492,0.886341,0.879857,0.000000,1.000000,0.125596,0.389546,0.484857,3,1,1
19.798995,0.887133,0.880148,0.000000,1.000000,0.126168,0.389267,0.484565,3,1,1
19.899497,0.887920,0.880438,0.000000,1.000000,0.126735,0.388990,0.484275,3,1,1
20.000000,0.888703,0.880725,0.000000,1.000000,0.127298,0.388715,0.483987,3,1,1


==> data/wigAlp1_25.csv <==
Graphics3D[GraphicsComplex[{{0., 0., 0.02792360371614149}, {0., 0., 0.02792360371614149}, {0., 0., 0.02792360371614149}, {0., 0., 0.02792360371614149}, {0., 0., 0.02792360371614149}, {0., 0., 0.02792360371614149}, {0., 0., 0.02792360371614149}, {0., 0., 0.02792360371614149}, {0., 0., 0.02792360371614149}, {0., 0., 0.02792360371614149}, {0., 0., 0.02792360371614149}, {0., 0., 0.02792360371614149}, {0., 0., 0.02792360371614149}, {0., 0., 0.02792360371614149}, {0., 0., 0.02792360371614149}, {0., 0., 0.02792360371614149}, {0., 0., 0.02792360371614149}, {0., 0., 0.02792360371614149}, {0., 0., 0.02792360371614149}, {0., 0., 0.02792360371614149}, {0., 0., 0.02792360371614149}, {0., 0., 0.02792360371614149}, {0., 0., 0.02792360371614149}, {0., 0., 0.02792360371614149}, {0., 0., 0.02792360371614149}, {0., 0., 0.02792360371614149}, {0., 0., 0.02792360371614149}, {0., 0., 0.02792360371614149}, {0., 0., 0.02792360371614149}, {0., 0., 0.02792360371614149}, {0., 0., 0.02792360371614149}, {0., 0., 0.02792360371614149}, {0., 0., 0.02792360371614149}, {0., 0., 0.02792360371614149}, {0., 0., 0.02792360371614149}, {0., 0., 0.02792360371614149}, {0., 0., 0.02792360371614149}, {0.2, 0., 0.03263900782703314}, {0.1969615506024416, 0.034729635533386066, 0.03263900782703314}, {0.1879385241571817, 0.06840402866513375, 0.03263900782703314}, {0.17320508075688776, 0.09999999999999999, 0.03263900782703314}, {0.1532088886237956, 0.12855752193730785, 0.03263900782703314}, {0.12855752193730788, 0.1532088886237956, 0.03263900782703314}, {0.10000000000000003, 0.17320508075688773, 0.03263900782703314}, {0.06840402866513377, 0.18793852415718168, 0.03263900782703314}, {0.03472963553338609, 0.1969615506024416, 0.03263900782703314}, {1.2246467991473533*^-17, 0.2, 0.03263900782703314}, {-0.03472963553338606, 0.1969615506024416, 0.03263900782703314}, {-0.06840402866513375, 0.1879385241571817, 0.03263900782703314}, {-0.09999999999999996, 0.17320508075688776, 0.03263900782703314}, {-0.12855752193730788, 0.1532088886237956, 0.03263900782703314}, {-0.15320888862379559, 0.1285575219373079, 0.03263900782703314}, {-0.17320508075688776, 0.09999999999999999, 0.03263900782703314}, {-0.18793852415718168, 0.06840402866513377, 0.03263900782703314}, {-0.1969615506024416, 0.03472963553338614, 0.03263900782703314}, {-0.2, 2.4492935982947065*^-17, 0.03263900782703314}, {-0.19696155060244164, -0.034729635533386004, 0.03263900782703314}, {-0.1879385241571817, -0.06840402866513373, 0.03263900782703314}, {-0.17320508075688779, -0.09999999999999995, 0.03263900782703314}, {-0.1532088886237956, -0.12855752193730785, 0.03263900782703314}, {-0.1285575219373079, -0.15320888862379559, 0.03263900782703314}, {-0.10000000000000009, -0.17320508075688767, 0.03263900782703314}, {-0.06840402866513388, -0.18793852415718165, 0.03263900782703314}, {-0.034729635533386066, -0.1969615506024416, 0.03263900782703314}, {-3.6739403974420595*^-17, -0.2, 0.03263900782703314}, {0.034729635533386, -0.19696155060244164, 0.03263900782703314}, {0.06840402866513363, -0.1879385241571817, 0.03263900782703314}, {0.10000000000000003, -0.17320508075688773, 0.03263900782703314}, {0.12855752193730785, -0.15320888862379564, 0.03263900782703314}, {0.15320888862379556, -0.12855752193730793, 0.03263900782703314}, {0.17320508075688767, -0.10000000000000009, 0.03263900782703314}, {0.18793852415718162, -0.06840402866513388, 0.03263900782703314}, {0.1969615506024416, -0.03472963553338608, 0.03263900782703314}, {0.2, -4.898587196589413*^-17, 0.03263900782703314}, {0.4, 0., 0.04624001263839047}, {0.3939231012048832, 0.06945927106677213, 0.04624001263839047}, {0.3758770483143634, 0.1368080573302675, 0.04624001263839047}, {0.3464101615137755, 0.19999999999999998, 0.04624001263839047}, {0.3064177772475912, 0.2571150438746157, 0.04624001263839047}, {0.25711504387461576, 0.3064177772475912, 0.04624001263839047}, {0.20000000000000007, 0.34641016151377546, 0.04624001263839047}, {0.13680805733026755, 0.37587704831436336, 0.04624001263839047}, {0.06945927106677217, 0.3939231012048832, 0.04624001263839047}, {2.4492935982947065*^-17, 0.4, 0.04624001263839047}, {-0.06945927106677212, 0.3939231012048832, 0.04624001263839047}, {-0.1368080573302675, 0.3758770483143634, 0.04624001263839047}, {-0.19999999999999993, 0.3464101615137755, 0.04624001263839047}, {-0.25711504387461576, 0.3064177772475912, 0.04624001263839047}, {-0.30641777724759117, 0.2571150438746158, 0.04624001263839047}, {-0.3464101615137755, 0.19999999999999998, 0.04624001263839047}, {-0.37587704831436336, 0.13680805733026755, 0.04624001263839047}, {-0.3939231012048832, 0.06945927106677229, 0.04624001263839047}, {-0.4, 4.898587196589413*^-17, 0.04624001263839047}, {-0.3939231012048833, -0.06945927106677201, 0.04624001263839047}, {-0.3758770483143634, -0.13680805733026746, 0.04624001263839047}, {-0.34641016151377557, -0.1999999999999999, 0.04624001263839047}, {-0.3064177772475912, -0.2571150438746157, 0.04624001263839047}, {-0.2571150438746158, -0.30641777724759117, 0.04624001263839047}, {-0.20000000000000018, -0.34641016151377535, 0.04624001263839047}, {-0.13680805733026777, -0.3758770483143633, 0.04624001263839047}, {-0.06945927106677213, -0.3939231012048832, 0.04624001263839047}, {-7.347880794884119*^-17, -0.4, 0.04624001263839047}, {0.069459271066772, -0.3939231012048833, 0.04624001263839047}, {0.13680805733026727, -0.3758770483143634, 0.04624001263839047}, {0.20000000000000007, -0.34641016151377546, 0.04624001263839047}, {0.2571150438746157, -0.3064177772475913, 0.04624001263839047}, {0.3064177772475911, -0.25711504387461587, 0.04624001263839047}, {0.34641016151377535, -0.20000000000000018, 0.04624001263839047}, {0.37587704831436325, -0.13680805733026777, 0.04624001263839047}, {0.3939231012048832, -0.06945927106677216, 0.04624001263839047}, {0.4, -9.797174393178826*^-17, 0.04624001263839047}, {0.6000000000000001, 0., 0.06638299583830051}, {0.5908846518073249, 0.10418890660015821, 0.06638299583830051}, {0.5638155724715451, 0.20521208599540125, 0.06638299583830051}, {0.5196152422706632, 0.3, 0.06638299583830051}, {0.4596266658713869, 0.3856725658119236, 0.06638299583830051}, {0.38567256581192366, 0.4596266658713869, 0.06638299583830051}, {0.3000000000000001, 0.5196152422706632, 0.06638299583830051}, {0.20521208599540133, 0.5638155724715451, 0.06638299583830051}, {0.10418890660015827, 0.5908846518073249, 0.06638299583830051}, {3.67394039744206*^-17, 0.6000000000000001, 0.06638299583830051}, {-0.1041889066001582, 0.5908846518073249, 0.06638299583830051}, {-0.20521208599540125, 0.5638155724715451, 0.06638299583830051}, {-0.29999999999999993, 0.5196152422706632, 0.06638299583830051}, {-0.38567256581192366, 0.4596266658713869, 0.06638299583830051}, {-0.4596266658713868, 0.3856725658119237, 0.06638299583830051}, {-0.5196152422706632, 0.3, 0.06638299583830051}, {-0.5638155724715451, 0.20521208599540136, 0.06638299583830051}, {-0.5908846518073249, 0.10418890660015843, 0.06638299583830051}, {-0.6000000000000001, 7.34788079488412*^-17, 0.06638299583830051}, {-0.590884651807325, -0.10418890660015803, 0.06638299583830051}, {-0.5638155724715451, -0.20521208599540122, 0.06638299583830051}, {-0.5196152422706634, -0.2999999999999999, 0.06638299583830051}, {-0.4596266658713869, -0.3856725658119236, 0.06638299583830051}, {-0.3856725658119237, -0.4596266658713868, 0.06638299583830051}, {-0.3000000000000003, -0.5196152422706631, 0.06638299583830051}, {-0.20521208599540167, -0.563815572471545, 0.06638299583830051}, {-0.10418890660015821, -0.5908846518073249, 0.06638299583830051}, {-1.102182119232618*^-16, -0.6000000000000001, 0.06638299583830051}, {0.104188906600158, -0.590884651807325, 0.06638299583830051}, {0.20521208599540092, -0.5638155724715452, 0.06638299583830051}, {0.3000000000000001, -0.5196152422706632, 0.06638299583830051}, {0.3856725658119236, -0.45962666587138695, 0.06638299583830051}, {0.45962666587138673, -0.38567256581192383, 0.06638299583830051}, {0.5196152422706631, -0.3000000000000003, 0.06638299583830051}, {0.5638155724715449, -0.2052120859954017, 0.06638299583830051}, {0.5908846518073249, -0.10418890660015825, 0.06638299583830051}, {0.6000000000000001, -1.469576158976824*^-16, 0.06638299583830051}, {0.8, 0., 0.08782837915020494}, {0.7878462024097664, 0.13891854213354426, 0.08782837915020494}, {0.7517540966287268, 0.273616114660535, 0.08782837915020494}, {0.692820323027551, 0.39999999999999997, 0.08782837915020494}, {0.6128355544951825, 0.5142300877492314, 0.08782837915020494}, {0.5142300877492315, 0.6128355544951825, 0.08782837915020494}, {0.40000000000000013, 0.6928203230275509, 0.08782837915020494}, {0.2736161146605351, 0.7517540966287267, 0.08782837915020494}, {0.13891854213354435, 0.7878462024097664, 0.08782837915020494}, {4.898587196589413*^-17, 0.8, 0.08782837915020494}, {-0.13891854213354424, 0.7878462024097664, 0.08782837915020494}, {-0.273616114660535, 0.7517540966287268, 0.08782837915020494}, {-0.39999999999999986, 0.692820323027551, 0.08782837915020494}, {-0.5142300877492315, 0.6128355544951825, 0.08782837915020494}, {-0.6128355544951823, 0.5142300877492316, 0.08782837915020494}, {-0.692820323027551, 0.39999999999999997, 0.08782837915020494}, {-0.7517540966287267, 0.2736161146605351, 0.08782837915020494}, {-0.7878462024097664, 0.13891854213354457, 0.08782837915020494}, {-0.8, 9.797174393178826*^-17, 0.08782837915020494}, {-0.7878462024097665, -0.13891854213354402, 0.08782837915020494}, {-0.7517540966287268, -0.2736161146605349, 0.08782837915020494}, {-0.6928203230275511, -0.3999999999999998, 0.08782837915020494}, {-0.6128355544951825, -0.5142300877492314, 0.08782837915020494}, {-0.5142300877492316, -0.6128355544951823, 0.08782837915020494}, {-0.40000000000000036, -0.6928203230275507, 0.08782837915020494}, {-0.27361611466053554, -0.7517540966287266, 0.08782837915020494}, {-0.13891854213354426, -0.7878462024097664, 0.08782837915020494}, {-1.4695761589768238*^-16, -0.8, 0.08782837915020494}, {0.138918542133544, -0.7878462024097665, 0.08782837915020494}, {0.27361611466053454, -0.7517540966287268, 0.08782837915020494}, {0.40000000000000013, -0.6928203230275509, 0.08782837915020494}, {0.5142300877492314, -0.6128355544951826, 0.08782837915020494}, {0.6128355544951822, -0.5142300877492317, 0.08782837915020494}, {0.6928203230275507, -0.40000000000000036, 0.08782837915020494}, {0.7517540966287265, -0.27361611466053554, 0.08782837915020494}, {0.7878462024097664, -0.13891854213354432, 0.08782837915020494}, {0.8, -1.9594348786357652*^-16, 0.08782837915020494}, {1., 0., 0.10306595682611393}, {0.984807753012208, 0.17364817766693033, 0.10306595682611393}, {0.9396926207859084, 0.3420201433256687, 0.10306595682611393}, {0.8660254037844387, 0.49999999999999994, 0.10306595682611393}, {0.766044443118978, 0.6427876096865393, 0.10306595682611393}, {0.6427876096865394, 0.766044443118978, 0.10306595682611393}, {0.5000000000000001, 0.8660254037844386, 0.10306595682611393}, {0.3420201433256688, 0.9396926207859083, 0.10306595682611393}, {0.17364817766693041, 0.984807753012208, 0.10306595682611393}, {6.123233995736766*^-17, 1., 0.10306595682611393}, {-0.1736481776669303, 0.984807753012208, 0.10306595682611393}, {-0.3420201433256687, 0.9396926207859084, 0.10306595682611393}, {-0.4999999999999998, 0.8660254037844387, 0.10306595682611393}, {-0.6427876096865394, 0.766044443118978, 0.10306595682611393}, {-0.7660444431189779, 0.6427876096865395, 0.10306595682611393}, {-0.8660254037844387, 0.49999999999999994, 0.10306595682611393}, {-0.9396926207859083, 0.3420201433256689, 0.10306595682611393}, {-0.984807753012208, 0.1736481776669307, 0.10306595682611393}, {-1., 1.2246467991473532*^-16, 0.10306595682611393}, {-0.9848077530122081, -0.17364817766693003, 0.10306595682611393}, {-0.9396926207859084, -0.34202014332566866, 0.10306595682611393}, {-0.8660254037844388, -0.4999999999999997, 0.10306595682611393}, {-0.766044443118978, -0.6427876096865393, 0.10306595682611393}, {-0.6427876096865395, -0.7660444431189779, 0.10306595682611393}, {-0.5000000000000004, -0.8660254037844384, 0.10306595682611393}, {-0.3420201433256694, -0.9396926207859082, 0.10306595682611393}, {-0.17364817766693033, -0.984807753012208, 0.10306595682611393}, {-1.8369701987210297*^-16, -1., 0.10306595682611393}, {0.17364817766692997, -0.9848077530122081, 0.10306595682611393}, {0.34202014332566816, -0.9396926207859085, 0.10306595682611393}, {0.5000000000000001, -0.8660254037844386, 0.10306595682611393}, {0.6427876096865393, -0.7660444431189781, 0.10306595682611393}, {0.7660444431189778, -0.6427876096865396, 0.10306595682611393}, {0.8660254037844384, -0.5000000000000004, 0.10306595682611393}, {0.9396926207859081, -0.34202014332566943, 0.10306595682611393}, {0.984807753012208, -0.1736481776669304, 0.10306595682611393}, {1., -2.4492935982947064*^-16, 0.10306595682611393}, {1.2000000000000002, 0., 0.10554595586068312}, {1.1817693036146497, 0.20837781320031643, 0.10554595586068312}, {1.1276311449430902, 0.4104241719908025, 0.10554595586068312}, {1.0392304845413265, 0.6, 0.10554595586068312}, {0.9192533317427738, 0.7713451316238472, 0.10554595586068312}, {0.7713451316238473, 0.9192533317427738, 0.10554595586068312}, {0.6000000000000002, 1.0392304845413265, 0.10554595586068312}, {0.41042417199080267, 1.1276311449430902, 0.10554595586068312}, {0.20837781320031654, 1.1817693036146497, 0.10554595586068312}, {7.34788079488412*^-17, 1.2000000000000002, 0.10554595586068312}, {-0.2083778132003164, 1.1817693036146497, 0.10554595586068312}, {-0.4104241719908025, 1.1276311449430902, 0.10554595586068312}, {-0.5999999999999999, 1.0392304845413265, 0.10554595586068312}, {-0.7713451316238473, 0.9192533317427738, 0.10554595586068312}, {-0.9192533317427736, 0.7713451316238474, 0.10554595586068312}, {-1.0392304845413265, 0.6, 0.10554595586068312}, {-1.1276311449430902, 0.4104241719908027, 0.10554595586068312}, {-1.1817693036146497, 0.20837781320031687, 0.10554595586068312}, {-1.2000000000000002, 1.469576158976824*^-16, 0.10554595586068312}, {-1.18176930361465, -0.20837781320031606, 0.10554595586068312}, {-1.1276311449430902, -0.41042417199080244, 0.10554595586068312}, {-1.0392304845413267, -0.5999999999999998, 0.10554595586068312}, {-0.9192533317427738, -0.7713451316238472, 0.10554595586068312}, {-0.7713451316238474, -0.9192533317427736, 0.10554595586068312}, {-0.6000000000000006, -1.0392304845413263, 0.10554595586068312}, {-0.41042417199080333, -1.12763114494309, 0.10554595586068312}, {-0.20837781320031643, -1.1817693036146497, 0.10554595586068312}, {-2.204364238465236*^-16, -1.2000000000000002, 0.10554595586068312}, {0.208377813200316, -1.18176930361465, 0.10554595586068312}, {0.41042417199080183, -1.1276311449430905, 0.10554595586068312}, {0.6000000000000002, -1.0392304845413265, 0.10554595586068312}, {0.7713451316238472, -0.9192533317427739, 0.10554595586068312}, {0.9192533317427735, -0.7713451316238477, 0.10554595586068312}, {1.0392304845413263, -0.6000000000000006, 0.10554595586068312}, {1.1276311449430898, -0.4104241719908034, 0.10554595586068312}, {1.1817693036146497, -0.2083778132003165, 0.10554595586068312}, {1.2000000000000002, -2.939152317953648*^-16, 0.10554595586068312}, {1.4000000000000001, 0., 0.09357165357076105}, {1.3787308542170913, 0.2431074487337025, 0.09357165357076105}, {1.3155696691002718, 0.47882820065593623, 0.09357165357076105}, {1.2124355652982144, 0.7, 0.09357165357076105}, {1.0724622203665692, 0.8999026535611551, 0.09357165357076105}, {0.8999026535611552, 1.0724622203665692, 0.09357165357076105}, {0.7000000000000002, 1.2124355652982142, 0.09357165357076105}, {0.4788282006559364, 1.3155696691002718, 0.09357165357076105}, {0.2431074487337026, 1.3787308542170913, 0.09357165357076105}, {8.572527594031473*^-17, 1.4000000000000001, 0.09357165357076105}, {-0.24310744873370244, 1.3787308542170913, 0.09357165357076105}, {-0.47882820065593623, 1.3155696691002718, 0.09357165357076105}, {-0.6999999999999997, 1.2124355652982144, 0.09357165357076105}, {-0.8999026535611552, 1.0724622203665692, 0.09357165357076105}, {-1.0724622203665692, 0.8999026535611554, 0.09357165357076105}, {-1.2124355652982144, 0.7, 0.09357165357076105}, {-1.3155696691002718, 0.47882820065593645, 0.09357165357076105}, {-1.3787308542170913, 0.243107448733703, 0.09357165357076105}, {-1.4000000000000001, 1.7145055188062946*^-16, 0.09357165357076105}, {-1.3787308542170915, -0.24310744873370205, 0.09357165357076105}, {-1.3155696691002718, -0.4788282006559362, 0.09357165357076105}, {-1.2124355652982144, -0.6999999999999996, 0.09357165357076105}, {-1.0724622203665692, -0.8999026535611551, 0.09357165357076105}, {-0.8999026535611554, -1.0724622203665692, 0.09357165357076105}, {-0.7000000000000007, -1.212435565298214, 0.09357165357076105}, {-0.4788282006559372, -1.3155696691002716, 0.09357165357076105}, {-0.2431074487337025, -1.3787308542170913, 0.09357165357076105}, {-2.571758278209442*^-16, -1.4000000000000001, 0.09357165357076105}, {0.243107448733702, -1.3787308542170915, 0.09357165357076105}, {0.47882820065593545, -1.315569669100272, 0.09357165357076105}, {0.7000000000000002, -1.2124355652982142, 0.09357165357076105}, {0.8999026535611551, -1.0724622203665695, 0.09357165357076105}, {1.072462220366569, -0.8999026535611555, 0.09357165357076105}, {1.212435565298214, -0.7000000000000007, 0.09357165357076105}, {1.3155696691002714, -0.47882820065593723, 0.09357165357076105}, {1.3787308542170913, -0.24310744873370257, 0.09357165357076105}, {1.4000000000000001, -3.4290110376125893*^-16, 0.09357165357076105}, {1.6, 0., 0.07149386846645871}, {1.5756924048195329, 0.27783708426708853, 0.07149386846645871}, {1.5035081932574537, 0.54723222932107, 0.07149386846645871}, {1.385640646055102, 0.7999999999999999, 0.07149386846645871}, {1.225671108990365, 1.0284601754984628, 0.07149386846645871}, {1.028460175498463, 1.225671108990365, 0.07149386846645871}, {0.8000000000000003, 1.3856406460551018, 0.07149386846645871}, {0.5472322293210702, 1.5035081932574534, 0.07149386846645871}, {0.2778370842670887, 1.5756924048195329, 0.07149386846645871}, {9.797174393178826*^-17, 1.6, 0.07149386846645871}, {-0.2778370842670885, 1.5756924048195329, 0.07149386846645871}, {-0.54723222932107, 1.5035081932574537, 0.07149386846645871}, {-0.7999999999999997, 1.385640646055102, 0.07149386846645871}, {-1.028460175498463, 1.225671108990365, 0.07149386846645871}, {-1.2256711089903647, 1.0284601754984632, 0.07149386846645871}, {-1.385640646055102, 0.7999999999999999, 0.07149386846645871}, {-1.5035081932574534, 0.5472322293210702, 0.07149386846645871}, {-1.5756924048195329, 0.27783708426708914, 0.07149386846645871}, {-1.6, 1.9594348786357652*^-16, 0.07149386846645871}, {-1.575692404819533, -0.27783708426708803, 0.07149386846645871}, {-1.5035081932574537, -0.5472322293210699, 0.07149386846645871}, {-1.3856406460551023, -0.7999999999999996, 0.07149386846645871}, {-1.225671108990365, -1.0284601754984628, 0.07149386846645871}, {-1.0284601754984632, -1.2256711089903647, 0.07149386846645871}, {-0.8000000000000007, -1.3856406460551014, 0.07149386846645871}, {-0.5472322293210711, -1.5035081932574532, 0.07149386846645871}, {-0.27783708426708853, -1.5756924048195329, 0.07149386846645871}, {-2.9391523179536476*^-16, -1.6, 0.07149386846645871}, {0.277837084267088, -1.575692404819533, 0.07149386846645871}, {0.5472322293210691, -1.5035081932574537, 0.07149386846645871}, {0.8000000000000003, -1.3856406460551018, 0.07149386846645871}, {1.0284601754984628, -1.2256711089903651, 0.07149386846645871}, {1.2256711089903645, -1.0284601754984635, 0.07149386846645871}, {1.3856406460551014, -0.8000000000000007, 0.07149386846645871}, {1.503508193257453, -0.5472322293210711, 0.07149386846645871}, {1.5756924048195329, -0.27783708426708864, 0.07149386846645871}, {1.6, -3.9188697572715305*^-16, 0.07149386846645871}, {1.8, 0., 0.04694607974993403}, {1.7726539554219745, 0.3125667198004746, 0.04694607974993403}, {1.6914467174146353, 0.6156362579862037, 0.04694607974993403}, {1.5588457268119897, 0.8999999999999999, 0.04694607974993403}, {1.3788799976141604, 1.1570176974357707, 0.04694607974993403}, {1.1570176974357709, 1.3788799976141604, 0.04694607974993403}, {0.9000000000000002, 1.5588457268119895, 0.04694607974993403}, {0.6156362579862039, 1.691446717414635, 0.04694607974993403}, {0.31256671980047473, 1.7726539554219745, 0.04694607974993403}, {1.1021821192326179*^-16, 1.8, 0.04694607974993403}, {-0.31256671980047457, 1.7726539554219745, 0.04694607974993403}, {-0.6156362579862037, 1.6914467174146353, 0.04694607974993403}, {-0.8999999999999996, 1.5588457268119897, 0.04694607974993403}, {-1.1570176974357709, 1.3788799976141604, 0.04694607974993403}, {-1.3788799976141604, 1.157017697435771, 0.04694607974993403}, {-1.5588457268119897, 0.8999999999999999, 0.04694607974993403}, {-1.691446717414635, 0.615636257986204, 0.04694607974993403}, {-1.7726539554219745, 0.31256671980047523, 0.04694607974993403}, {-1.8, 2.2043642384652358*^-16, 0.04694607974993403}, {-1.7726539554219747, -0.31256671980047407, 0.04694607974993403}, {-1.6914467174146353, -0.6156362579862036, 0.04694607974993403}, {-1.55884572681199, -0.8999999999999995, 0.04694607974993403}, {-1.3788799976141604, -1.1570176974357707, 0.04694607974993403}, {-1.157017697435771, -1.3788799976141604, 0.04694607974993403}, {-0.9000000000000008, -1.558845726811989, 0.04694607974993403}, {-0.6156362579862049, -1.6914467174146348, 0.04694607974993403}, {-0.3125667198004746, -1.7726539554219745, 0.04694607974993403}, {-3.3065463576978537*^-16, -1.8, 0.04694607974993403}, {0.31256671980047396, -1.7726539554219747, 0.04694607974993403}, {0.6156362579862027, -1.6914467174146355, 0.04694607974993403}, {0.9000000000000002, -1.5588457268119895, 0.04694607974993403}, {1.1570176974357707, -1.3788799976141606, 0.04694607974993403}, {1.3788799976141601, -1.1570176974357713, 0.04694607974993403}, {1.558845726811989, -0.9000000000000008, 0.04694607974993403}, {1.6914467174146346, -0.615636257986205, 0.04694607974993403}, {1.7726539554219745, -0.3125667198004747, 0.04694607974993403}, {1.8, -4.4087284769304716*^-16, 0.04694607974993403}, {2., 0., 0.02644387696330276}, {1.969615506024416, 0.34729635533386066, 0.02644387696330276}, {1.8793852415718169, 0.6840402866513374, 0.02644387696330276}, {1.7320508075688774, 0.9999999999999999, 0.02644387696330276}, {1.532088886237956, 1.2855752193730785, 0.02644387696330276}, {1.2855752193730787, 1.532088886237956, 0.02644387696330276}, {1.0000000000000002, 1.7320508075688772, 0.02644387696330276}, {0.6840402866513376, 1.8793852415718166, 0.02644387696330276}, {0.34729635533386083, 1.969615506024416, 0.02644387696330276}, {1.2246467991473532*^-16, 2., 0.02644387696330276}, {-0.3472963553338606, 1.969615506024416, 0.02644387696330276}, {-0.6840402866513374, 1.8793852415718169, 0.02644387696330276}, {-0.9999999999999996, 1.7320508075688774, 0.02644387696330276}, {-1.2855752193730787, 1.532088886237956, 0.02644387696330276}, {-1.5320888862379558, 1.285575219373079, 0.02644387696330276}, {-1.7320508075688774, 0.9999999999999999, 0.02644387696330276}, {-1.8793852415718166, 0.6840402866513378, 0.02644387696330276}, {-1.969615506024416, 0.3472963553338614, 0.02644387696330276}, {-2., 2.4492935982947064*^-16, 0.02644387696330276}, {-1.9696155060244163, -0.34729635533386005, 0.02644387696330276}, {-1.8793852415718169, -0.6840402866513373, 0.02644387696330276}, {-1.7320508075688776, -0.9999999999999994, 0.02644387696330276}, {-1.532088886237956, -1.2855752193730785, 0.02644387696330276}, {-1.285575219373079, -1.5320888862379558, 0.02644387696330276}, {-1.0000000000000009, -1.7320508075688767, 0.02644387696330276}, {-0.6840402866513388, -1.8793852415718164, 0.02644387696330276}, {-0.34729635533386066, -1.969615506024416, 0.02644387696330276}, {-3.6739403974420594*^-16, -2., 0.02644387696330276}, {0.34729635533385994, -1.9696155060244163, 0.02644387696330276}, {0.6840402866513363, -1.879385241571817, 0.02644387696330276}, {1.0000000000000002, -1.7320508075688772, 0.02644387696330276}, {1.2855752193730785, -1.5320888862379562, 0.02644387696330276}, {1.5320888862379556, -1.2855752193730792, 0.02644387696330276}, {1.7320508075688767, -1.0000000000000009, 0.02644387696330276}, {1.8793852415718162, -0.6840402866513389, 0.02644387696330276}, {1.969615506024416, -0.3472963553338608, 0.02644387696330276}, {2., -4.898587196589413*^-16, 0.02644387696330276}, {2.2, 0., 0.012760781472722195}, {2.1665770566268576, 0.38202599086724676, 0.012760781472722195}, {2.067323765728999, 0.7524443153164713, 0.012760781472722195}, {1.9052558883257653, 1.0999999999999999, 0.012760781472722195}, {1.6852977748617517, 1.4141327413103866, 0.012760781472722195}, {1.4141327413103868, 1.6852977748617517, 0.012760781472722195}, {1.1000000000000003, 1.905255888325765, 0.012760781472722195}, {0.7524443153164715, 2.0673237657289985, 0.012760781472722195}, {0.3820259908672469, 2.1665770566268576, 0.012760781472722195}, {1.3471114790620887*^-16, 2.2, 0.012760781472722195}, {-0.3820259908672467, 2.1665770566268576, 0.012760781472722195}, {-0.7524443153164713, 2.067323765728999, 0.012760781472722195}, {-1.0999999999999996, 1.9052558883257653, 0.012760781472722195}, {-1.4141327413103868, 1.6852977748617517, 0.012760781472722195}, {-1.6852977748617515, 1.414132741310387, 0.012760781472722195}, {-1.9052558883257653, 1.0999999999999999, 0.012760781472722195}, {-2.0673237657289985, 0.7524443153164716, 0.012760781472722195}, {-2.1665770566268576, 0.38202599086724753, 0.012760781472722195}, {-2.2, 2.6942229581241775*^-16, 0.012760781472722195}, {-2.166577056626858, -0.3820259908672461, 0.012760781472722195}, {-2.067323765728999, -0.7524443153164712, 0.012760781472722195}, {-1.9052558883257655, -1.0999999999999994, 0.012760781472722195}, {-1.6852977748617517, -1.4141327413103866, 0.012760781472722195}, {-1.414132741310387, -1.6852977748617515, 0.012760781472722195}, {-1.100000000000001, -1.9052558883257646, 0.012760781472722195}, {-0.7524443153164727, -2.067323765728998, 0.012760781472722195}, {-0.38202599086724676, -2.1665770566268576, 0.012760781472722195}, {-4.0413344371862655*^-16, -2.2, 0.012760781472722195}, {0.382025990867246, -2.166577056626858, 0.012760781472722195}, {0.75244431531647, -2.067323765728999, 0.012760781472722195}, {1.1000000000000003, -1.905255888325765, 0.012760781472722195}, {1.4141327413103866, -1.685297774861752, 0.012760781472722195}, {1.6852977748617513, -1.4141327413103872, 0.012760781472722195}, {1.9052558883257646, -1.100000000000001, 0.012760781472722195}, {2.067323765728998, -0.7524443153164728, 0.012760781472722195}, {2.1665770566268576, -0.38202599086724687, 0.012760781472722195}, {2.2, -5.388445916248355*^-16, 0.012760781472722195}, {2.4000000000000004, 0., 0.0052703657050003835}, {2.3635386072292994, 0.41675562640063285, 0.0052703657050003835}, {2.2552622898861805, 0.820848343981605, 0.0052703657050003835}, {2.078460969082653, 1.2, 0.0052703657050003835}, {1.8385066634855476, 1.5426902632476944, 0.0052703657050003835}, {1.5426902632476946, 1.8385066634855476, 0.0052703657050003835}, {1.2000000000000004, 2.078460969082653, 0.0052703657050003835}, {0.8208483439816053, 2.2552622898861805, 0.0052703657050003835}, {0.4167556264006331, 2.3635386072292994, 0.0052703657050003835}, {1.469576158976824*^-16, 2.4000000000000004, 0.0052703657050003835}, {-0.4167556264006328, 2.3635386072292994, 0.0052703657050003835}, {-0.820848343981605, 2.2552622898861805, 0.0052703657050003835}, {-1.1999999999999997, 2.078460969082653, 0.0052703657050003835}, {-1.5426902632476946, 1.8385066634855476, 0.0052703657050003835}, {-1.8385066634855471, 1.5426902632476949, 0.0052703657050003835}, {-2.078460969082653, 1.2, 0.0052703657050003835}, {-2.2552622898861805, 0.8208483439816054, 0.0052703657050003835}, {-2.3635386072292994, 0.41675562640063374, 0.0052703657050003835}, {-2.4000000000000004, 2.939152317953648*^-16, 0.0052703657050003835}, {-2.3635386072293, -0.41675562640063213, 0.0052703657050003835}, {-2.2552622898861805, -0.8208483439816049, 0.0052703657050003835}, {-2.0784609690826534, -1.1999999999999995, 0.0052703657050003835}, {-1.8385066634855476, -1.5426902632476944, 0.0052703657050003835}, {-1.5426902632476949, -1.8385066634855471, 0.0052703657050003835}, {-1.2000000000000013, -2.0784609690826525, 0.0052703657050003835}, {-0.8208483439816067, -2.25526228988618, 0.0052703657050003835}, {-0.41675562640063285, -2.3635386072292994, 0.0052703657050003835}, {-4.408728476930472*^-16, -2.4000000000000004, 0.0052703657050003835}, {0.416755626400632, -2.3635386072293, 0.0052703657050003835}, {0.8208483439816037, -2.255262289886181, 0.0052703657050003835}, {1.2000000000000004, -2.078460969082653, 0.0052703657050003835}, {1.5426902632476944, -1.8385066634855478, 0.0052703657050003835}, {1.838506663485547, -1.5426902632476953, 0.0052703657050003835}, {2.0784609690826525, -1.2000000000000013, 0.0052703657050003835}, {2.2552622898861796, -0.8208483439816068, 0.0052703657050003835}, {2.3635386072292994, -0.416755626400633, 0.0052703657050003835}, {2.4000000000000004, -5.878304635907296*^-16, 0.0052703657050003835}, {2.6, 0., 0.0018616727524863115}, {2.560500157831741, 0.4514852619340189, 0.0018616727524863115}, {2.443200814043362, 0.8892523726467387, 0.0018616727524863115}, {2.2516660498395407, 1.2999999999999998, 0.0018616727524863115}, {1.9917155521093428, 1.671247785185002, 0.0018616727524863115}, {1.6712477851850025, 1.9917155521093428, 0.0018616727524863115}, {1.3000000000000003, 2.25166604983954, 0.0018616727524863115}, {0.889252372646739, 2.4432008140433616, 0.0018616727524863115}, {0.4514852619340191, 2.560500157831741, 0.0018616727524863115}, {1.5920408388915593*^-16, 2.6, 0.0018616727524863115}, {-0.4514852619340188, 2.560500157831741, 0.0018616727524863115}, {-0.8892523726467387, 2.443200814043362, 0.0018616727524863115}, {-1.2999999999999994, 2.2516660498395407, 0.0018616727524863115}, {-1.6712477851850025, 1.9917155521093428, 0.0018616727524863115}, {-1.9917155521093426, 1.6712477851850027, 0.0018616727524863115}, {-2.2516660498395407, 1.2999999999999998, 0.0018616727524863115}, {-2.4432008140433616, 0.8892523726467391, 0.0018616727524863115}, {-2.560500157831741, 0.45148526193401983, 0.0018616727524863115}, {-2.6, 3.1840816777831187*^-16, 0.0018616727524863115}, {-2.5605001578317412, -0.45148526193401806, 0.0018616727524863115}, {-2.443200814043362, -0.8892523726467385, 0.0018616727524863115}, {-2.251666049839541, -1.2999999999999994, 0.0018616727524863115}, {-1.9917155521093428, -1.671247785185002, 0.0018616727524863115}, {-1.6712477851850027, -1.9917155521093426, 0.0018616727524863115}, {-1.3000000000000012, -2.2516660498395398, 0.0018616727524863115}, {-0.8892523726467404, -2.443200814043361, 0.0018616727524863115}, {-0.4514852619340189, -2.560500157831741, 0.0018616727524863115}, {-4.776122516674677*^-16, -2.6, 0.0018616727524863115}, {0.45148526193401795, -2.5605001578317412, 0.0018616727524863115}, {0.8892523726467373, -2.443200814043362, 0.0018616727524863115}, {1.3000000000000003, -2.25166604983954, 0.0018616727524863115}, {1.671247785185002, -1.9917155521093433, 0.0018616727524863115}, {1.9917155521093424, -1.671247785185003, 0.0018616727524863115}, {2.2516660498395398, -1.3000000000000012, 0.0018616727524863115}, {2.443200814043361, -0.8892523726467405, 0.0018616727524863115}, {2.560500157831741, -0.451485261934019, 0.0018616727524863115}, {2.6, -6.368163355566237*^-16, 0.0018616727524863115}, {2.8000000000000003, 0., 0.0005621136865086928}, {2.7574617084341826, 0.486214897467405, 0.0005621136865086928}, {2.6311393382005437, 0.9576564013118725, 0.0005621136865086928}, {2.424871130596429, 1.4, 0.0005621136865086928}, {2.1449244407331385, 1.7998053071223101, 0.0005621136865086928}, {1.7998053071223103, 2.1449244407331385, 0.0005621136865086928}, {1.4000000000000004, 2.4248711305964283, 0.0005621136865086928}, {0.9576564013118728, 2.6311393382005437, 0.0005621136865086928}, {0.4862148974674052, 2.7574617084341826, 0.0005621136865086928}, {1.7145055188062946*^-16, 2.8000000000000003, 0.0005621136865086928}, {-0.48621489746740487, 2.7574617084341826, 0.0005621136865086928}, {-0.9576564013118725, 2.6311393382005437, 0.0005621136865086928}, {-1.3999999999999995, 2.424871130596429, 0.0005621136865086928}, {-1.7998053071223103, 2.1449244407331385, 0.0005621136865086928}, {-2.1449244407331385, 1.7998053071223108, 0.0005621136865086928}, {-2.424871130596429, 1.4, 0.0005621136865086928}, {-2.6311393382005437, 0.9576564013118729, 0.0005621136865086928}, {-2.7574617084341826, 0.486214897467406, 0.0005621136865086928}, {-2.8000000000000003, 3.4290110376125893*^-16, 0.0005621136865086928}, {-2.757461708434183, -0.4862148974674041, 0.0005621136865086928}, {-2.6311393382005437, -0.9576564013118724, 0.0005621136865086928}, {-2.424871130596429, -1.3999999999999992, 0.0005621136865086928}, {-2.1449244407331385, -1.7998053071223101, 0.0005621136865086928}, {-1.7998053071223108, -2.1449244407331385, 0.0005621136865086928}, {-1.4000000000000015, -2.424871130596428, 0.0005621136865086928}, {-0.9576564013118744, -2.6311393382005432, 0.0005621136865086928}, {-0.486214897467405, -2.7574617084341826, 0.0005621136865086928}, {-5.143516556418884*^-16, -2.8000000000000003, 0.0005621136865086928}, {0.486214897467404, -2.757461708434183, 0.0005621136865086928}, {0.9576564013118709, -2.631139338200544, 0.0005621136865086928}, {1.4000000000000004, -2.4248711305964283, 0.0005621136865086928}, {1.7998053071223101, -2.144924440733139, 0.0005621136865086928}, {2.144924440733138, -1.799805307122311, 0.0005621136865086928}, {2.424871130596428, -1.4000000000000015, 0.0005621136865086928}, {2.631139338200543, -0.9576564013118745, 0.0005621136865086928}, {2.7574617084341826, -0.48621489746740515, 0.0005621136865086928}, {2.8000000000000003, -6.858022075225179*^-16, 0.0005621136865086928}, {3., 0., 0.00014501516366516006}, {2.954423259036624, 0.520944533000791, 0.00014501516366516006}, {2.8190778623577253, 1.0260604299770062, 0.00014501516366516006}, {2.598076211353316, 1.4999999999999998, 0.00014501516366516006}, {2.298133329356934, 1.9283628290596178, 0.00014501516366516006}, {1.9283628290596182, 2.298133329356934, 0.00014501516366516006}, {1.5000000000000004, 2.598076211353316, 0.00014501516366516006}, {1.0260604299770064, 2.819077862357725, 0.00014501516366516006}, {0.5209445330007912, 2.954423259036624, 0.00014501516366516006}, {1.8369701987210297*^-16, 3., 0.00014501516366516006}, {-0.5209445330007909, 2.954423259036624, 0.00014501516366516006}, {-1.0260604299770062, 2.8190778623577253, 0.00014501516366516006}, {-1.4999999999999993, 2.598076211353316, 0.00014501516366516006}, {-1.9283628290596182, 2.298133329356934, 0.00014501516366516006}, {-2.2981333293569337, 1.9283628290596184, 0.00014501516366516006}, {-2.598076211353316, 1.4999999999999998, 0.00014501516366516006}, {-2.819077862357725, 1.0260604299770066, 0.00014501516366516006}, {-2.954423259036624, 0.520944533000792, 0.00014501516366516006}, {-3., 3.6739403974420594*^-16, 0.00014501516366516006}, {-2.9544232590366244, -0.52094453300079, 0.00014501516366516006}, {-2.8190778623577253, -1.026060429977006, 0.00014501516366516006}, {-2.5980762113533165, -1.4999999999999991, 0.00014501516366516006}, {-2.298133329356934, -1.9283628290596178, 0.00014501516366516006}, {-1.9283628290596184, -2.2981333293569337, 0.00014501516366516006}, {-1.5000000000000013, -2.598076211353315, 0.00014501516366516006}, {-1.0260604299770082, -2.819077862357725, 0.00014501516366516006}, {-0.520944533000791, -2.954423259036624, 0.00014501516366516006}, {-5.51091059616309*^-16, -3., 0.00014501516366516006}, {0.5209445330007899, -2.9544232590366244, 0.00014501516366516006}, {1.0260604299770044, -2.8190778623577257, 0.00014501516366516006}, {1.5000000000000004, -2.598076211353316, 0.00014501516366516006}, {1.9283628290596178, -2.2981333293569346, 0.00014501516366516006}, {2.2981333293569333, -1.9283628290596186, 0.00014501516366516006}, {2.598076211353315, -1.5000000000000013, 0.00014501516366516006}, {2.8190778623577244, -1.0260604299770084, 0.00014501516366516006}, {2.954423259036624, -0.5209445330007911, 0.00014501516366516006}, {3., -7.347880794884119*^-16, 0.00014501516366516006}, {3.2, 0., 0.000031953534419743096}, {3.1513848096390658, 0.5556741685341771, 0.000031953534419743096}, {3.0070163865149073, 1.09446445864214, 0.000031953534419743096}, {2.771281292110204, 1.5999999999999999, 0.000031953534419743096}, {2.45134221798073, 2.0569203509969256, 0.000031953534419743096}, {2.056920350996926, 2.45134221798073, 0.000031953534419743096}, {1.6000000000000005, 2.7712812921102037, 0.000031953534419743096}, {1.0944644586421404, 3.007016386514907, 0.000031953534419743096}, {0.5556741685341774, 3.1513848096390658, 0.000031953534419743096}, {1.9594348786357652*^-16, 3.2, 0.000031953534419743096}, {-0.555674168534177, 3.1513848096390658, 0.000031953534419743096}, {-1.09446445864214, 3.0070163865149073, 0.000031953534419743096}, {-1.5999999999999994, 2.771281292110204, 0.000031953534419743096}, {-2.056920350996926, 2.45134221798073, 0.000031953534419743096}, {-2.4513422179807294, 2.0569203509969265, 0.000031953534419743096}, {-2.771281292110204, 1.5999999999999999, 0.000031953534419743096}, {-3.007016386514907, 1.0944644586421404, 0.000031953534419743096}, {-3.1513848096390658, 0.5556741685341783, 0.000031953534419743096}, {-3.2, 3.9188697572715305*^-16, 0.000031953534419743096}, {-3.151384809639066, -0.5556741685341761, 0.000031953534419743096}, {-3.0070163865149073, -1.0944644586421397, 0.000031953534419743096}, {-2.7712812921102046, -1.5999999999999992, 0.000031953534419743096}, {-2.45134221798073, -2.0569203509969256, 0.000031953534419743096}, {-2.0569203509969265, -2.4513422179807294, 0.000031953534419743096}, {-1.6000000000000014, -2.771281292110203, 0.000031953534419743096}, {-1.0944644586421421, -3.0070163865149064, 0.000031953534419743096}, {-0.5556741685341771, -3.1513848096390658, 0.000031953534419743096}, {-5.878304635907295*^-16, -3.2, 0.000031953534419743096}, {0.555674168534176, -3.151384809639066, 0.000031953534419743096}, {1.0944644586421381, -3.0070163865149073, 0.000031953534419743096}, {1.6000000000000005, -2.7712812921102037, 0.000031953534419743096}, {2.0569203509969256, -2.4513422179807303, 0.000031953534419743096}, {2.451342217980729, -2.056920350996927, 0.000031953534419743096}, {2.771281292110203, -1.6000000000000014, 0.000031953534419743096}, {3.007016386514906, -1.0944644586421421, 0.000031953534419743096}, {3.1513848096390658, -0.5556741685341773, 0.000031953534419743096}, {3.2, -7.837739514543061*^-16, 0.000031953534419743096}, {3.4000000000000004, 0., 6.011968015692149*^-6}, {3.3483463602415076, 0.5904038040675632, 6.011968015692149*^-6}, {3.194954910672089, 1.1628684873072737, 6.011968015692149*^-6}, {2.944486372867092, 1.7, 6.011968015692149*^-6}, {2.6045511066045255, 2.185477872934234, 6.011968015692149*^-6}, {2.185477872934234, 2.6045511066045255, 6.011968015692149*^-6}, {1.7000000000000006, 2.9444863728670914, 6.011968015692149*^-6}, {1.162868487307274, 3.1949549106720885, 6.011968015692149*^-6}, {0.5904038040675634, 3.3483463602415076, 6.011968015692149*^-6}, {2.0818995585505008*^-16, 3.4000000000000004, 6.011968015692149*^-6}, {-0.5904038040675631, 3.3483463602415076, 6.011968015692149*^-6}, {-1.1628684873072737, 3.194954910672089, 6.011968015692149*^-6}, {-1.6999999999999995, 2.944486372867092, 6.011968015692149*^-6}, {-2.185477872934234, 2.6045511066045255, 6.011968015692149*^-6}, {-2.604551106604525, 2.1854778729342343, 6.011968015692149*^-6}, {-2.944486372867092, 1.7, 6.011968015692149*^-6}, {-3.1949549106720885, 1.1628684873072743, 6.011968015692149*^-6}, {-3.3483463602415076, 0.5904038040675644, 6.011968015692149*^-6}, {-3.4000000000000004, 4.1637991171010015*^-16, 6.011968015692149*^-6}, {-3.348346360241508, -0.5904038040675621, 6.011968015692149*^-6}, {-3.194954910672089, -1.1628684873072737, 6.011968015692149*^-6}, {-2.9444863728670922, -1.6999999999999993, 6.011968015692149*^-6}, {-2.6045511066045255, -2.185477872934234, 6.011968015692149*^-6}, {-2.1854778729342343, -2.604551106604525, 6.011968015692149*^-6}, {-1.7000000000000017, -2.944486372867091, 6.011968015692149*^-6}, {-1.162868487307276, -3.194954910672088, 6.011968015692149*^-6}, {-0.5904038040675632, -3.3483463602415076, 6.011968015692149*^-6}, {-6.245698675651502*^-16, -3.4000000000000004, 6.011968015692149*^-6}, {0.590403804067562, -3.348346360241508, 6.011968015692149*^-6}, {1.1628684873072719, -3.1949549106720894, 6.011968015692149*^-6}, {1.7000000000000006, -2.9444863728670914, 6.011968015692149*^-6}, {2.185477872934234, -2.604551106604526, 6.011968015692149*^-6}, {2.6045511066045246, -2.185477872934235, 6.011968015692149*^-6}, {2.944486372867091, -1.7000000000000017, 6.011968015692149*^-6}, {3.194954910672088, -1.162868487307276, 6.011968015692149*^-6}, {3.3483463602415076, -0.5904038040675634, 6.011968015692149*^-6}, {3.4000000000000004, -8.327598234202003*^-16, 6.011968015692149*^-6}, {3.6, 0., 9.65615874475133*^-7}, {3.545307910843949, 0.6251334396009492, 9.65615874475133*^-7}, {3.3828934348292705, 1.2312725159724074, 9.65615874475133*^-7}, {3.1176914536239795, 1.7999999999999998, 9.65615874475133*^-7}, {2.7577599952283207, 2.3140353948715413, 9.65615874475133*^-7}, {2.3140353948715418, 2.7577599952283207, 9.65615874475133*^-7}, {1.8000000000000005, 3.117691453623979, 9.65615874475133*^-7}, {1.2312725159724078, 3.38289343482927, 9.65615874475133*^-7}, {0.6251334396009495, 3.545307910843949, 9.65615874475133*^-7}, {2.2043642384652358*^-16, 3.6, 9.65615874475133*^-7}, {-0.6251334396009491, 3.545307910843949, 9.65615874475133*^-7}, {-1.2312725159724074, 3.3828934348292705, 9.65615874475133*^-7}, {-1.7999999999999992, 3.1176914536239795, 9.65615874475133*^-7}, {-2.3140353948715418, 2.7577599952283207, 9.65615874475133*^-7}, {-2.7577599952283207, 2.314035394871542, 9.65615874475133*^-7}, {-3.1176914536239795, 1.7999999999999998, 9.65615874475133*^-7}, {-3.38289343482927, 1.231272515972408, 9.65615874475133*^-7}, {-3.545307910843949, 0.6251334396009505, 9.65615874475133*^-7}, {-3.6, 4.4087284769304716*^-16, 9.65615874475133*^-7}, {-3.5453079108439494, -0.6251334396009481, 9.65615874475133*^-7}, {-3.3828934348292705, -1.2312725159724072, 9.65615874475133*^-7}, {-3.11769145362398, -1.799999999999999, 9.65615874475133*^-7}, {-2.7577599952283207, -2.3140353948715413, 9.65615874475133*^-7}, {-2.314035394871542, -2.7577599952283207, 9.65615874475133*^-7}, {-1.8000000000000016, -3.117691453623978, 9.65615874475133*^-7}, {-1.2312725159724098, -3.3828934348292696, 9.65615874475133*^-7}, {-0.6251334396009492, -3.545307910843949, 9.65615874475133*^-7}, {-6.613092715395707*^-16, -3.6, 9.65615874475133*^-7}, {0.6251334396009479, -3.5453079108439494, 9.65615874475133*^-7}, {1.2312725159724054, -3.382893434829271, 9.65615874475133*^-7}, {1.8000000000000005, -3.117691453623979, 9.65615874475133*^-7}, {2.3140353948715413, -2.757759995228321, 9.65615874475133*^-7}, {2.7577599952283203, -2.3140353948715426, 9.65615874475133*^-7}, {3.117691453623978, -1.8000000000000016, 9.65615874475133*^-7}, {3.382893434829269, -1.23127251597241, 9.65615874475133*^-7}, {3.545307910843949, -0.6251334396009494, 9.65615874475133*^-7}, {3.6, -8.817456953860943*^-16, 9.65615874475133*^-7}, {3.8000000000000003, 0., 1.323721734755958*^-7}, {3.7422694614463907, 0.6598630751343353, 1.323721734755958*^-7}, {3.570831958986452, 1.2996765446375411, 1.323721734755958*^-7}, {3.290896534380867, 1.9, 1.323721734755958*^-7}, {2.910968883852117, 2.442592916808849, 1.323721734755958*^-7}, {2.4425929168088496, 2.910968883852117, 1.323721734755958*^-7}, {1.9000000000000006, 3.2908965343808667, 1.323721734755958*^-7}, {1.2996765446375416, 3.5708319589864517, 1.323721734755958*^-7}, {0.6598630751343356, 3.7422694614463907, 1.323721734755958*^-7}, {2.3268289183799714*^-16, 3.8000000000000003, 1.323721734755958*^-7}, {-0.6598630751343352, 3.7422694614463907, 1.323721734755958*^-7}, {-1.2996765446375411, 3.570831958986452, 1.323721734755958*^-7}, {-1.8999999999999992, 3.290896534380867, 1.323721734755958*^-7}, {-2.4425929168088496, 2.910968883852117, 1.323721734755958*^-7}, {-2.9109688838521164, 2.44259291680885, 1.323721734755958*^-7}, {-3.290896534380867, 1.9, 1.323721734755958*^-7}, {-3.5708319589864517, 1.2996765446375418, 1.323721734755958*^-7}, {-3.7422694614463907, 0.6598630751343367, 1.323721734755958*^-7}, {-3.8000000000000003, 4.653657836759943*^-16, 1.323721734755958*^-7}, {-3.742269461446391, -0.6598630751343342, 1.323721734755958*^-7}, {-3.570831958986452, -1.299676544637541, 1.323721734755958*^-7}, {-3.2908965343808676, -1.899999999999999, 1.323721734755958*^-7}, {-2.910968883852117, -2.442592916808849, 1.323721734755958*^-7}, {-2.44259291680885, -2.9109688838521164, 1.323721734755958*^-7}, {-1.900000000000002, -3.2908965343808663, 1.323721734755958*^-7}, {-1.2996765446375438, -3.5708319589864512, 1.323721734755958*^-7}, {-0.6598630751343353, -3.7422694614463907, 1.323721734755958*^-7}, {-6.980486755139913*^-16, -3.8000000000000003, 1.323721734755958*^-7}, {0.659863075134334, -3.742269461446391, 1.323721734755958*^-7}, {1.2996765446375391, -3.5708319589864526, 1.323721734755958*^-7}, {1.9000000000000006, -3.2908965343808667, 1.323721734755958*^-7}, {2.442592916808849, -2.9109688838521173, 1.323721734755958*^-7}, {2.910968883852116, -2.4425929168088505, 1.323721734755958*^-7}, {3.2908965343808663, -1.900000000000002, 1.323721734755958*^-7}, {3.5708319589864512, -1.299676544637544, 1.323721734755958*^-7}, {3.7422694614463907, -0.6598630751343355, 1.323721734755958*^-7}, {3.8000000000000003, -9.307315673519885*^-16, 1.323721734755958*^-7}, {4., 0., 1.548536764664431*^-8}, {3.939231012048832, 0.6945927106677213, 1.548536764664431*^-8}, {3.7587704831436337, 1.3680805733026749, 1.548536764664431*^-8}, {3.464101615137755, 1.9999999999999998, 1.548536764664431*^-8}, {3.064177772475912, 2.571150438746157, 1.548536764664431*^-8}, {2.5711504387461575, 3.064177772475912, 1.548536764664431*^-8}, {2.0000000000000004, 3.4641016151377544, 1.548536764664431*^-8}, {1.3680805733026753, 3.7587704831436333, 1.548536764664431*^-8}, {0.6945927106677217, 3.939231012048832, 1.548536764664431*^-8}, {2.4492935982947064*^-16, 4., 1.548536764664431*^-8}, {-0.6945927106677212, 3.939231012048832, 1.548536764664431*^-8}, {-1.3680805733026749, 3.7587704831436337, 1.548536764664431*^-8}, {-1.9999999999999991, 3.464101615137755, 1.548536764664431*^-8}, {-2.5711504387461575, 3.064177772475912, 1.548536764664431*^-8}, {-3.0641777724759116, 2.571150438746158, 1.548536764664431*^-8}, {-3.464101615137755, 1.9999999999999998, 1.548536764664431*^-8}, {-3.7587704831436333, 1.3680805733026755, 1.548536764664431*^-8}, {-3.939231012048832, 0.6945927106677228, 1.548536764664431*^-8}, {-4., 4.898587196589413*^-16, 1.548536764664431*^-8}, {-3.9392310120488325, -0.6945927106677201, 1.548536764664431*^-8}, {-3.7587704831436337, -1.3680805733026746, 1.548536764664431*^-8}, {-3.4641016151377553, -1.999999999999999, 1.548536764664431*^-8}, {-3.064177772475912, -2.571150438746157, 1.548536764664431*^-8}, {-2.571150438746158, -3.0641777724759116, 1.548536764664431*^-8}, {-2.0000000000000018, -3.4641016151377535, 1.548536764664431*^-8}, {-1.3680805733026775, -3.758770483143633, 1.548536764664431*^-8}, {-0.6945927106677213, -3.939231012048832, 1.548536764664431*^-8}, {-7.347880794884119*^-16, -4., 1.548536764664431*^-8}, {0.6945927106677199, -3.9392310120488325, 1.548536764664431*^-8}, {1.3680805733026726, -3.758770483143634, 1.548536764664431*^-8}, {2.0000000000000004, -3.4641016151377544, 1.548536764664431*^-8}, {2.571150438746157, -3.0641777724759125, 1.548536764664431*^-8}, {3.064177772475911, -2.5711504387461583, 1.548536764664431*^-8}, {3.4641016151377535, -2.0000000000000018, 1.548536764664431*^-8}, {3.7587704831436324, -1.3680805733026777, 1.548536764664431*^-8}, {3.939231012048832, -0.6945927106677215, 1.548536764664431*^-8}, {4., -9.797174393178826*^-16, 1.548536764664431*^-8}, {4.2, 0., 1.5456726379210717*^-9}, {4.136192562651273, 0.7293223462011075, 1.5456726379210717*^-9}, {3.9467090073008158, 1.4364846019678086, 1.5456726379210717*^-9}, {3.6373066958946425, 2.0999999999999996, 1.5456726379210717*^-9}, {3.2173866610997077, 2.699707960683465, 1.5456726379210717*^-9}, {2.6997079606834653, 3.2173866610997077, 1.5456726379210717*^-9}, {2.1000000000000005, 3.637306695894642, 1.5456726379210717*^-9}, {1.436484601967809, 3.9467090073008153, 1.5456726379210717*^-9}, {0.7293223462011078, 4.136192562651273, 1.5456726379210717*^-9}, {2.571758278209442*^-16, 4.2, 1.5456726379210717*^-9}, {-0.7293223462011073, 4.136192562651273, 1.5456726379210717*^-9}, {-1.4364846019678086, 3.9467090073008158, 1.5456726379210717*^-9}, {-2.099999999999999, 3.6373066958946425, 1.5456726379210717*^-9}, {-2.6997079606834653, 3.2173866610997077, 1.5456726379210717*^-9}, {-3.2173866610997073, 2.6997079606834657, 1.5456726379210717*^-9}, {-3.6373066958946425, 2.0999999999999996, 1.5456726379210717*^-9}, {-3.9467090073008153, 1.4364846019678092, 1.5456726379210717*^-9}, {-4.136192562651273, 0.7293223462011089, 1.5456726379210717*^-9}, {-4.2, 5.143516556418884*^-16, 1.5456726379210717*^-9}, {-4.136192562651274, -0.7293223462011061, 1.5456726379210717*^-9}, {-3.9467090073008158, -1.4364846019678084, 1.5456726379210717*^-9}, {-3.6373066958946434, -2.0999999999999988, 1.5456726379210717*^-9}, {-3.2173866610997077, -2.699707960683465, 1.5456726379210717*^-9}, {-2.6997079606834657, -3.2173866610997073, 1.5456726379210717*^-9}, {-2.100000000000002, -3.637306695894641, 1.5456726379210717*^-9}, {-1.4364846019678115, -3.9467090073008144, 1.5456726379210717*^-9}, {-0.7293223462011075, -4.136192562651273, 1.5456726379210717*^-9}, {-7.715274834628325*^-16, -4.2, 1.5456726379210717*^-9}, {0.7293223462011059, -4.136192562651274, 1.5456726379210717*^-9}, {1.4364846019678064, -3.946709007300816, 1.5456726379210717*^-9}, {2.1000000000000005, -3.637306695894642, 1.5456726379210717*^-9}, {2.699707960683465, -3.217386661099708, 1.5456726379210717*^-9}, {3.217386661099707, -2.699707960683466, 1.5456726379210717*^-9}, {3.637306695894641, -2.100000000000002, 1.5456726379210717*^-9}, {3.946709007300814, -1.4364846019678117, 1.5456726379210717*^-9}, {4.136192562651273, -0.7293223462011077, 1.5456726379210717*^-9}, {4.2, -1.0287033112837768*^-15, 1.5456726379210717*^-9}, {4.4, 0., 1.3162307712855487*^-10}, {4.333154113253715, 0.7640519817344935, 1.3162307712855487*^-10}, {4.134647531457998, 1.5048886306329425, 1.3162307712855487*^-10}, {3.8105117766515306, 2.1999999999999997, 1.3162307712855487*^-10}, {3.3705955497235034, 2.828265482620773, 1.3162307712855487*^-10}, {2.8282654826207736, 3.3705955497235034, 1.3162307712855487*^-10}, {2.2000000000000006, 3.81051177665153, 1.3162307712855487*^-10}, {1.504888630632943, 4.134647531457997, 1.3162307712855487*^-10}, {0.7640519817344938, 4.333154113253715, 1.3162307712855487*^-10}, {2.6942229581241775*^-16, 4.4, 1.3162307712855487*^-10}, {-0.7640519817344934, 4.333154113253715, 1.3162307712855487*^-10}, {-1.5048886306329425, 4.134647531457998, 1.3162307712855487*^-10}, {-2.1999999999999993, 3.8105117766515306, 1.3162307712855487*^-10}, {-2.8282654826207736, 3.3705955497235034, 1.3162307712855487*^-10}, {-3.370595549723503, 2.828265482620774, 1.3162307712855487*^-10}, {-3.8105117766515306, 2.1999999999999997, 1.3162307712855487*^-10}, {-4.134647531457997, 1.5048886306329432, 1.3162307712855487*^-10}, {-4.333154113253715, 0.7640519817344951, 1.3162307712855487*^-10}, {-4.4, 5.388445916248355*^-16, 1.3162307712855487*^-10}, {-4.333154113253716, -0.7640519817344922, 1.3162307712855487*^-10}, {-4.134647531457998, -1.5048886306329423, 1.3162307712855487*^-10}, {-3.810511776651531, -2.199999999999999, 1.3162307712855487*^-10}, {-3.3705955497235034, -2.828265482620773, 1.3162307712855487*^-10}, {-2.828265482620774, -3.370595549723503, 1.3162307712855487*^-10}, {-2.200000000000002, -3.8105117766515293, 1.3162307712855487*^-10}, {-1.5048886306329454, -4.134647531457996, 1.3162307712855487*^-10}, {-0.7640519817344935, -4.333154113253715, 1.3162307712855487*^-10}, {-8.082668874372531*^-16, -4.4, 1.3162307712855487*^-10}, {0.764051981734492, -4.333154113253716, 1.3162307712855487*^-10}, {1.50488863063294, -4.134647531457998, 1.3162307712855487*^-10}, {2.2000000000000006, -3.81051177665153, 1.3162307712855487*^-10}, {2.828265482620773, -3.370595549723504, 1.3162307712855487*^-10}, {3.3705955497235025, -2.8282654826207745, 1.3162307712855487*^-10}, {3.8105117766515293, -2.200000000000002, 1.3162307712855487*^-10}, {4.134647531457996, -1.5048886306329456, 1.3162307712855487*^-10}, {4.333154113253715, -0.7640519817344937, 1.3162307712855487*^-10}, {4.4, -1.077689183249671*^-15, 1.3162307712855487*^-10}, {4.6000000000000005, 0., 9.56135726651194*^-12}, {4.530115663856157, 0.7987816172678797, 9.56135726651194*^-12}, {4.322586055615179, 1.5732926592980763, 9.56135726651194*^-12}, {3.9837168574084183, 2.3, 9.56135726651194*^-12}, {3.523804438347299, 2.956823004558081, 9.56135726651194*^-12}, {2.9568230045580814, 3.523804438347299, 9.56135726651194*^-12}, {2.3000000000000007, 3.983716857408418, 9.56135726651194*^-12}, {1.5732926592980767, 4.3225860556151785, 9.56135726651194*^-12}, {0.79878161726788, 4.530115663856157, 9.56135726651194*^-12}, {2.8166876380389125*^-16, 4.6000000000000005, 9.56135726651194*^-12}, {-0.7987816172678794, 4.530115663856157, 9.56135726651194*^-12}, {-1.5732926592980763, 4.322586055615179, 9.56135726651194*^-12}, {-2.2999999999999994, 3.9837168574084183, 9.56135726651194*^-12}, {-2.9568230045580814, 3.523804438347299, 9.56135726651194*^-12}, {-3.5238044383472986, 2.956823004558082, 9.56135726651194*^-12}, {-3.9837168574084183, 2.3, 9.56135726651194*^-12}, {-4.3225860556151785, 1.573292659298077, 9.56135726651194*^-12}, {-4.530115663856157, 0.7987816172678813, 9.56135726651194*^-12}, {-4.6000000000000005, 5.633375276077825*^-16, 9.56135726651194*^-12}, {-4.530115663856158, -0.7987816172678782, 9.56135726651194*^-12}, {-4.322586055615179, -1.573292659298076, 9.56135726651194*^-12}, {-3.983716857408419, -2.299999999999999, 9.56135726651194*^-12}, {-3.523804438347299, -2.956823004558081, 9.56135726651194*^-12}, {-2.956823004558082, -3.5238044383472986, 9.56135726651194*^-12}, {-2.3000000000000025, -3.983716857408417, 9.56135726651194*^-12}, {-1.5732926592980794, -4.3225860556151785, 9.56135726651194*^-12}, {-0.7987816172678797, -4.530115663856157, 9.56135726651194*^-12}, {-8.450062914116738*^-16, -4.6000000000000005, 9.56135726651194*^-12}, {0.798781617267878, -4.530115663856158, 9.56135726651194*^-12}, {1.5732926592980736, -4.322586055615179, 9.56135726651194*^-12}, {2.3000000000000007, -3.983716857408418, 9.56135726651194*^-12}, {2.956823004558081, -3.5238044383473, 9.56135726651194*^-12}, {3.523804438347298, -2.9568230045580823, 9.56135726651194*^-12}, {3.983716857408417, -2.3000000000000025, 9.56135726651194*^-12}, {4.322586055615178, -1.5732926592980796, 9.56135726651194*^-12}, {4.530115663856157, -0.7987816172678799, 9.56135726651194*^-12}, {4.6000000000000005, -1.126675055215565*^-15, 9.56135726651194*^-12}, {4.800000000000001, 0., 5.924345687850375*^-13}, {4.727077214458599, 0.8335112528012657, 5.924345687850375*^-13}, {4.510524579772361, 1.64169668796321, 5.924345687850375*^-13}, {4.156921938165306, 2.4, 5.924345687850375*^-13}, {3.677013326971095, 3.085380526495389, 5.924345687850375*^-13}, {3.0853805264953893, 3.677013326971095, 5.924345687850375*^-13}, {2.400000000000001, 4.156921938165306, 5.924345687850375*^-13}, {1.6416966879632107, 4.510524579772361, 5.924345687850375*^-13}, {0.8335112528012661, 4.727077214458599, 5.924345687850375*^-13}, {2.939152317953648*^-16, 4.800000000000001, 5.924345687850375*^-13}, {-0.8335112528012656, 4.727077214458599, 5.924345687850375*^-13}, {-1.64169668796321, 4.510524579772361, 5.924345687850375*^-13}, {-2.3999999999999995, 4.156921938165306, 5.924345687850375*^-13}, {-3.0853805264953893, 3.677013326971095, 5.924345687850375*^-13}, {-3.6770133269710943, 3.0853805264953897, 5.924345687850375*^-13}, {-4.156921938165306, 2.4, 5.924345687850375*^-13}, {-4.510524579772361, 1.6416966879632109, 5.924345687850375*^-13}, {-4.727077214458599, 0.8335112528012675, 5.924345687850375*^-13}, {-4.800000000000001, 5.878304635907296*^-16, 5.924345687850375*^-13}, {-4.7270772144586, -0.8335112528012643, 5.924345687850375*^-13}, {-4.510524579772361, -1.6416966879632098, 5.924345687850375*^-13}, {-4.156921938165307, -2.399999999999999, 5.924345687850375*^-13}, {-3.677013326971095, -3.085380526495389, 5.924345687850375*^-13}, {-3.0853805264953897, -3.6770133269710943, 5.924345687850375*^-13}, {-2.4000000000000026, -4.156921938165305, 5.924345687850375*^-13}, {-1.6416966879632133, -4.51052457977236, 5.924345687850375*^-13}, {-0.8335112528012657, -4.727077214458599, 5.924345687850375*^-13}, {-8.817456953860944*^-16, -4.800000000000001, 5.924345687850375*^-13}, {0.833511252801264, -4.7270772144586, 5.924345687850375*^-13}, {1.6416966879632073, -4.510524579772362, 5.924345687850375*^-13}, {2.400000000000001, -4.156921938165306, 5.924345687850375*^-13}, {3.085380526495389, -3.6770133269710956, 5.924345687850375*^-13}, {3.677013326971094, -3.0853805264953906, 5.924345687850375*^-13}, {4.156921938165305, -2.4000000000000026, 5.924345687850375*^-13}, {4.510524579772359, -1.6416966879632136, 5.924345687850375*^-13}, {4.727077214458599, -0.833511252801266, 5.924345687850375*^-13}, {4.800000000000001, -1.1756609271814592*^-15, 5.924345687850375*^-13}, {5., 0., 3.130832586313487*^-14}, {4.92403876506104, 0.8682408883346516, 3.130832586313487*^-14}, {4.698463103929543, 1.7101007166283435, 3.130832586313487*^-14}, {4.330127018922194, 2.4999999999999996, 3.130832586313487*^-14}, {3.83022221559489, 3.2139380484326963, 3.130832586313487*^-14}, {3.2139380484326967, 3.83022221559489, 3.130832586313487*^-14}, {2.5000000000000004, 4.330127018922193, 3.130832586313487*^-14}, {1.7101007166283442, 4.698463103929542, 3.130832586313487*^-14}, {0.8682408883346521, 4.92403876506104, 3.130832586313487*^-14}, {3.061616997868383*^-16, 5., 3.130832586313487*^-14}, {-0.8682408883346515, 4.92403876506104, 3.130832586313487*^-14}, {-1.7101007166283435, 4.698463103929543, 3.130832586313487*^-14}, {-2.499999999999999, 4.330127018922194, 3.130832586313487*^-14}, {-3.2139380484326967, 3.83022221559489, 3.130832586313487*^-14}, {-3.8302222155948895, 3.2139380484326976, 3.130832586313487*^-14}, {-4.330127018922194, 2.4999999999999996, 3.130832586313487*^-14}, {-4.698463103929542, 1.7101007166283444, 3.130832586313487*^-14}, {-4.92403876506104, 0.8682408883346535, 3.130832586313487*^-14}, {-5., 6.123233995736766*^-16, 3.130832586313487*^-14}, {-4.924038765061041, -0.8682408883346502, 3.130832586313487*^-14}, {-4.698463103929543, -1.7101007166283433, 3.130832586313487*^-14}, {-4.3301270189221945, -2.4999999999999987, 3.130832586313487*^-14}, {-3.83022221559489, -3.2139380484326963, 3.130832586313487*^-14}, {-3.2139380484326976, -3.8302222155948895, 3.130832586313487*^-14}, {-2.500000000000002, -4.330127018922192, 3.130832586313487*^-14}, {-1.7101007166283468, -4.698463103929541, 3.130832586313487*^-14}, {-0.8682408883346516, -4.92403876506104, 3.130832586313487*^-14}, {-9.184850993605148*^-16, -5., 3.130832586313487*^-14}, {0.8682408883346499, -4.924038765061041, 3.130832586313487*^-14}, {1.7101007166283408, -4.698463103929543, 3.130832586313487*^-14}, {2.5000000000000004, -4.330127018922193, 3.130832586313487*^-14}, {3.2139380484326963, -3.8302222155948904, 3.130832586313487*^-14}, {3.830222215594889, -3.213938048432698, 3.130832586313487*^-14}, {4.330127018922192, -2.500000000000002, 3.130832586313487*^-14}, {4.698463103929541, -1.710100716628347, 3.130832586313487*^-14}, {4.92403876506104, -0.868240888334652, 3.130832586313487*^-14}, {5., -1.2246467991473533*^-15, 3.130832586313487*^-14}, {5.2, 0., 1.4110659444391647*^-15}, {5.121000315663482, 0.9029705238680378, 1.4110659444391647*^-15}, {4.886401628086724, 1.7785047452934775, 1.4110659444391647*^-15}, {4.503332099679081, 2.5999999999999996, 1.4110659444391647*^-15}, {3.9834311042186856, 3.342495570370004, 1.4110659444391647*^-15}, {3.342495570370005, 3.9834311042186856, 1.4110659444391647*^-15}, {2.6000000000000005, 4.50333209967908, 1.4110659444391647*^-15}, {1.778504745293478, 4.886401628086723, 1.4110659444391647*^-15}, {0.9029705238680382, 5.121000315663482, 1.4110659444391647*^-15}, {3.1840816777831187*^-16, 5.2, 1.4110659444391647*^-15}, {-0.9029705238680376, 5.121000315663482, 1.4110659444391647*^-15}, {-1.7785047452934775, 4.886401628086724, 1.4110659444391647*^-15}, {-2.5999999999999988, 4.503332099679081, 1.4110659444391647*^-15}, {-3.342495570370005, 3.9834311042186856, 1.4110659444391647*^-15}, {-3.983431104218685, 3.3424955703700054, 1.4110659444391647*^-15}, {-4.503332099679081, 2.5999999999999996, 1.4110659444391647*^-15}, {-4.886401628086723, 1.7785047452934781, 1.4110659444391647*^-15}, {-5.121000315663482, 0.9029705238680397, 1.4110659444391647*^-15}, {-5.2, 6.368163355566237*^-16, 1.4110659444391647*^-15}, {-5.1210003156634825, -0.9029705238680361, 1.4110659444391647*^-15}, {-4.886401628086724, -1.778504745293477, 1.4110659444391647*^-15}, {-4.503332099679082, -2.5999999999999988, 1.4110659444391647*^-15}, {-3.9834311042186856, -3.342495570370004, 1.4110659444391647*^-15}, {-3.3424955703700054, -3.983431104218685, 1.4110659444391647*^-15}, {-2.6000000000000023, -4.5033320996790795, 1.4110659444391647*^-15}, {-1.7785047452934808, -4.886401628086722, 1.4110659444391647*^-15}, {-0.9029705238680378, -5.121000315663482, 1.4110659444391647*^-15}, {-9.552245033349355*^-16, -5.2, 1.4110659444391647*^-15}, {0.9029705238680359, -5.1210003156634825, 1.4110659444391647*^-15}, {1.7785047452934746, -4.886401628086724, 1.4110659444391647*^-15}, {2.6000000000000005, -4.50333209967908, 1.4110659444391647*^-15}, {3.342495570370004, -3.9834311042186865, 1.4110659444391647*^-15}, {3.9834311042186847, -3.342495570370006, 1.4110659444391647*^-15}, {4.5033320996790795, -2.6000000000000023, 1.4110659444391647*^-15}, {4.886401628086722, -1.778504745293481, 1.4110659444391647*^-15}, {5.121000315663482, -0.902970523868038, 1.4110659444391647*^-15}, {5.2, -1.2736326711132475*^-15, 1.4110659444391647*^-15}, {5.4, 0., 5.4234506634952946*^-17}, {5.317961866265923, 0.9377001594014238, 5.4234506634952946*^-17}, {5.074340152243906, 1.8469087739586112, 5.4234506634952946*^-17}, {4.676537180435969, 2.6999999999999997, 5.4234506634952946*^-17}, {4.136639992842482, 3.4710530923073124, 5.4234506634952946*^-17}, {3.471053092307313, 4.136639992842482, 5.4234506634952946*^-17}, {2.7000000000000006, 4.676537180435969, 5.4234506634952946*^-17}, {1.8469087739586119, 5.074340152243905, 5.4234506634952946*^-17}, {0.9377001594014243, 5.317961866265923, 5.4234506634952946*^-17}, {3.3065463576978537*^-16, 5.4, 5.4234506634952946*^-17}, {-0.9377001594014237, 5.317961866265923, 5.4234506634952946*^-17}, {-1.8469087739586112, 5.074340152243906, 5.4234506634952946*^-17}, {-2.699999999999999, 4.676537180435969, 5.4234506634952946*^-17}, {-3.471053092307313, 4.136639992842482, 5.4234506634952946*^-17}, {-4.136639992842481, 3.4710530923073133, 5.4234506634952946*^-17}, {-4.676537180435969, 2.6999999999999997, 5.4234506634952946*^-17}, {-5.074340152243905, 1.846908773958612, 5.4234506634952946*^-17}, {-5.317961866265923, 0.9377001594014258, 5.4234506634952946*^-17}, {-5.4, 6.613092715395707*^-16, 5.4234506634952946*^-17}, {-5.317961866265924, -0.9377001594014222, 5.4234506634952946*^-17}, {-5.074340152243906, -1.846908773958611, 5.4234506634952946*^-17}, {-4.67653718043597, -2.699999999999999, 5.4234506634952946*^-17}, {-4.136639992842482, -3.4710530923073124, 5.4234506634952946*^-17}, {-3.4710530923073133, -4.136639992842481, 5.4234506634952946*^-17}, {-2.7000000000000024, -4.676537180435967, 5.4234506634952946*^-17}, {-1.8469087739586147, -5.074340152243905, 5.4234506634952946*^-17}, {-0.9377001594014238, -5.317961866265923, 5.4234506634952946*^-17}, {-9.919639073093561*^-16, -5.4, 5.4234506634952946*^-17}, {0.9377001594014219, -5.317961866265924, 5.4234506634952946*^-17}, {1.846908773958608, -5.074340152243907, 5.4234506634952946*^-17}, {2.7000000000000006, -4.676537180435969, 5.4234506634952946*^-17}, {3.4710530923073124, -4.136639992842482, 5.4234506634952946*^-17}, {4.13663999284248, -3.471053092307314, 5.4234506634952946*^-17}, {4.676537180435967, -2.7000000000000024, 5.4234506634952946*^-17}, {5.074340152243904, -1.846908773958615, 5.4234506634952946*^-17}, {5.317961866265923, -0.9377001594014241, 5.4234506634952946*^-17}, {5.4, -1.3226185430791415*^-15, 5.4234506634952946*^-17}, {5.6000000000000005, 0., 1.7775461702799496*^-18}, {5.514923416868365, 0.97242979493481, 1.7775461702799496*^-18}, {5.262278676401087, 1.915312802623745, 1.7775461702799496*^-18}, {4.849742261192858, 2.8, 1.7775461702799496*^-18}, {4.289848881466277, 3.5996106142446203, 1.7775461702799496*^-18}, {3.5996106142446207, 4.289848881466277, 1.7775461702799496*^-18}, {2.8000000000000007, 4.849742261192857, 1.7775461702799496*^-18}, {1.9153128026237456, 5.262278676401087, 1.7775461702799496*^-18}, {0.9724297949348104, 5.514923416868365, 1.7775461702799496*^-18}, {3.4290110376125893*^-16, 5.6000000000000005, 1.7775461702799496*^-18}, {-0.9724297949348097, 5.514923416868365, 1.7775461702799496*^-18}, {-1.915312802623745, 5.262278676401087, 1.7775461702799496*^-18}, {-2.799999999999999, 4.849742261192858, 1.7775461702799496*^-18}, {-3.5996106142446207, 4.289848881466277, 1.7775461702799496*^-18}, {-4.289848881466277, 3.5996106142446216, 1.7775461702799496*^-18}, {-4.849742261192858, 2.8, 1.7775461702799496*^-18}, {-5.262278676401087, 1.9153128026237458, 1.7775461702799496*^-18}, {-5.514923416868365, 0.972429794934812, 1.7775461702799496*^-18}, {-5.6000000000000005, 6.858022075225179*^-16, 1.7775461702799496*^-18}, {-5.514923416868366, -0.9724297949348082, 1.7775461702799496*^-18}, {-5.262278676401087, -1.9153128026237447, 1.7775461702799496*^-18}, {-4.849742261192858, -2.7999999999999985, 1.7775461702799496*^-18}, {-4.289848881466277, -3.5996106142446203, 1.7775461702799496*^-18}, {-3.5996106142446216, -4.289848881466277, 1.7775461702799496*^-18}, {-2.800000000000003, -4.849742261192856, 1.7775461702799496*^-18}, {-1.9153128026237487, -5.2622786764010865, 1.7775461702799496*^-18}, {-0.97242979493481, -5.514923416868365, 1.7775461702799496*^-18}, {-1.0287033112837768*^-15, -5.6000000000000005, 1.7775461702799496*^-18}, {0.972429794934808, -5.514923416868366, 1.7775461702799496*^-18}, {1.9153128026237418, -5.262278676401088, 1.7775461702799496*^-18}, {2.8000000000000007, -4.849742261192857, 1.7775461702799496*^-18}, {3.5996106142446203, -4.289848881466278, 1.7775461702799496*^-18}, {4.289848881466276, -3.599610614244622, 1.7775461702799496*^-18}, {4.849742261192856, -2.800000000000003, 1.7775461702799496*^-18}, {5.262278676401086, -1.915312802623749, 1.7775461702799496*^-18}, {5.514923416868365, -0.9724297949348103, 1.7775461702799496*^-18}, {5.6000000000000005, -1.3716044150450357*^-15, 1.7775461702799496*^-18}, {5.800000000000001, 0., 4.9677685937032504*^-20}, {5.711884967470807, 1.0071594304681961, 4.9677685937032504*^-20}, {5.45021720055827, 1.9837168312888789, 4.9677685937032504*^-20}, {5.022947341949745, 2.9, 4.9677685937032504*^-20}, {4.443057770090073, 3.728168136181928, 4.9677685937032504*^-20}, {3.7281681361819285, 4.443057770090073, 4.9677685937032504*^-20}, {2.900000000000001, 5.022947341949744, 4.9677685937032504*^-20}, {1.9837168312888793, 5.450217200558269, 4.9677685937032504*^-20}, {1.0071594304681966, 5.711884967470807, 4.9677685937032504*^-20}, {3.551475717527325*^-16, 5.800000000000001, 4.9677685937032504*^-20}, {-1.007159430468196, 5.711884967470807, 4.9677685937032504*^-20}, {-1.9837168312888789, 5.45021720055827, 4.9677685937032504*^-20}, {-2.899999999999999, 5.022947341949745, 4.9677685937032504*^-20}, {-3.7281681361819285, 4.443057770090073, 4.9677685937032504*^-20}, {-4.443057770090072, 3.7281681361819294, 4.9677685937032504*^-20}, {-5.022947341949745, 2.9, 4.9677685937032504*^-20}, {-5.450217200558269, 1.9837168312888798, 4.9677685937032504*^-20}, {-5.711884967470807, 1.0071594304681981, 4.9677685937032504*^-20}, {-5.800000000000001, 7.10295143505465*^-16, 4.9677685937032504*^-20}, {-5.711884967470808, -1.0071594304681943, 4.9677685937032504*^-20}, {-5.45021720055827, -1.9837168312888784, 4.9677685937032504*^-20}, {-5.022947341949746, -2.8999999999999986, 4.9677685937032504*^-20}, {-4.443057770090073, -3.728168136181928, 4.9677685937032504*^-20}, {-3.7281681361819294, -4.443057770090072, 4.9677685937032504*^-20}, {-2.900000000000003, -5.0229473419497435, 4.9677685937032504*^-20}, {-1.9837168312888827, -5.450217200558268, 4.9677685937032504*^-20}, {-1.0071594304681961, -5.711884967470807, 4.9677685937032504*^-20}, {-1.0654427152581974*^-15, -5.800000000000001, 4.9677685937032504*^-20}, {1.007159430468194, -5.711884967470808, 4.9677685937032504*^-20}, {1.9837168312888755, -5.45021720055827, 4.9677685937032504*^-20}, {2.900000000000001, -5.022947341949744, 4.9677685937032504*^-20}, {3.728168136181928, -4.443057770090074, 4.9677685937032504*^-20}, {4.443057770090071, -3.72816813618193, 4.9677685937032504*^-20}, {5.0229473419497435, -2.900000000000003, 4.9677685937032504*^-20}, {5.450217200558267, -1.9837168312888829, 4.9677685937032504*^-20}, {5.711884967470807, -1.0071594304681963, 4.9677685937032504*^-20}, {5.800000000000001, -1.42059028701093*^-15, 4.9677685937032504*^-20}, {6., 0., 1.1837984514392586*^-21}, {5.908846518073248, 1.041889066001582, 1.1837984514392586*^-21}, {5.638155724715451, 2.0521208599540124, 1.1837984514392586*^-21}, {5.196152422706632, 2.9999999999999996, 1.1837984514392586*^-21}, {4.596266658713868, 3.8567256581192355, 1.1837984514392586*^-21}, {3.8567256581192364, 4.596266658713868, 1.1837984514392586*^-21}, {3.000000000000001, 5.196152422706632, 1.1837984514392586*^-21}, {2.052120859954013, 5.63815572471545, 1.1837984514392586*^-21}, {1.0418890660015825, 5.908846518073248, 1.1837984514392586*^-21}, {3.6739403974420594*^-16, 6., 1.1837984514392586*^-21}, {-1.0418890660015818, 5.908846518073248, 1.1837984514392586*^-21}, {-2.0521208599540124, 5.638155724715451, 1.1837984514392586*^-21}, {-2.9999999999999987, 5.196152422706632, 1.1837984514392586*^-21}, {-3.8567256581192364, 4.596266658713868, 1.1837984514392586*^-21}, {-4.596266658713867, 3.856725658119237, 1.1837984514392586*^-21}, {-5.196152422706632, 2.9999999999999996, 1.1837984514392586*^-21}, {-5.63815572471545, 2.0521208599540133, 1.1837984514392586*^-21}, {-5.908846518073248, 1.041889066001584, 1.1837984514392586*^-21}, {-6., 7.347880794884119*^-16, 1.1837984514392586*^-21}, {-5.908846518073249, -1.04188906600158, 1.1837984514392586*^-21}, {-5.638155724715451, -2.052120859954012, 1.1837984514392586*^-21}, {-5.196152422706633, -2.9999999999999982, 1.1837984514392586*^-21}, {-4.596266658713868, -3.8567256581192355, 1.1837984514392586*^-21}, {-3.856725658119237, -4.596266658713867, 1.1837984514392586*^-21}, {-3.0000000000000027, -5.19615242270663, 1.1837984514392586*^-21}, {-2.0521208599540164, -5.63815572471545, 1.1837984514392586*^-21}, {-1.041889066001582, -5.908846518073248, 1.1837984514392586*^-21}, {-1.102182119232618*^-15, -6., 1.1837984514392586*^-21}, {1.0418890660015798, -5.908846518073249, 1.1837984514392586*^-21}, {2.052120859954009, -5.6381557247154515, 1.1837984514392586*^-21}, {3.000000000000001, -5.196152422706632, 1.1837984514392586*^-21}, {3.8567256581192355, -4.596266658713869, 1.1837984514392586*^-21}, {4.5962666587138665, -3.8567256581192373, 1.1837984514392586*^-21}, {5.19615242270663, -3.0000000000000027, 1.1837984514392586*^-21}, {5.638155724715449, -2.052120859954017, 1.1837984514392586*^-21}, {5.908846518073248, -1.0418890660015823, 1.1837984514392586*^-21}, {6., -1.4695761589768238*^-15, 1.1837984514392586*^-21}, {0., 0.2, 0.03263900782703314}, {0., -0.2, 0.03263900782703314}, {0.75, 0.13224523553134873, 0.08370764434133052}, {0., 0.20000000000000007, 0.03263900782703315}, {0., 0.4, 0.04624001263839047}, {0., 0.4000000000000001, 0.046240012638390476}, {0., -0.3999999999999996, 0.04624001263839044}, {0., -0.4, 0.04624001263839047}, {0., -0.5999999999999998, 0.06638299583830048}, {0.75, 0., 0.08246703332222882}, {0.75, 0.15011772003233623, 0.08420554276483577}, {0.75, 0.2729776756996517, 0.0876282218129168}, {0., 0.6000000000000001, 0.06638299583830051}, {-0.75, 0.27297767569965187, 0.08762822181291681}, {-0.75, 0.132245235531349, 0.08370764434133052}, {-0.75, 9.184850993605148*^-17, 0.08246703332222884}, {-0.75, -0.13224523553134845, 0.0837076443413305}, {-0.75, -0.27297767569965165, 0.0876282218129168}, {0., -0.7999999999999997, 0.08782837915020492}, {0., -0.6000000000000001, 0.06638299583830051}, {0.75, -0.27297767569965237, 0.08762822181291682}, {0.75, -0.11093001110864222, 0.08350768324490851}, {0.75, 0.11093001110864216, 0.08350768324490851}, {0.75, 0.27737778702008214, 0.08782837915020494}, {0.75, 0.43301270189221924, 0.09285871524394813}, {0.75, 0.62932472338296, 0.10147023708368796}, {0., 0.6000000000000001, 0.06638299583830051}, {0., 0.8, 0.08782837915020494}, {-0.75, 0.6293247233829603, 0.10147023708368798}, {-0.75, 0.7681000306279371, 0.10402769133154804}, {-0.75, 0.38657091336026617, 0.09135765228964766}, {-0.75, 0.1501177200323365, 0.08420554276483579}, {-0.75, 0.27737778702008203, 0.08782837915020494}, {-0.75, 0.43301270189221924, 0.09285871524394813}, {-0.75, 0.11093001110864244, 0.08350768324490851}, {-0.75, -0.024911826774226074, 0.08270073464748172}, {-0.75, -0.2717687054474103, 0.08759454186301266}, {-0.75, -0.2773777870200821, 0.08782837915020494}, {-0.75, -0.43301270189221897, 0.09285871524394812}, {-0.75, -0.62932472338296, 0.10147023708368796}, {0., -0.8, 0.08782837915020494}, {0.75, -0.2738154775998187, 0.08766633271177833}, {0.75, -0.2717687054474112, 0.0875945418630127}, {0.75, -0.13224523553134876, 0.08370764434133052}, {0.75, -0.277377787020082, 0.08782837915020494}, {0.75, -0.5895894013810727, 0.09972718746996634}, {0.75, 0.5895894013810715, 0.09972718746996628}, {0.75, 0.6408792036105291, 0.10209508902974404}, {0.75, 0.6588320528055173, 0.10306595682611393}, {0.75, 0.768100030627937, 0.10402769133154804}, {0.75, 0.9150662025264282, 0.10535086886758653}, {0., 0.8, 0.08782837915020494}, {0., 1., 0.10306595682611393}, {0., 1., 0.10306595682611393}, {-0.75, 0.589589401381072, 0.09972718746996631}, {-0.75, 0.6588320528055174, 0.10306595682611393}, {-0.75, -0.386570913360266, 0.09135765228964765}, {-0.75, -0.5895894013810714, 0.09972718746996628}, {-0.75, -0.6408792036105291, 0.10209508902974404}, {-0.75, -0.6588320528055173, 0.10306595682611393}, {-0.75, -0.7681000306279369, 0.10402769133154804}, {-0.75, -0.915066202526428, 0.10535086886758653}, {0., -0.9999999999999997, 0.10306595682611391}, {0., -1.2, 0.10554595586068312}, {0., -1., 0.10306595682611393}, {0.75, -0.6293247233829604, 0.10147023708368799}, {0.75, -0.43301270189221985, 0.09285871524394816}, {0.75, -0.9150662025264285, 0.10535086886758653}, {0.75, -0.6588320528055174, 0.10306595682611393}, {0.75, -0.7681000306279372, 0.10402769133154804}, {0.75, -0.3865709133602665, 0.09135765228964768}, {1.5, 0.5490734840855925, 0.07175996403643882}, {0.75, 0.8938151944456575, 0.10513418761078089}, {0.75, 0.9341993538098702, 0.10554595586068312}, {0.75, 1.00696798336061, 0.10196346813286329}, {0., 1.2000000000000002, 0.10554595586068312}, {0., 1.2000000000000002, 0.10554595586068312}, {-0.75, 0.8938151944456575, 0.10513418761078089}, {-0.75, 0.9341993538098702, 0.10554595586068312}, {-0.75, 1.0069679833606096, 0.1019634681328633}, {-0.75, -0.8938151944456572, 0.10513418761078087}, {-0.75, -0.9341993538098701, 0.10554595586068312}, {-0.75, -1.0558517458559413, 0.09955686132563914}, {0., -1.4, 0.09357165357076107}, {0., -1.2000000000000002, 0.10554595586068312}, {0.75, -0.8938151944456577, 0.10513418761078089}, {0.75, -1.0069679833606098, 0.1019634681328633}, {0.75, -0.9341993538098702, 0.10554595586068312}, {1.5, 0., 0.08253276101860989}, {1.5, 0.26449047106269746, 0.07997837035285273}, {1.5, 0.3363229405870596, 0.07791822288904587}, {0.75, 1.1774251883877287, 0.09357165357076105}, {0.75, 1.2144503519724381, 0.09021085266532441}, {0., 1.4000000000000001, 0.09357165357076105}, {0., 1.4000000000000001, 0.09357165357076104}, {-0.75, 1.3747320019745917, 0.0749309362833393}, {-0.75, 1.1774251883877287, 0.09357165357076105}, {-0.75, 1.2144503519724383, 0.09021085266532439}, {-1.5, 0.5490734840855926, 0.0717599640364388}, {-1.5, 0.3363229405870601, 0.07791822288904587}, {-1.5, 0.15813835808808974, 0.08100549561590802}, {-1.5, -0.10986956535377934, 0.08147166497585695}, {-1.5, -0.5386815700997183, 0.07211459926131378}, {-0.75, -1.177425188387729, 0.09357165357076105}, {-0.75, -1.3747320019745908, 0.07493093628333937}, {0., -1.5999999999999999, 0.07149386846645873}, {0., -1.4000000000000001, 0.09357165357076105}, {0.75, -1.2144503519724381, 0.0902108526653244}, {0.75, -1.177425188387729, 0.09357165357076105}, {1.5, -0.5459553513993047, 0.07190598799963985}, {1.5, -0.15813835808808935, 0.08100549561590802}, {1.5, 0.1581383580880893, 0.08100549561590802}, {1.5, 0.5459553513993034, 0.07190598799963993}, {1.5, 0.5547555740401643, 0.07149386846645871}, {0.75, 1.2990381056766576, 0.08253276101860993}, {0.75, 1.408956028962852, 0.07149386846645871}, {0.75, 1.4685761701498152, 0.06483643451323383}, {0., 1.6, 0.07149386846645871}, {0., 1.6, 0.0714938684664587}, {-0.75, 1.2990381056766587, 0.08253276101860982}, {-0.75, 1.408956028962852, 0.07149386846645871}, {-0.75, 1.5353157143700789, 0.057384018284942676}, {-1.5, 1.1031684455950594, 0.03991484505998289}, {-1.5, 0.5459553513993037, 0.0719059879996399}, {-1.5, 0.5547555740401641, 0.07149386846645871}, {-1.5, 0.7310552654045457, 0.062313968126621634}, {-1.5, 0.264490471062698, 0.07997837035285273}, {-1.5, 1.8369701987210297*^-16, 0.08253276101860989}, {-1.5, -0.2644904710626969, 0.07997837035285275}, {-1.5, -0.5459553513993033, 0.07190598799963992}, {-1.5, -0.5547555740401642, 0.07149386846645871}, {-0.75, -1.2990381056766565, 0.08253276101861004}, {-0.75, -1.4089560289628518, 0.07149386846645871}, {-0.75, -1.535315714370078, 0.05738401828494276}, {0., -1.7999999999999998, 0.04694607974993406}, {0., -1.9999999999999998, 0.026443876963302783}, {0., -1.6, 0.07149386846645871}, {0.75, -1.2990381056766576, 0.08253276101860993}, {0.75, -1.4089560289628518, 0.07149386846645871}, {0.75, -1.4685761701498148, 0.06483643451323387}, {1.5, -0.5490734840855933, 0.07175996403643878}, {1.5, -0.5386815700997211, 0.07211459926131367}, {1.5, -0.8660254037844397, 0.05528609184622235}, {1.5, -0.554755574040164, 0.07149386846645871}, {1.5, -0.2644904710626975, 0.07997837035285273}, {1.5, 0.8660254037844385, 0.05528609184622245}, {1.5, 0.9840404074518339, 0.04694607974993403}, {1.5, 1.2935578277520305, 0.028197924921368373}, {0.75, 1.6287918755352395, 0.04694607974993403}, {0.75, 1.7814841368581653, 0.032705782935733146}, {0., 1.8, 0.04694607974993403}, {0., 1.8, 0.046946079749934026}, {-0.75, 1.6287918755352395, 0.04694607974993403}, {-0.75, 1.705640869718402, 0.03977903357772098}, {-1.5, 1.2935578277520308, 0.028197924921368363}, {-1.5, 0.8660254037844385, 0.05528609184622245}, {-1.5, 0.9840404074518341, 0.04694607974993403}, {-1.5, -0.8660254037844379, 0.055286091846222477}, {-1.5, -0.9840404074518339, 0.04694607974993403}, {-1.5, -1.2935578277520305, 0.028197924921368377}, {-0.75, -1.6287918755352395, 0.04694607974993403}, {-0.75, -1.7056408697184013, 0.03977903357772105}, {0., -1.8, 0.04694607974993403}, {0., -2.1999999999999997, 0.012760781472722211}, {0.75, -1.6287918755352393, 0.04694607974993403}, {0.75, -1.7814841368581644, 0.03270578293573324}, {1.5, -1.293557827752031, 0.028197924921368352}, {1.5, -0.7310552654045462, 0.062313968126621586}, {1.5, -0.984040407451834, 0.04694607974993403}, {1.5, -1.1031684455950599, 0.03991484505998287}, {1.5, 1.25864944676592, 0.03073796759183784}, {1.5, 1.3176641056110345, 0.02644387696330276}, {1.5, 1.468813196256513, 0.019103798930232906}, {0.75, 1.8486277221076268, 0.02644387696330276}, {0., 2., 0.02644387696330276}, {0., 2., 0.026443876963302755}, {-0.75, 1.848627722107627, 0.02644387696330276}, {-0.75, 1.8834876110784633, 0.024274116221294176}, {-1.5, 1.2586494467659206, 0.030737967591837816}, {-1.5, 1.3176641056110348, 0.02644387696330276}, {-1.5, 1.3943160706250184, 0.02272151646355991}, {-1.5, -1.25864944676592, 0.03073796759183784}, {-1.5, -1.3176641056110345, 0.02644387696330276}, {-1.5, -1.468813196256513, 0.01910379893023291}, {-0.75, -1.848627722107627, 0.02644387696330276}, {-0.75, -1.8834876110784626, 0.024274116221294217}, {0., -2., 0.02644387696330276}, {0.75, -2.0667342778891693, 0.012843333535642081}, {0.75, -1.8486277221076268, 0.02644387696330276}, {1.5, -1.2586494467659208, 0.03073796759183779}, {1.5, -1.3176641056110348, 0.02644387696330276}, {1.5, -1.394316070625018, 0.022721516463559934}, {2.25, 0., 0.01088817753079175}, {2.25, 0.3967357065940462, 0.009588220490537265}, {2.25, 0.8189330270989552, 0.005480097793269861}, {1.5, 1.5994305161721385, 0.012760781472722195}, {1.5, 1.7876303888913148, 0.007757717795644013}, {0.75, 2.060608064590966, 0.013249726357066642}, {0.75, 2.067978718044094, 0.012760781472722195}, {0., 2.2, 0.012760781472722195}, {-0.75, 2.060608064590967, 0.013249726357066597}, {-0.75, 2.0679787180440945, 0.012760781472722195}, {-1.5, 1.7876303888913148, 0.007757717795644013}, {-1.5, 1.5994305161721385, 0.012760781472722195}, {-2.25, 1.2990381056766578, 0.0018944607764967078}, {-2.25, 0.8189330270989557, 0.005480097793269861}, {-2.25, 0.396735706594047, 0.009588220490537265}, {-2.25, 2.755455298081545*^-16, 0.01088817753079175}, {-2.25, -0.39673570659404545, 0.009588220490537282}, {-2.25, -0.8189330270989551, 0.005480097793269861}, {-1.5, -1.5994305161721385, 0.012760781472722195}, {-1.5, -1.787630388891314, 0.007757717795644025}, {-0.75, -2.060608064590962, 0.013249726357066885}, {-0.75, -2.067978718044094, 0.012760781472722195}, {0., -2.2, 0.012760781472722195}, {0.75, -2.0606080645909706, 0.013249726357066354}, {0.75, -2.067978718044094, 0.012760781472722195}, {1.5, -1.7876303888913152, 0.007757717795644}, {1.5, -1.5994305161721385, 0.012760781472722195}, {2.25, -0.8250453441782513, 0.005382982899891771}, {2.25, -0.5454244871811798, 0.008141428375351601}, {2.25, -0.12741811657240482, 0.010470675211385571}, {2.25, 0.12741811657240476, 0.010470675211385571}, {2.25, 0.5454244871811795, 0.00814142837535161}, {2.25, 0.8321333610602466, 0.0052703657050003835}, {2.25, 1.2990381056766578, 0.0018944607764967078}, {1.5, 1.6564427593884117, 0.011245180643333219}, {1.5, 1.844943538692839, 0.005992694266312811}, {1.5, 1.8683987076197404, 0.0052703657050003835}, {0.75, 2.069480652445628, 0.012706240052077628}, {0.75, 2.274246046441134, 0.0052703657050003835}, {0., 2.2, 0.012760781472722194}, {0., 2.4000000000000004, 0.0052703657050003835}, {-0.75, 2.069480652445628, 0.012706240052077633}, {-0.75, 2.274246046441134, 0.0052703657050003835}, {-1.5, 1.8683987076197404, 0.0052703657050003835}, {-1.5, 1.6564427593884117, 0.011245180643333217}, {-2.25, 0.54542448718118, 0.008141428375351607}, {-2.25, 0.8321333610602469, 0.0052703657050003835}, {-2.25, 0.1274181165724052, 0.010470675211385571}, {-2.25, -0.24549385678203398, 0.01008378442435131}, {-2.25, -0.5454244871811793, 0.008141428375351617}, {-2.25, -0.8321333610602464, 0.0052703657050003835}, {-2.25, -1.299038105676657, 0.0018944607764967165}, {-1.5, -1.8449435386928388, 0.005992694266312815}, {-1.5, -1.8683987076197401, 0.0052703657050003835}, {-0.75, -2.0694806524456286, 0.012706240052077602}, {-0.75, -2.274246046441134, 0.0052703657050003835}, {0., -2.4, 0.005270365705000392}, {0.75, -2.2409439629653827, 0.006479701439860923}, {0., -2.4000000000000004, 0.0052703657050003835}, {0.75, -2.274246046441134, 0.0052703657050003835}, {1.5, -1.8449435386928392, 0.0059926942663128075}, {1.5, -1.8683987076197404, 0.0052703657050003835}, {1.5, -1.656442759388412, 0.011245180643333214}, {2.25, -1.2990381056766596, 0.0018944607764966905}, {2.25, -0.8189330270989573, 0.005480097793269826}, {2.25, -0.39673570659404633, 0.009588220490537265}, {2.25, -0.8321333610602464, 0.0052703657050003835}, {2.25, -1.0538537875899323, 0.0036672398226826877}, {2.25, 1.302379365757473, 0.0018616727524863115}, {2.25, 1.88797417014888, 0.0002760541703093237}, {1.5, 1.9111831801726071, 0.004670761923925456}, {1.5, 2.1116245421975988, 0.0018616727524863115}, {0.75, 2.3138106357158073, 0.004616536823433173}, {0.75, 2.480513374838173, 0.0018616727524863115}, {0., 2.4000000000000004, 0.005270365705000382}, {0., 2.6, 0.0018616727524863115}, {-0.75, 2.313810635715807, 0.004616536823433177}, {-0.75, 2.480513374838173, 0.0018616727524863115}, {-1.5, 1.911183180172607, 0.004670761923925458}, {-1.5, 2.1116245421975983, 0.0018616727524863115}, {-2.25, 1.302379365757473, 0.0018616727524863115}, {-2.25, -1.302379365757473, 0.0018616727524863115}, {-1.5, -1.9111831801726071, 0.004670761923925451}, {-1.5, -2.1116245421975988, 0.0018616727524863115}, {-0.75, -2.3138106357158077, 0.004616536823433165}, {-0.75, -2.480513374838173, 0.0018616727524863115}, {0., -2.4000000000000004, 0.00527036570500038}, {0., -2.6, 0.0018616727524863115}, {0.75, -2.4197230834615833, 0.002866269260362707}, {0.75, -2.480513374838173, 0.0018616727524863115}, {1.5, -1.911183180172607, 0.004670761923925458}, {1.5, -2.1116245421975988, 0.0018616727524863115}, {2.25, -1.302379365757473, 0.0018616727524863115}, {2.25, 1.3078010867430585, 0.0018413889082434598}, {2.25, 1.6497418565980293, 0.0005621136865086928}, {1.5, 2.2089527742559016, 0.0013416466353328195}, {1.5, 2.3548503767754574, 0.0005621136865086928}, {1.5, 2.598076211353315, 0.0001450151636651619}, {0.75, 2.5517802337475373, 0.001412665663873916}, {0.75, 2.686780703235213, 0.0005621136865086928}, {0., 2.6, 0.001861672752486311}, {0., 2.8000000000000003, 0.0005621136865086928}, {-0.75, 2.5517802337475373, 0.0014126656638739166}, {-0.75, 2.686780703235213, 0.0005621136865086928}, {-1.5, 2.208952774255902, 0.0013416466353328184}, {-1.5, 2.3548503767754574, 0.0005621136865086928}, {-2.25, 1.8879741701488808, 0.0002760541703093228}, {-2.25, 1.3078010867430585, 0.0018413889082434598}, {-2.25, 1.6497418565980295, 0.0005621136865086928}, {-2.25, -1.30780108674306, 0.0018413889082434544}, {-2.25, -1.649741856598029, 0.0005621136865086928}, {-2.25, -1.88797417014888, 0.0002760541703093237}, {-1.5, -2.2089527742559016, 0.0013416466353328217}, {-1.5, -2.354850376775458, 0.0005621136865086928}, {-1.5, -2.598076211353313, 0.00014501516366516561}, {-0.75, -2.5517802337475377, 0.0014126656638739129}, {-0.75, -2.686780703235213, 0.0005621136865086928}, {0., -2.8, 0.0005621136865086943}, {0., -2.8000000000000003, 0.0005621136865086928}, {0.75, -2.6021596575236976, 0.0010952570009711137}, {0.75, -2.686780703235213, 0.0005621136865086928}, {1.5, -2.598076211353315, 0.0001450151636651619}, {1.5, -2.2651811341632206, 0.0010412177149862944}, {1.5, -2.354850376775458, 0.0005621136865086928}, {2.25, -1.8879741701488815, 0.00027605417030932163}, {2.25, -1.3078010867430556, 0.0018413889082434707}, {2.25, -1.6497418565980295, 0.0005621136865086928}, {3., 0.5289809421253949, 0.00011885279556207433}, {3., 1.0919107027986068, 0.00003617451090313578}, {2.25, 1.9492804393798382, 0.00018530256408926486}, {2.25, 1.976496158416552, 0.00014501516366516006}, {1.5, 2.4008842423694383, 0.0004831720010033205}, {1.5, 2.598076211353316, 0.00014501516366516006}, {0.75, 2.7848607744015696, 0.00036378342683164393}, {0.75, 2.893048031632252, 0.00014501516366516006}, {0., 2.8000000000000003, 0.0005621136865086927}, {0., 3., 0.00014501516366516006}, {-0.75, 2.7848607744015696, 0.00036378342683164426}, {-0.75, 2.893048031632252, 0.00014501516366516006}, {-1.5, 2.5980762113533173, 0.0001450151636651593}, {-1.5, 2.598076211353315, 0.00014501516366516098}, {-1.5, 2.5980762113533156, 0.00014501516366516006}, {-2.25, 1.9492804393798386, 0.0001853025640892645}, {-2.25, 1.9764961584165521, 0.00014501516366516006}, {-2.25, 1.7302872949253452, 0.00046539805303078506}, {-3., 1.0919107027986075, 0.00003617451090313552}, {-3., 0.5289809421253959, 0.00011885279556207433}, {-3., -0.5289809421253938, 0.0001188527955620746}, {-3., -1.0919107027986066, 0.00003617451090313579}, {-2.25, -1.976496158416552, 0.00014501516366516006}, {-1.5, -2.598076211353315, 0.0001450151636651611}, {-1.5, -2.5980762113533156, 0.00014501516366516006}, {-0.75, -2.78486077440157, 0.0003637834268316433}, {-0.75, -2.8930480316322527, 0.00014501516366516006}, {0., -2.8000000000000003, 0.0005621136865086924}, {0., -3., 0.00014501516366516006}, {0.75, -2.7875692530957608, 0.0003583065417074732}, {0.75, -2.8930480316322527, 0.00014501516366516006}, {1.5, -2.598076211353316, 0.00014501516366516006}, {1.5, -2.4008842423694383, 0.00048317200100332045}, {2.25, -1.9492804393798386, 0.00018530256408926416}, {2.25, -1.976496158416552, 0.00014501516366516006}, {3., -1.0179518482452503, 0.00004703695175632238}, {3., 0.7699619985898836, 0.00008345956930955641}, {3., 1.1095111480803286, 0.000031953534419743096}, {2.25, 2.1497851122046905, 0.00007548121387141078}, {2.25, 2.2582625689776554, 0.000031953534419743096}, {1.5, 2.5980762113533165, 0.00014501516366515995}, {1.5, 2.817912057925704, 0.000031953534419743096}, {0.75, 3.0141022630905323, 0.00007866152083627783}, {0.75, 3.099315360029292, 0.000031953534419743096}, {0., 3., 0.00014501516366516}, {0., 3.2, 0.000031953534419743096}, {-0.75, 3.0141022630905323, 0.00007866152083627791}, {-0.75, 3.0993153600292924, 0.000031953534419743096}, {-1.5, 2.779609097465323, 0.00005165275628048478}, {-1.5, 2.817912057925704, 0.000031953534419743096}, {-2.25, 2.149785112204691, 0.00007548121387141073}, {-2.25, 2.258262568977656, 0.000031953534419743096}, {-3., 1.0179518482452405, 0.00004703695175632405}, {-3., 1.1095111480803281, 0.000031953534419743096}, {-3., 0.42426211127093905, 0.0001240319851735776}, {-3., -0.42426211127093816, 0.00012403198517357779}, {-3., -1.0179518482452348, 0.000047036951756325005}, {-3., -1.1095111480803284, 0.000031953534419743096}, {-2.25, -2.1497851122046905, 0.0000754812138714108}, {-2.25, -2.2582625689776554, 0.000031953534419743096}, {-1.5, -2.779609097465322, 0.000051652756280485176}, {-1.5, -2.8179120579257035, 0.000031953534419743096}, {-0.75, -3.0141022630905328, 0.0000786615208362777}, {-0.75, -3.099315360029292, 0.000031953534419743096}, {0., -3.1999999999999997, 0.000031953534419743224}, {0., -3.2, 0.000031953534419743096}, {0.75, -2.9754281846493056, 0.00009986000317524273}, {0.75, -3.099315360029292, 0.000031953534419743096}, {1.5, -2.5980762113533165, 0.00014501516366515995}, {1.5, -2.8179120579257035, 0.000031953534419743096}, {2.25, -2.1497851122046914, 0.00007548121387141063}, {2.25, -2.258262568977656, 0.000031953534419743096}, {3., -1.0919107027986097, 0.000036174510903134993}, {3., -0.528980942125395, 0.00011885279556207433}, {3., -1.109511148080328, 0.000031953534419743096}, {3., 1.3640160954548826, 0.000017949071341036655}, {3., 1.5809506424308912, 6.011968015692149*^-6}, {3., 1.732050807568877, 4.3945714016627755*^-6}, {2.25, 2.3576057104921113, 0.00002280724655224228}, {2.25, 2.5400289795387594, 6.011968015692149*^-6}, {2.25, 2.681445583336972, 3.4792389371634932*^-6}, {1.5, 2.8682026089816555, 0.000026019035155608316}, {1.5, 3.0377479044980915, 6.011968015692149*^-6}, {0.75, 3.165328938970513, 0.000023651222778917497}, {0.75, 3.3055826884263317, 6.011968015692149*^-6}, {0., 3.2, 0.00003195353441974309}, {0., 3.4000000000000004, 6.011968015692149*^-6}, {-0.75, 3.2402741176054293, 0.000014225613094000258}, {-0.75, 3.3055826884263317, 6.011968015692149*^-6}, {-1.5, 2.9651391700613234, 0.000014580107995016642}, {-1.5, 3.0377479044980915, 6.011968015692149*^-6}, {-2.25, 2.681445583336972, 3.4792389371634932*^-6}, {-2.25, 2.4716476095513364, 0.000012307678873477391}, {-2.25, 2.5400289795387594, 6.011968015692149*^-6}, {-3., 1.732050807568877, 4.3945714016627755*^-6}, {-3., 1.3640160954548828, 0.000017949071341036642}, {-3., 1.580950642430891, 6.011968015692149*^-6}, {-3., -1.3640160954548826, 0.00001794907134103667}, {-3., -1.5809506424308912, 6.011968015692149*^-6}, {-3., -1.732050807568876, 4.394571401662788*^-6}, {-2.25, -2.3576057104921113, 0.000022807246552242293}, {-2.25, -2.5400289795387594, 6.011968015692149*^-6}, {-2.25, -2.6814455833369713, 3.479238937163511*^-6}, {-1.5, -2.9651391700613225, 0.000014580107995016737}, {-1.5, -3.0377479044980915, 6.011968015692149*^-6}, {-0.75, -3.2402741176054297, 0.000014225613094000217}, {-0.75, -3.3055826884263317, 6.011968015692149*^-6}, {0., -3.4, 6.0119680156921774*^-6}, {0., -3.4000000000000004, 6.011968015692149*^-6}, {0.75, -3.1653289389705135, 0.000023651222778917426}, {0.75, -3.305582688426332, 6.011968015692149*^-6}, {1.5, -2.868202608981655, 0.000026019035155608347}, {1.5, -3.037747904498091, 6.011968015692149*^-6}, {2.25, -2.681445583336973, 3.4792389371634847*^-6}, {2.25, -2.4716476095513364, 0.000012307678873477405}, {2.25, -2.54002897953876, 6.011968015692149*^-6}, {3., -1.7320508075688794, 4.394571401662745*^-6}, {3., -1.1624105721774627, 0.000029042675360634585}, {3., -1.5809506424308912, 6.011968015692149*^-6}, {3., 1.9680808149036677, 9.65615874475133*^-7}, {3., 2.51729889353184, 6.444815888747496*^-8}, {2.25, 2.8025980614296095, 9.65615874475133*^-7}, {1.5, 3.154071756046113, 3.341743270790607*^-6}, {1.5, 3.257583751070479, 9.65615874475133*^-7}, {0.75, 3.356949653837185, 4.755269740190561*^-6}, {0.75, 3.5118500168233715, 9.65615874475133*^-7}, {0., 3.4000000000000004, 6.011968015692147*^-6}, {0., 3.6, 9.65615874475133*^-7}, {-0.75, 3.4639530238163134, 2.1374209058263433*^-6}, {-0.75, 3.5118500168233715, 9.65615874475133*^-7}, {-1.5, 3.154071756046113, 3.3417432707905996*^-6}, {-1.5, 3.257583751070479, 9.65615874475133*^-7}, {-2.25, 2.8025980614296095, 9.65615874475133*^-7}, {-3., 1.9680808149036682, 9.65615874475133*^-7}, {-3.75, 4.592425496802575*^-16, 3.4068309872548104*^-7}, {-3., -1.9680808149036677, 9.65615874475133*^-7}, {-2.25, -2.57179682172158, 5.44301546346323*^-6}, {-2.25, -2.777232972559754, 1.4918805730944819*^-6}, {-2.25, -2.80259806142961, 9.65615874475133*^-7}, {-1.5, -3.154071756046112, 3.341743270790619*^-6}, {-1.5, -3.257583751070479, 9.65615874475133*^-7}, {-0.75, -3.4639530238163134, 2.1374209058263374*^-6}, {-0.75, -3.5118500168233715, 9.65615874475133*^-7}, {0., -3.4000000000000004, 6.0119680156921436*^-6}, {0., -3.6, 9.65615874475133*^-7}, {0.75, -3.356949653837186, 4.755269740190548*^-6}, {0.75, -3.5118500168233715, 9.65615874475133*^-7}, {1.5, -3.154071756046113, 3.3417432707905987*^-6}, {1.5, -3.2575837510704786, 9.65615874475133*^-7}, {2.25, -2.777232972559754, 1.4918805730944745*^-6}, {2.25, -2.80259806142961, 9.65615874475133*^-7}, {2.25, -2.5717968217215805, 5.4430154634632255*^-6}, {3., -1.968080814903668, 9.65615874475133*^-7}, {3., -1.6406470263987254, 5.372969843776189*^-6}, {3.75, 0., 3.4068309872548104*^-7}, {3.75, 0.5715026151380684, 1.323721734755958*^-7}, {3.75, 0.6612261776567436, 1.2778448640618993*^-7}, {3.75, 1.3648883784982586, 2.0940096871710595*^-8}, {3., 2.1658414973806126, 4.912329248925861*^-7}, {3., 2.3154433057442243, 1.323721734755958*^-7}, {2.25, 2.9729261535965437, 3.8210545031443555*^-7}, {2.25, 3.0458238960074686, 1.323721734755958*^-7}, {1.5, 3.3893999856780255, 4.659928653584232*^-7}, {1.5, 3.477419597642866, 1.323721734755958*^-7}, {0.75, 3.550032738768535, 8.11371802982707*^-7}, {0.75, 3.7181173452204113, 1.323721734755958*^-7}, {0., 3.6, 9.656158744751327*^-7}, {0., 3.8000000000000003, 1.323721734755958*^-7}, {-0.75, 3.6855797262152077, 2.638121174177674*^-7}, {-0.75, 3.7181173452204113, 1.323721734755958*^-7}, {-1.5, 3.345924570551492, 6.307777099019443*^-7}, {-1.5, 3.4774195976428666, 1.323721734755958*^-7}, {-2.25, 2.9729261535965437, 3.82105450314435*^-7}, {-2.25, 3.0458238960074686, 1.323721734755958*^-7}, {-3., 2.5172988935318408, 6.444815888747461*^-8}, {-3., 2.125911099004009, 5.870168791278161*^-7}, {-3., 2.3154433057442243, 1.323721734755958*^-7}, {-3.75, 1.3648883784982595, 2.0940096871710324*^-8}, {-3.75, 0.6612261776567451, 1.2778448640618993*^-7}, {-3.75, 0.1227233719100582, 2.959508114616795*^-7}, {-3.75, 0.5715026151380698, 1.323721734755958*^-7}, {-3.75, -0.12272337191005718, 2.9595081146167984*^-7}, {-3.75, -0.5715026151380719, 1.323721734755958*^-7}, {-3.75, -0.6612261776567424, 1.277844864061902*^-7}, {-3.75, -1.3648883784982584, 2.0940096871710602*^-8}, {-3., -2.1658414973806126, 4.912329248925854*^-7}, {-3., -2.3154433057442243, 1.323721734755958*^-7}, {-3., -2.51729889353184, 6.444815888747496*^-8}, {-2.25, -2.972926153596543, 3.821054503144364*^-7}, {-2.25, -3.045823896007469, 1.323721734755958*^-7}, {-1.5, -3.3459245705514915, 6.307777099019475*^-7}, {-1.5, -3.477419597642867, 1.323721734755958*^-7}, {-0.75, -3.685579726215208, 2.6381211741776664*^-7}, {-0.75, -3.7181173452204113, 1.323721734755958*^-7}, {0., -3.8, 1.3237217347559673*^-7}, {0., -3.8000000000000003, 1.323721734755958*^-7}, {0.75, -3.6855797262152077, 2.638121174177693*^-7}, {0.75, -3.7181173452204113, 1.323721734755958*^-7}, {1.5, -3.3893999856780246, 4.659928653584256*^-7}, {1.5, -3.477419597642866, 1.323721734755958*^-7}, {2.25, -2.9729261535965437, 3.8210545031443524*^-7}, {2.25, -3.045823896007469, 1.323721734755958*^-7}, {3., -2.5172988935318417, 6.444815888747428*^-8}, {3., -2.165841497380611, 4.912329248925905*^-7}, {3., -2.3154433057442243, 1.323721734755958*^-7}, {3.75, -1.3648883784982622, 2.0940096871709775*^-8}, {3.75, -0.5715026151380687, 1.323721734755958*^-7}, {3.75, -1.005398684040049, 7.552517605088165*^-8}, {3.75, 1.0053986840400482, 7.552517605088181*^-8}, {3.75, 1.38688893510041, 1.548536764664431*^-8}, {3., 2.3713540637200947, 1.1355831163501256*^-7}, {3., 2.606236220927456, 2.755376790050214*^-8}, {3., 2.635328211222069, 1.548536764664431*^-8}, {2.25, 3.1516628535361266, 8.150924726028562*^-8}, {2.25, 3.2890497305853272, 1.548536764664431*^-8}, {1.5, 3.5403023642569296, 9.893738180805473*^-8}, {1.5, 3.6972554442152537, 1.548536764664431*^-8}, {0.75, 3.7443695950307454, 1.1749564576759586*^-7}, {0.75, 3.9243846736174506, 1.548536764664431*^-8}, {0., 3.8000000000000003, 1.3237217347559577*^-7}, {0., 4., 1.548536764664431*^-8}, {-0.75, 3.9054968552645626, 2.6188646607512448*^-8}, {-0.75, 3.9243846736174506, 1.548536764664431*^-8}, {-1.5, 3.54030236425693, 9.893738180805462*^-8}, {-1.5, 3.697255444215254, 1.548536764664431*^-8}, {-2.25, 3.151662853536126, 8.150924726028577*^-8}, {-2.25, 3.289049730585327, 1.548536764664431*^-8}, {-3., 2.6353282112220695, 1.548536764664431*^-8}, {-3., 2.371354063720095, 1.1355831163501248*^-7}, {-3.75, 1.378051614387473, 1.7676457282959485*^-8}, {-3.75, 0.9916548135117217, 7.761205162084121*^-8}, {-3.75, 1.3868889351004094, 1.548536764664431*^-8}, {-3.75, -0.6400707099336236, 1.2886619407579354*^-7}, {-3.75, -0.9916548135117008, 7.761205162084436*^-8}, {-3.75, -1.3780516143874726, 1.7676457282959594*^-8}, {-3.75, -1.3868889351004097, 1.548536764664431*^-8}, {-3., -2.3713540637200947, 1.1355831163501257*^-7}, {-3., -2.6062362209274554, 2.755376790050215*^-8}, {-3., -2.635328211222069, 1.548536764664431*^-8}, {-2.25, -3.151662853536127, 8.15092472602854*^-8}, {-2.25, -3.2890497305853272, 1.548536764664431*^-8}, {-1.5, -3.5403023642569296, 9.893738180805506*^-8}, {-1.5, -3.697255444215254, 1.548536764664431*^-8}, {-0.75, -3.9054968552645626, 2.6188646607512382*^-8}, {-0.75, -3.9243846736174506, 1.548536764664431*^-8}, {0., -3.8000000000000003, 1.323721734755957*^-7}, {0., -4., 1.548536764664431*^-8}, {0.75, -3.744369595030746, 1.1749564576759557*^-7}, {1.5, -3.54030236425693, 9.893738180805444*^-8}, {0.75, -3.9243846736174506, 1.548536764664431*^-8}, {1.5, -3.6972554442152537, 1.548536764664431*^-8}, {2.25, -3.151662853536126, 8.15092472602857*^-8}, {2.25, -3.2890497305853272, 1.548536764664431*^-8}, {3., -2.6353282112220695, 1.548536764664431*^-8}, {3., -2.371354063720095, 1.1355831163501236*^-7}, {3.75, -1.3780516143874741, 1.7676457282959253*^-8}, {3.75, -1.38688893510041, 1.548536764664431*^-8}, {3.75, -0.6612261776567439, 1.2778448640618993*^-7}, {3.75, 1.4209299627358227, 1.4478830119119473*^-8}, {3.75, 1.8583284294509725, 1.5456726379210717*^-9}, {3.75, 2.165063509461096, 6.25642368150241*^-10}, {3., 2.822311542340719, 6.234830642185265*^-9}, {3., 2.9170946217831726, 1.5456726379210717*^-9}, {2.25, 3.454839841482718, 5.983648450642382*^-9}, {2.25, 3.532275565163186, 1.5456726379210717*^-9}, {1.5, 3.7368781373554145, 1.2972909981482777*^-8}, {1.5, 3.9170912907876416, 1.5456726379210717*^-9}, {1.5, 4.121216129181932, 2.3268095536012392*^-10}, {0.75, 4.123974789533063, 1.9969234793551535*^-9}, {0.75, 4.13065200201449, 1.5456726379210717*^-9}, {0.75, 4.25346136471328, 7.037626430858197*^-10}, {0., 4., 1.5485367646644302*^-8}, {0., 4.2, 1.5456726379210717*^-9}, {-0.75, 4.253461364713282, 7.037626430857998*^-10}, {-0.75, 4.123974789533063, 1.9969234793551668*^-9}, {-0.75, 4.1306520020144895, 1.5456726379210717*^-9}, {-1.5, 4.121216129181934, 2.3268095536011474*^-10}, {-1.5, 3.736878137355415, 1.2972909981482765*^-8}, {-1.5, 3.917091290787642, 1.5456726379210717*^-9}, {-2.25, 3.454839841482717, 5.983648450642409*^-9}, {-2.25, 3.5322755651631854, 1.5456726379210717*^-9}, {-3., 2.6849431313149372, 1.3030792409661727*^-8}, {-3., 2.917094621783173, 1.5456726379210717*^-9}, {-3.75, 2.165063509461096, 6.25642368150241*^-10}, {-3.75, 1.4209299627358207, 1.4478830119119521*^-8}, {-3.75, 1.8583284294509725, 1.5456726379210717*^-9}, {-3.75, -1.4209299627358227, 1.4478830119119466*^-8}, {-3.75, -1.8583284294509732, 1.5456726379210717*^-9}, {-3.75, -2.1650635094610946, 6.256423681502458*^-10}, {-3., -2.822311542340719, 6.234830642185268*^-9}, {-3., -2.9170946217831726, 1.5456726379210717*^-9}, {-2.25, -3.3759523557677955, 1.0504827266945378*^-8}, {-2.25, -3.532275565163186, 1.5456726379210717*^-9}, {-1.5, -3.736878137355414, 1.2972909981482817*^-8}, {-1.5, -3.917091290787642, 1.5456726379210717*^-9}, {-1.5, -4.121216129181924, 2.3268095536017443*^-10}, {-0.75, -4.123974789533063, 1.9969234793551585*^-9}, {-0.75, -4.1306520020144895, 1.5456726379210717*^-9}, {-0.75, -4.2534613647132815, 7.037626430858062*^-10}, {0., -4.2, 1.5456726379210872*^-9}, {0., -4.2, 1.5456726379210717*^-9}, {0.75, -4.253461364713291, 7.037626430857428*^-10}, {0.75, -3.939789496986343, 1.4444298558803774*^-8}, {1.5, -3.8923129771061546, 3.1168546855070304*^-9}, {0.75, -4.13065200201449, 1.5456726379210717*^-9}, {1.5, -4.121216129181941, 2.3268095536006457*^-10}, {2.25, -3.454839841482718, 5.983648450642387*^-9}, {1.5, -3.917091290787641, 1.5456726379210717*^-9}, {2.25, -3.532275565163186, 1.5456726379210717*^-9}, {3., -2.6849431313149372, 1.3030792409661745*^-8}, {3., -2.917094621783173, 1.5456726379210717*^-9}, {3.75, -2.165063509461099, 6.2564236815023*^-10}, {3.75, -1.6661714164378691, 7.227441321471586*^-9}, {3.75, -1.8583284294509719, 1.5456726379210717*^-9}, {4.5, 0.7934714131880924, 2.8224744683122384*^-11}, {3.75, 2.2509811770147974, 2.758871606301674*^-10}, {3.75, 2.2864197732093072, 1.3162307712855487*^-10}, {3., 3.0432144239982715, 9.127382488490842*^-10}, {3., 3.198861032344277, 1.3162307712855487*^-10}, {2.25, 3.7511646016795144, 2.731106730894501*^-10}, {2.25, 3.775501399741045, 1.3162307712855487*^-10}, {2.25, 3.8971143170299727, 7.059221719753423*^-11}, {1.5, 4.135957436088188, 1.3162307712855487*^-10}, {0.75, 4.330705223371817, 1.5762942103570323*^-10}, {0.75, 4.334383502355557, 1.3162307712855487*^-10}, {-0.75, 4.330705223371817, 1.5762942103570243*^-10}, {0., 4.2, 1.5456726379210712*^-9}, {-0.75, 4.334383502355557, 1.3162307712855487*^-10}, {0., 4.4, 1.3162307712855487*^-10}, {-1.5, 4.135957436088189, 1.3162307712855487*^-10}, {-1.5, 3.935379017967442, 1.4280405365614138*^-9}, {-2.25, 3.897114317029976, 7.059221719753258*^-11}, {-2.25, 3.7511646016795135, 2.731106730894534*^-10}, {-2.25, 3.7755013997410445, 1.3162307712855487*^-10}, {-3., 3.0745064065679575, 7.556988979879351*^-10}, {-3., 3.198861032344277, 1.3162307712855487*^-10}, {-3.75, 2.2509811770147974, 2.7588716063016726*^-10}, {-3.75, 2.2864197732093072, 1.3162307712855487*^-10}, {-3.75, 1.9651527046865742, 1.2252607477654344*^-9}, {-4.5, 0.7934714131880941, 2.8224744683122384*^-11}, {-4.5, 5.51091059616309*^-16, 7.059221719753367*^-11}, {-4.5, -0.7934714131880909, 2.822474468312293*^-11}, {-3.75, -1.9651527046865744, 1.2252607477654371*^-9}, {-3.75, -2.250981177014797, 2.7588716063016835*^-10}, {-3.75, -2.286419773209307, 1.3162307712855487*^-10}, {-3., -3.043214423998271, 9.127382488490847*^-10}, {-3., -3.198861032344277, 1.3162307712855487*^-10}, {-2.25, -3.7511646016795153, 2.731106730894466*^-10}, {-2.25, -3.775501399741045, 1.3162307712855487*^-10}, {-2.25, -3.897114317029969, 7.059221719753611*^-11}, {-1.5, -3.935379017967441, 1.4280405365614192*^-9}, {-1.5, -4.135957436088188, 1.3162307712855487*^-10}, {-0.75, -4.330705223371817, 1.5762942103570266*^-10}, {-0.75, -4.334383502355557, 1.3162307712855487*^-10}, {0., -4.4, 1.3162307712855645*^-10}, {0., -4.4, 1.3162307712855487*^-10}, {0.75, -4.334383502355558, 1.3162307712855487*^-10}, {1.5, -4.135957436088188, 1.3162307712855487*^-10}, {2.25, -3.8971143170299727, 7.059221719753423*^-11}, {2.25, -3.7511646016795144, 2.731106730894502*^-10}, {2.25, -3.775501399741045, 1.3162307712855487*^-10}, {3., -3.0745064065679575, 7.556988979879367*^-10}, {3., -3.198861032344277, 1.3162307712855487*^-10}, {3.75, -2.2864197732093077, 1.3162307712855487*^-10}, {4.5, -0.8525530332654846, 1.8856593529363827*^-11}, {4.5, 0.6139011965161494, 3.7812911430916706*^-11}, {4.5, 0., 7.059221719753368*^-11}, {4.5, -0.6139011965161495, 3.7812911430916706*^-11}, {4.5, 0.8525530332654844, 1.8856593529363866*^-11}, {4.5, 1.6378660541979104, 1.0946953097782982*^-12}, {4.5, 0.9111748048827238, 9.56135726651194*^-12}, {3.75, 2.359733283729079, 1.0586101755351876*^-10}, {3.75, 2.6337822640498634, 9.56135726651194*^-12}, {3.75, 3.1466236169147996, 3.251215036753277*^-13}, {3., 3.2684315691675425, 1.014849944541054*^-10}, {3., 3.4806274429053805, 9.56135726651194*^-12}, {3., 3.5752607777826295, 6.5490781823870875*^-12}, {2.25, 4.0070322403161684, 9.56135726651194*^-12}, {1.5, 4.137385498352251, 1.3077800031791177*^-10}, {1.5, 4.342224764485228, 9.56135726651194*^-12}, {0.75, 4.52216949637111, 1.7015670150846264*^-11}, {0.75, 4.534383502355557, 9.56135726651194*^-12}, {-0.75, 4.52216949637111, 1.701567015084618*^-11}, {0., 4.4, 1.3162307712855482*^-10}, {-0.75, 4.534383502355557, 9.56135726651194*^-12}, {0., 4.6000000000000005, 9.56135726651194*^-12}, {-1.5, 4.137385498352252, 1.3077800031791182*^-10}, {-1.5, 4.342224764485228, 9.56135726651194*^-12}, {-2.25, 3.99320802304033, 1.7237119717199057*^-11}, {-2.25, 4.007032240316168, 9.56135726651194*^-12}, {-3., 3.5752607777826295, 6.549078182387088*^-12}, {-3., 3.451225233487115, 2.2298447689002836*^-11}, {-3., 3.4806274429053805, 9.56135726651194*^-12}, {-3.75, 2.501370506827855, 5.609029243554368*^-11}, {-3.75, 2.6337822640498634, 9.56135726651194*^-12}, {-4.5, 0.8525530332654858, 1.8856593529363834*^-11}, {-4.5, 1.6378660541979113, 1.0946953097782962*^-12}, {-4.5, 0.6139011965161507, 3.781291143091669*^-11}, {-4.5, 0.911174804882725, 9.56135726651194*^-12}, {-4.5, -0.2863270598062288, 5.5303759875887434*^-11}, {-4.5, -0.8525530332654845, 1.8856593529364112*^-11}, {-4.5, -0.9111748048827255, 9.56135726651194*^-12}, {-4.5, -1.6378660541979102, 1.0946953097782984*^-12}, {-3.75, -2.359733283729079, 1.0586101755351863*^-10}, {-3.75, -2.6337822640498634, 9.56135726651194*^-12}, {-3., -3.2684315691675425, 1.0148499445410545*^-10}, {-3., -3.4806274429053805, 9.56135726651194*^-12}, {-3., -3.575260777782628, 6.549078182387119*^-12}, {-2.25, -4.0070322403161684, 9.56135726651194*^-12}, {-1.5, -4.137385498352252, 1.3077800031791133*^-10}, {-1.5, -4.342224764485228, 9.56135726651194*^-12}, {-0.75, -4.52216949637111, 1.7015670150846218*^-11}, {-0.75, -4.534383502355557, 9.56135726651194*^-12}, {0., -4.6000000000000005, 9.561357266512076*^-12}, {0.75, -4.338061781339297, 1.293781918341167*^-10}, {0., -4.6000000000000005, 9.56135726651194*^-12}, {0.75, -4.534383502355558, 9.56135726651194*^-12}, {1.5, -4.3235432010842825, 2.061644667961515*^-11}, {1.5, -4.342224764485228, 9.56135726651194*^-12}, {2.25, -3.791570271400138, 1.2355899086750663*^-10}, {2.25, -4.0070322403161684, 9.56135726651194*^-12}, {3., -3.575260777782631, 6.549078182387057*^-12}, {3., -3.268431569167543, 1.014849944541053*^-10}, {3., -3.480627442905381, 9.56135726651194*^-12}, {3.75, -2.5013705068278558, 5.6090292435543483*^-11}, {3.75, -2.633782264049864, 9.56135726651194*^-12}, {4.5, -1.6378660541979146, 1.0946953097782126*^-12}, {4.5, -0.7934714131880927, 2.8224744683122384*^-11}, {4.5, -0.9111748048827236, 9.56135726651194*^-12}, {4.5, -1.2488169953937485, 5.62749637017959*^-12}, {4.5, 1.2488169953937482, 5.627496370179613*^-12}, {4.5, 1.6642667221204932, 5.924345687850375*^-13}, {3.75, 2.898482411534491, 2.7267817914176466*^-12}, {3.75, 2.98114475489042, 5.924345687850375*^-13}, {3., 3.4975199595719757, 9.023650604276907*^-12}, {3., 3.710355774387745, 1.5674668190058048*^-12}, {3., 3.7367974152394807, 5.924345687850375*^-13}, {2.25, 4.186980480522487, 2.219779988890742*^-12}, {2.25, 4.226868086888556, 5.924345687850375*^-13}, {1.5, 4.362660370046225, 8.672775599302765*^-12}, {1.5, 4.548492092882268, 5.924345687850375*^-13}, {0.75, 4.714345079953795, 1.4910498763140302*^-12}, {0.75, 4.734383502355557, 5.924345687850375*^-13}, {-0.75, 4.714345079953795, 1.491049876314024*^-12}, {0., 4.6000000000000005, 9.561357266511937*^-12}, {-0.75, 4.734383502355557, 5.924345687850375*^-13}, {0., 4.800000000000001, 5.924345687850375*^-13}, {-1.5, 4.362660370046226, 8.672775599302771*^-12}, {-1.5, 4.548492092882268, 5.924345687850375*^-13}, {-2.25, 4.186980480522487, 2.2197799888907294*^-12}, {-2.25, 4.2268680868885555, 5.924345687850375*^-13}, {-3., 3.7367974152394807, 5.924345687850375*^-13}, {-3., 3.4975199595719757, 9.023650604276906*^-12}, {-3.75, 3.1466236169148014, 3.2512150367532526*^-13}, {-3.75, 2.757885378772402, 6.357006561287134*^-12}, {-3.75, 2.9811447548904195, 5.924345687850375*^-13}, {-4.5, 1.6642667221204939, 5.924345687850375*^-13}, {-4.5, -1.2488169953937482, 5.627496370179622*^-12}, {-4.5, -1.654848290393886, 7.716159634327687*^-13}, {-4.5, -1.6642667221204928, 5.924345687850375*^-13}, {-3.75, -2.8984824115344914, 2.72678179141764*^-12}, {-3.75, -2.98114475489042, 5.924345687850375*^-13}, {-3.75, -3.1466236169147996, 3.2512150367532774*^-13}, {-3., -3.7103557743877444, 1.5674668190058124*^-12}, {-3., -3.7367974152394803, 5.924345687850375*^-13}, {-2.25, -4.186980480522486, 2.2197799888907633*^-12}, {-2.25, -4.226868086888556, 5.924345687850375*^-13}, {-1.5, -4.3626603700462265, 8.672775599302736*^-12}, {-1.5, -4.548492092882268, 5.924345687850375*^-13}, {-0.75, -4.714345079953795, 1.4910498763140264*^-12}, {-0.75, -4.734383502355557, 5.924345687850375*^-13}, {0., -4.800000000000001, 5.924345687850474*^-13}, {0.75, -4.546597508340004, 9.013624888991575*^-12}, {0., -4.800000000000001, 5.924345687850375*^-13}, {0.75, -4.734383502355558, 5.924345687850375*^-13}, {1.5, -4.5138179029371654, 2.1001388263653243*^-12}, {2.25, -4.186980480522487, 2.2197799888907354*^-12}, {1.5, -4.548492092882268, 5.924345687850375*^-13}, {3., -3.7103557743877453, 1.5674668190058*^-12}, {2.25, -4.226868086888556, 5.924345687850375*^-13}, {3., -3.7367974152394807, 5.924345687850375*^-13}, {3., -3.4975199595719766, 9.0236506042769*^-12}, {3.75, -3.1466236169148023, 3.251215036753236*^-13}, {3.75, -2.8984824115344896, 2.7267817914176853*^-12}, {3.75, -2.98114475489042, 5.924345687850375*^-13}, {4.5, -1.6548482903938875, 7.716159634327378*^-13}, {4.5, -1.6642667221204928, 5.924345687850375*^-13}, {4.5, 1.6917709884905636, 5.596978849952727*^-13}, {4.5, 2.1357062164710547, 3.130832586313487*^-14}, {4.5, 2.5980762113533156, 1.9862260364247158*^-15}, {3.75, 3.263812975380574, 9.174370574909891*^-14}, {3.75, 3.294160264027586, 3.130832586313487*^-14}, {3., 3.7722730569350906, 5.10591644597109*^-13}, {3., 3.980023249817338, 3.130832586313487*^-14}, {2.25, 4.274665465115566, 4.704327948058883*^-13}, {2.25, 4.446703933460943, 3.130832586313487*^-14}, {1.5, 4.586280156896936, 4.896365418138039*^-13}, {1.5, 4.7547594212793065, 3.130832586313487*^-14}, {0.75, 4.907146616849865, 1.0772498202664718*^-13}, {0.75, 4.934383502355557, 3.130832586313487*^-14}, {-0.75, 4.907146616849865, 1.0772498202664679*^-13}, {0., 4.800000000000001, 5.924345687850373*^-13}, {-0.75, 4.934383502355557, 3.130832586313487*^-14}, {0., 5., 3.130832586313487*^-14}, {-1.5, 4.586280156896936, 4.896365418138044*^-13}, {-1.5, 4.754759421279307, 3.130832586313487*^-14}, {-2.25, 4.382671835632173, 1.947488704388994*^-13}, {-2.25, 4.4467039334609435, 3.130832586313487*^-14}, {-3., 3.7722730569350906, 5.105916445971092*^-13}, {-3., 3.980023249817338, 3.130832586313487*^-14}, {-3.75, 3.2638129753805747, 9.174370574909865*^-14}, {-3.75, 3.294160264027587, 3.130832586313487*^-14}, {-4.5, 2.5980762113533156, 1.986226036424719*^-15}, {-4.5, 1.6917709884905645, 5.596978849952727*^-13}, {-4.5, 2.1357062164710543, 3.130832586313487*^-14}, {-4.5, -1.6917709884905636, 5.596978849952726*^-13}, {-4.5, -2.135706216471055, 3.130832586313487*^-14}, {-4.5, -2.598076211353314, 1.9862260364248724*^-15}, {-3.75, -3.2638129753805734, 9.174370574909899*^-14}, {-3.75, -3.294160264027586, 3.130832586313487*^-14}, {-3., -3.7722730569350906, 5.105916445971084*^-13}, {-3., -3.9800232498173385, 3.130832586313487*^-14}, {-2.25, -4.3826718356321726, 1.9474887043890147*^-13}, {-2.25, -4.446703933460943, 3.130832586313487*^-14}, {-1.5, -4.586280156896937, 4.896365418138024*^-13}, {-1.5, -4.7547594212793065, 3.130832586313487*^-14}, {-0.75, -4.907146616849865, 1.0772498202664696*^-13}, {-0.75, -4.934383502355557, 3.130832586313487*^-14}, {0., -4.800000000000001, 5.924345687850369*^-13}, {0.75, -4.907146616849866, 1.0772498202664577*^-13}, {0., -5., 3.130832586313487*^-14}, {0.75, -4.934383502355558, 3.130832586313487*^-14}, {1.5, -4.586280156896935, 4.896365418138062*^-13}, {2.25, -4.274665465115565, 4.704327948058889*^-13}, {1.5, -4.7547594212793065, 3.130832586313487*^-14}, {3., -3.7722730569350906, 5.105916445971094*^-13}, {2.25, -4.446703933460943, 3.130832586313487*^-14}, {3., -3.9800232498173385, 3.130832586313487*^-14}, {3.75, -3.294160264027587, 3.130832586313487*^-14}, {4.5, -2.598076211353319, 1.986226036424413*^-15}, {4.5, -1.6917709884905587, 5.596978849952782*^-13}, {4.5, -2.1357062164710543, 3.130832586313487*^-14}, {5.25, 0.925716648719441, 5.224111453718088*^-16}, {4.5, 2.279672579457536, 2.2178416669410187*^-14}, {4.5, 2.604758731514946, 1.4110659444391647*^-15}, {3.75, 3.340505744547743, 2.6390767115061588*^-14}, {3.75, 3.57592667458869, 1.4110659444391647*^-15}, {3., 4.064779782680613, 2.0890073635863064*^-14}, {3., 4.2232490843951975, 1.4110659444391647*^-15}, {2.25, 4.522877631464614, 2.0948846807774746*^-14}, {2.25, 4.666539780033331, 1.4110659444391647*^-15}, {1.5, 4.80845201499213, 2.3525893994665246*^-14}, {1.5, 4.961026749676346, 1.4110659444391647*^-15}, {0.75, 5.100501881677007, 6.475904043905354*^-15}, {0.75, 5.134383502355557, 1.4110659444391647*^-15}, {-0.75, 5.100501881677007, 6.475904043905335*^-15}, {0., 5., 3.130832586313486*^-14}, {-0.75, 5.134383502355557, 1.4110659444391647*^-15}, {0., 5.2, 1.4110659444391647*^-15}, {-1.5, 4.80845201499213, 2.352589399466527*^-14}, {-1.5, 4.961026749676346, 1.4110659444391647*^-15}, {-2.25, 4.5800776963593055, 1.3169746018769875*^-14}, {-2.25, 4.666539780033331, 1.4110659444391647*^-15}, {-3., 4.064779782680613, 2.0890073635863093*^-14}, {-3., 4.223249084395197, 1.4110659444391647*^-15}, {-3.75, 3.3405057445477433, 2.6390767115061607*^-14}, {-3.75, 3.5759266745886906, 1.4110659444391647*^-15}, {-4.5, 2.603039181005255, 1.5590665198816677*^-15}, {-4.5, 2.604758731514946, 1.4110659444391647*^-15}, {-4.5, 2.279672579457536, 2.217841666941017*^-14}, {-5.25, 0.925716648719443, 5.224111453718089*^-16}, {-5.25, 6.429395695523604*^-16, 1.0718580849881132*^-15}, {-5.25, -0.9257166487194393, 5.22411145371815*^-16}, {-4.5, -2.279672579457536, 2.217841666941022*^-14}, {-4.5, -2.604758731514946, 1.4110659444391647*^-15}, {-3.75, -3.490450861838397, 1.0480608994188507*^-14}, {-3.75, -3.57592667458869, 1.4110659444391647*^-15}, {-3., -4.124371685068481, 1.3565051613297904*^-14}, {-3., -4.2232490843951975, 1.4110659444391647*^-15}, {-2.25, -4.522877631464615, 2.0948846807774654*^-14}, {-2.25, -4.666539780033331, 1.4110659444391647*^-15}, {-1.5, -4.80845201499213, 2.3525893994665176*^-14}, {-1.5, -4.961026749676346, 1.4110659444391647*^-15}, {-0.75, -5.100501881677007, 6.475904043905346*^-15}, {-0.75, -5.134383502355557, 1.4110659444391647*^-15}, {0., -5.2, 1.4110659444391976*^-15}, {0.75, -4.961620387861248, 2.723678463643794*^-14}, {0., -5.2, 1.4110659444391647*^-15}, {0.75, -5.134383502355558, 1.4110659444391647*^-15}, {1.5, -4.897917103700167, 1.0558445239985334*^-14}, {2.25, -4.522877631464614, 2.0948846807774793*^-14}, {1.5, -4.961026749676346, 1.4110659444391647*^-15}, {3., -4.124371685068482, 1.356505161329785*^-14}, {2.25, -4.66653978003333, 1.4110659444391647*^-15}, {3., -4.2232490843951975, 1.4110659444391647*^-15}, {3.75, -3.490450861838398, 1.0480608994188466*^-14}, {3.75, -3.5759266745886906, 1.4110659444391647*^-15}, {4.5, -2.604758731514946, 1.4110659444391647*^-15}, {5.25, -1.0701095979151807, 2.6790756676325863*^-16}, {5.25, 0.39745902175180453, 8.359515109554312*^-16}, {5.25, 0., 1.0718580849881132*^-15}, {5.25, -0.3974590217518047, 8.359515109554312*^-16}, {5.25, 1.0701095979151805, 2.679075667632596*^-16}, {5.25, 1.9108437298975622, 5.204741554615637*^-18}, {5.25, 1.1913372972830518, 5.4234506634952946*^-17}, {4.5, 2.863646460949741, 3.9982546965768393*^-16}, {4.5, 2.952121222355502, 5.4234506634952946*^-17}, {3.75, 3.720511283099963, 7.148263115459246*^-16}, {3.75, 3.857693085149794, 5.4234506634952946*^-17}, {3., 4.334941855697384, 7.8798960165958475*^-16}, {3., 4.466474918973057, 5.4234506634952946*^-17}, {2.25, 4.779021703237897, 7.168251644743701*^-16}, {2.25, 4.886375626605719, 5.4234506634952946*^-17}, {1.5, 5.029349913847288, 9.61634530371735*^-16}, {1.5, 5.167294078073386, 5.4234506634952946*^-17}, {0.75, 5.294349349109547, 3.258324951852442*^-16}, {0.75, 5.334383502355557, 5.4234506634952946*^-17}, {-0.75, 5.294349349109547, 3.258324951852434*^-16}, {0., 5.2, 1.4110659444391643*^-15}, {-0.75, 5.334383502355557, 5.4234506634952946*^-17}, {0., 5.4, 5.4234506634952946*^-17}, {-1.5, 5.029349913847288, 9.616345303717355*^-16}, {-1.5, 5.167294078073386, 5.4234506634952946*^-17}, {-2.25, 4.779021703237897, 7.168251644743684*^-16}, {-2.25, 4.886375626605719, 5.4234506634952946*^-17}, {-3., 4.352905652913623, 6.877788454805107*^-16}, {-3., 4.466474918973056, 5.4234506634952946*^-17}, {-3.75, 3.720511283099963, 7.148263115459239*^-16}, {-3.75, 3.8576930851497946, 5.4234506634952946*^-17}, {-4.5, 2.8636464609497416, 3.998254696576838*^-16}, {-4.5, 2.952121222355502, 5.4234506634952946*^-17}, {-5.25, 1.070109597915182, 2.679075667632592*^-16}, {-5.25, 1.9108437298975631, 5.20474155461562*^-18}, {-5.25, 0.3974590217518058, 8.359515109554312*^-16}, {-5.25, 1.1913372972830527, 5.4234506634952946*^-17}, {-5.25, -0.4854685728491248, 7.837145996129405*^-16}, {-5.25, -1.0701095979151805, 2.6790756676326194*^-16}, {-5.25, -1.191337297283053, 5.4234506634952946*^-17}, {-5.25, -1.910843729897562, 5.2047415546156364*^-18}, {-4.5, -2.6079151846337223, 1.3987365337041508*^-15}, {-4.5, -2.952121222355502, 5.4234506634952946*^-17}, {-3.75, -3.7205112830999627, 7.14826311545925*^-16}, {-3.75, -3.857693085149794, 5.4234506634952946*^-17}, {-3., -4.352905652913624, 6.877788454805063*^-16}, {-3., -4.466474918973056, 5.4234506634952946*^-17}, {-2.25, -4.7790217032378965, 7.168251644743734*^-16}, {-2.25, -4.886375626605719, 5.4234506634952946*^-17}, {-1.5, -5.029349913847288, 9.61634530371732*^-16}, {-1.5, -5.167294078073386, 5.4234506634952946*^-17}, {-0.75, -5.294349349109547, 3.2583249518524387*^-16}, {-0.75, -5.334383502355557, 5.4234506634952946*^-17}, {0., -5.4, 5.423450663495444*^-17}, {0.75, -5.168265123034106, 1.1812077039371043*^-15}, {0., -5.4, 5.4234506634952946*^-17}, {0.75, -5.334383502355558, 5.4234506634952946*^-17}, {1.5, -5.0914883291326385, 5.528865429434619*^-16}, {2.25, -4.779021703237897, 7.168251644743677*^-16}, {1.5, -5.167294078073386, 5.4234506634952946*^-17}, {3., -4.352905652913624, 6.877788454805096*^-16}, {2.25, -4.886375626605719, 5.4234506634952946*^-17}, {3., -4.466474918973057, 5.4234506634952946*^-17}, {3.75, -3.7042948770095054, 7.929155683452583*^-16}, {3.75, -3.857693085149794, 5.4234506634952946*^-17}, {4.5, -2.8636464609497425, 3.9982546965768097*^-16}, {4.5, -2.952121222355502, 5.4234506634952946*^-17}, {5.25, -1.4982553940982595, 3.331999982356461*^-17}, {5.25, -0.9257166487194414, 5.224111453718088*^-16}, {5.25, -1.1913372972830514, 5.4234506634952946*^-17}, {5.25, -1.910843729897567, 5.204741554615138*^-18}, {5.25, 1.4982553940982593, 3.331999982356473*^-17}, {5.25, 1.9416445091405743, 1.7775461702799496*^-18}, {4.5, 3.1107047504467236, 3.0286008789663093*^-17}, {4.5, 3.2994837131960586, 1.7775461702799496*^-18}, {4.5, 3.77594834029776, 3.1654253254799036*^-20}, {3.75, 3.953685113880695, 3.636349764550976*^-17}, {3.75, 4.139459495710898, 1.7775461702799496*^-18}, {3., 4.637209966349097, 1.7411766790382504*^-17}, {3., 4.709700753550915, 1.7775461702799496*^-18}, {2.25, 4.979350882805235, 3.204886487227091*^-17}, {2.25, 5.1062114731781065, 1.7775461702799496*^-18}, {1.5, 5.285934202751043, 2.406249452763455*^-17}, {1.5, 5.373561406470426, 1.7775461702799496*^-18}, {0.75, 5.488636283154047, 1.3776346515391622*^-17}, {0.75, 5.534383502355557, 1.7775461702799496*^-18}, {-0.75, 5.488636283154047, 1.3776346515391585*^-17}, {0., 5.4, 5.423450663495293*^-17}, {-0.75, 5.534383502355557, 1.7775461702799496*^-18}, {0., 5.6000000000000005, 1.7775461702799496*^-18}, {-1.5, 5.249121026140011, 3.3424652679733116*^-17}, {-1.5, 5.373561406470426, 1.7775461702799496*^-18}, {-2.25, 4.979350882805236, 3.2048864872270846*^-17}, {-2.25, 5.1062114731781065, 1.7775461702799496*^-18}, {-3., 4.637209966349096, 1.74117667903826*^-17}, {-3., 4.709700753550915, 1.7775461702799496*^-18}, {-3.75, 4.060553798742476, 1.646756198184289*^-17}, {-3.75, 4.139459495710898, 1.7775461702799496*^-18}, {-4.5, 3.110704750446724, 3.028600878966309*^-17}, {-4.5, 3.299483713196059, 1.7775461702799496*^-18}, {-5.25, 1.9416445091405752, 1.7775461702799496*^-18}, {-5.25, -1.941644509140574, 1.7775461702799496*^-18}, {-4.5, -3.110704750446724, 3.0286008789663025*^-17}, {-4.5, -3.299483713196058, 1.7775461702799496*^-18}, {-3.75, -3.9536851138806948, 3.6363497645509775*^-17}, {-3.75, -4.1394594957108986, 1.7775461702799496*^-18}, {-3., -4.547585289635619, 3.674128468957181*^-17}, {-3., -4.709700753550916, 1.7775461702799496*^-18}, {-2.25, -4.979350882805236, 3.204886487227105*^-17}, {-2.25, -5.1062114731781065, 1.7775461702799496*^-18}, {-1.5, -5.249121026140012, 3.342465267973299*^-17}, {-1.5, -5.373561406470426, 1.7775461702799496*^-18}, {-0.75, -5.488636283154047, 1.3776346515391612*^-17}, {-0.75, -5.534383502355557, 1.7775461702799496*^-18}, {0., -5.6000000000000005, 1.777546170280007*^-18}, {0.75, -5.374417655601567, 4.373415666463996*^-17}, {0., -5.6000000000000005, 1.7775461702799496*^-18}, {0.75, -5.534383502355558, 1.7775461702799496*^-18}, {1.5, -5.24912102614001, 3.3424652679733277*^-17}, {2.25, -5.012446411611962, 2.415165032223049*^-17}, {1.5, -5.373561406470426, 1.7775461702799496*^-18}, {3., -4.54758528963562, 3.674128468957172*^-17}, {2.25, -5.106211473178106, 1.7775461702799496*^-18}, {3., -4.709700753550916, 1.7775461702799496*^-18}, {3.75, -4.060553798742476, 1.6467561981842952*^-17}, {3.75, -4.1394594957108986, 1.7775461702799496*^-18}, {4.5, -3.1107047504467227, 3.028600878966328*^-17}, {4.5, -3.299483713196059, 1.7775461702799496*^-18}, {5.25, -1.9317619021651473, 2.8771814991189696*^-18}, {5.25, -1.9416445091405743, 1.7775461702799496*^-18}, {5.25, 2.255891272198758, 6.258032961641667*^-19}, {5.25, 2.4130840034911385, 4.9677685937032504*^-20}, {4.5, 3.5982099878831724, 2.9160647014706233*^-19}, {4.5, 3.6468462040366147, 4.9677685937032504*^-20}, {3.75, 4.189699368021934, 1.4694615698097059*^-18}, {3.75, 4.421225906272001, 4.9677685937032504*^-20}, {3.75, 4.469075972228287, 4.1442368923760883*^-20}, {3., 4.762110618767444, 1.4052281781000853*^-18}, {3., 4.952926588128774, 4.9677685937032504*^-20}, {3., 5.19615242270663, 1.1837984514396944*^-21}, {2.25, 5.254333742813685, 6.133329378925475*^-19}, {2.25, 5.326047319750494, 4.9677685937032504*^-20}, {1.5, 5.467890695853513, 9.87364770529789*^-19}, {1.5, 5.579828734867466, 4.9677685937032504*^-20}, {0.75, 5.6833172217472026, 4.908567703159695*^-19}, {0.75, 5.734383502355557, 4.9677685937032504*^-20}, {-0.75, 5.683317221747203, 4.908567703159684*^-19}, {0., 5.6000000000000005, 1.777546170279949*^-18}, {-0.75, 5.734383502355557, 4.9677685937032504*^-20}, {0., 5.800000000000001, 4.9677685937032504*^-20}, {-1.5, 5.467890695853513, 9.8736477052979*^-19}, {-1.5, 5.5798287348674664, 4.9677685937032504*^-20}, {-2.25, 5.180931895631243, 1.1902576770402848*^-18}, {-2.25, 5.3260473197504945, 4.9677685937032504*^-20}, {-3., 4.762110618767444, 1.4052281781000828*^-18}, {-3., 4.952926588128774, 4.9677685937032504*^-20}, {-3.75, 4.469075972228287, 4.1442368923760883*^-20}, {-3.75, 4.189699368021934, 1.4694615698097055*^-18}, {-3.75, 4.421225906272001, 4.9677685937032504*^-20}, {-4.5, 3.7759483402977616, 3.165425325479875*^-20}, {-4.5, 3.3990591725943253, 1.2822327652778925*^-18}, {-4.5, 3.6468462040366147, 4.9677685937032504*^-20}, {-5.25, 2.2558912721987574, 6.25803296164165*^-19}, {-5.25, 2.413084003491138, 4.9677685937032504*^-20}, {-5.25, -1.9658312835430698, 1.6888994494837749*^-18}, {-5.25, -2.4130840034911385, 4.9677685937032504*^-20}, {-4.5, -3.5982099878831724, 2.916064701470624*^-19}, {-4.5, -3.6468462040366147, 4.9677685937032504*^-20}, {-4.5, -3.77594834029776, 3.1654253254799036*^-20}, {-3.75, -4.410273980368324, 1.1683788283253717*^-19}, {-3.75, -4.421225906272001, 4.9677685937032504*^-20}, {-3.75, -4.469075972228286, 4.144236892376119*^-20}, {-3., -4.918160701273203, 2.9665342489269063*^-19}, {-3., -4.952926588128775, 4.9677685937032504*^-20}, {-3., -5.196152422706626, 1.1837984514405507*^-21}, {-2.25, -5.254333742813686, 6.1333293789254135*^-19}, {-2.25, -5.3260473197504945, 4.9677685937032504*^-20}, {-1.5, -5.467890695853513, 9.873647705297862*^-19}, {-1.5, -5.579828734867466, 4.9677685937032504*^-20}, {-0.75, -5.6833172217472026, 4.908567703159693*^-19}, {-0.75, -5.734383502355557, 4.9677685937032504*^-20}, {0., -5.6000000000000005, 1.7775461702799477*^-18}, {0.75, -5.683317221747203, 4.908567703159655*^-19}, {0., -5.800000000000001, 4.9677685937032504*^-20}, {0.75, -5.734383502355558, 4.9677685937032504*^-20}, {1.5, -5.481167351003246, 8.76148349640509*^-19}, {2.25, -5.254333742813683, 6.133329378925529*^-19}, {1.5, -5.579828734867466, 4.9677685937032504*^-20}, {3., -5.19615242270663, 1.1837984514396944*^-21}, {3., -4.762110618767444, 1.4052281781000853*^-18}, {2.25, -5.326047319750494, 4.9677685937032504*^-20}, {3., -4.952926588128774, 4.9677685937032504*^-20}, {3.75, -4.469075972228289, 4.144236892376069*^-20}, {3.75, -4.189699368021935, 1.4694615698097047*^-18}, {3.75, -4.421225906272002, 4.9677685937032504*^-20}, {4.5, -3.775948340297763, 3.165425325479847*^-20}, {4.5, -3.59820998788317, 2.9160647014706994*^-19}, {4.5, -3.6468462040366143, 4.9677685937032504*^-20}, {5.25, -2.2558912721987583, 6.258032961641599*^-19}, {5.25, -2.413084003491137, 4.9677685937032504*^-20}, {5.25, 2.587076415332068, 3.1780228162977415*^-20}, {5.25, 2.8845234978416987, 1.1837984514392586*^-21}, {4.5, 3.952992316833104, 1.1837984514392586*^-21}, {3.75, 4.67099676904935, 1.1837984514392586*^-21}, {2.25, 5.494577589600394, 1.25013651893302*^-20}, {2.25, 5.545883166322881, 1.1837984514392586*^-21}, {3., 5.196152422706632, 1.1837984514392586*^-21}, {1.5, 5.6857663406251415, 2.4771529571749362*^-20}, {1.5, 5.786096063264504, 1.1837984514392586*^-21}, {0.75, 5.878352764434148, 1.476953995391717*^-20}, {0.75, 5.934383502355557, 1.1837984514392586*^-21}, {-0.75, 5.878352764434148, 1.4769539953917135*^-20}, {0., 5.800000000000001, 4.9677685937032486*^-20}, {-0.75, 5.934383502355557, 1.1837984514392586*^-21}, {0., 6., 1.1837984514392586*^-21}, {-1.5, 5.6857663406251415, 2.4771529571749392*^-20}, {-1.5, 5.786096063264504, 1.1837984514392586*^-21}, {-2.25, 5.494577589600394, 1.2501365189330247*^-20}, {-2.25, 5.545883166322881, 1.1837984514392586*^-21}, {-3., 5.19615242270663, 1.1837984514393453*^-21}, {-3.75, 4.67099676904935, 1.1837984514392586*^-21}, {-3., 5.196152422706631, 1.1837984514392586*^-21}, {-4.5, 3.9529923168331043, 1.1837984514392586*^-21}, {-5.25, 2.587076415332068, 3.178022816297739*^-20}, {-5.25, 2.8845234978416983, 1.1837984514392586*^-21}, {-5.25, -2.587076415332068, 3.1780228162977463*^-20}, {-5.25, -2.884523497841699, 1.1837984514392586*^-21}, {-4.5, -3.9217461965155573, 6.5614651506848815*^-21}, {-3.75, -4.428312067282776, 4.8458110139913973*^-20}, {-4.5, -3.952992316833104, 1.1837984514392586*^-21}, {-3.75, -4.643864187157533, 6.593439149102194*^-21}, {-3., -4.978349323738897, 4.460895102080554*^-20}, {-3.75, -4.670996769049349, 1.1837984514392586*^-21}, {-3., -5.196152422706631, 1.1837984514393857*^-21}, {-2.25, -5.3836479842344165, 3.697147725391425*^-20}, {-3., -5.196152422706631, 1.1837984514392586*^-21}, {-2.25, -5.545883166322882, 1.1837984514392586*^-21}, {-1.5, -5.6857663406251415, 2.477152957174929*^-20}, {-1.5, -5.786096063264505, 1.1837984514392586*^-21}, {-0.75, -5.878352764434148, 1.4769539953917162*^-20}, {-0.75, -5.934383502355557, 1.1837984514392586*^-21}, {0., -6., 1.1837984514393116*^-21}, {0.75, -5.785449782963911, 3.7295673606386265*^-20}, {0., -6., 1.1837984514392586*^-21}, {0.75, -5.934383502355558, 1.1837984514392586*^-21}, {1.5, -5.67711166295891, 2.6806262693237522*^-20}, {2.25, -5.494577589600393, 1.2501365189330375*^-20}, {1.5, -5.786096063264505, 1.1837984514392586*^-21}, {2.25, -5.545883166322881, 1.1837984514392586*^-21}, {3., -5.196152422706632, 1.1837984514392586*^-21}, {3.75, -4.67099676904935, 1.1837984514392586*^-21}, {3.75, -4.428312067282777, 4.84581101399139*^-20}, {4.5, -3.921746196515558, 6.561465150684788*^-21}, {4.5, -3.952992316833104, 1.1837984514392586*^-21}, {5.25, -2.587076415332069, 3.178022816297727*^-20}, {5.25, -2.8845234978416983, 1.1837984514392586*^-21}, {-0.2, 0., 0.03263900782703314}, {-0.3999999999999997, 0., 0.04624001263839045}, {-0.4, 0., 0.04624001263839047}, {-0.5999999999999999, 0., 0.06638299583830048}, {-0.27297767569965237, -0.75, 0.08762822181291682}, {0.27297767569965187, 0.75, 0.08762822181291681}, {0.1322452355313488, 0.75, 0.08370764434133052}, {4.592425496802574*^-17, 0.75, 0.08246703332222882}, {-0.1322452355313487, 0.75, 0.08370764434133052}, {-0.2729776756996517, 0.75, 0.0876282218129168}, {-0.6293247233829601, 0.75, 0.10147023708368796}, {-0.6000000000000001, 0., 0.06638299583830051}, {-0.13224523553134873, -0.75, 0.08370764434133052}, {-1.3777276490407721*^-16, -0.75, 0.08246703332222884}, {0.13224523553134843, -0.75, 0.0837076443413305}, {0.27297767569965126, -0.75, 0.0876282218129168}, {0.27381547759981834, 0.75, 0.0876663327117783}, {0.6293247233829601, 0.75, 0.10147023708368796}, {0.1501177200323363, 0.75, 0.08420554276483577}, {0.27737778702008203, 0.75, 0.08782837915020494}, {0.43301270189221946, 0.75, 0.09285871524394813}, {0.11093001110864226, 0.75, 0.08350768324490851}, {-0.1501177200323362, 0.75, 0.08420554276483577}, {-0.27737778702008214, 0.75, 0.08782837915020494}, {-0.4330127018922191, 0.75, 0.09285871524394813}, {-0.8, 0., 0.08782837915020494}, {-0.6293247233829603, -0.75, 0.10147023708368798}, {-0.15011772003233628, -0.75, 0.08420554276483579}, {-0.2773777870200822, -0.75, 0.08782837915020494}, {-0.43301270189221985, -0.75, 0.09285871524394816}, {-0.1109300111086422, -0.75, 0.08350768324490851}, {0.2717687054474099, -0.75, 0.08759454186301266}, {0.2738154775998178, -0.75, 0.0876663327117783}, {0.2773777870200817, -0.75, 0.08782837915020494}, {0.43301270189221946, -0.75, 0.09285871524394813}, {0.6293247233829599, -0.75, 0.10147023708368795}, {0.6408792036105291, -0.75, 0.10209508902974403}, {0.9150662025264283, 0.75, 0.10535086886758653}, {0.5895894013810717, 0.75, 0.0997271874699663}, {0.3865709133602663, 0.75, 0.09135765228964766}, {-0.506521002645356, 0.75, 0.0960832673245127}, {-0.6408792036105292, 0.75, 0.10209508902974404}, {-0.9150662025264281, 0.75, 0.10535086886758653}, {-0.6588320528055174, 0.75, 0.10306595682611393}, {-0.9999999999999998, 0., 0.10306595682611391}, {-1., 0., 0.10306595682611393}, {-1.2, 0., 0.10554595586068312}, {-0.9150662025264283, -0.75, 0.10535086886758653}, {-0.5065210026453565, -0.75, 0.09608326732451271}, {0.3865709133602661, -0.75, 0.09135765228964766}, {0.5065210026453563, -0.75, 0.0960832673245127}, {0.6588320528055174, -0.75, 0.10306595682611393}, {0.8938151944456567, -0.75, 0.10513418761078087}, {0.9150662025264279, -0.75, 0.10535086886758653}, {1.0558517458559415, 0.75, 0.09955686132563911}, {0.8938151944456576, 0.75, 0.10513418761078089}, {0.9341993538098701, 0.75, 0.10554595586068312}, {-0.8938151944456572, 0.75, 0.10513418761078087}, {-1.0558517458559415, 0.75, 0.09955686132563912}, {-0.9341993538098701, 0.75, 0.10554595586068312}, {-1.2000000000000002, 0., 0.10554595586068312}, {-1.4, 0., 0.09357165357076107}, {-0.8938151944456576, -0.75, 0.10513418761078089}, {-0.9341993538098701, -0.75, 0.10554595586068312}, {-1.0558517458559415, -0.75, 0.09955686132563911}, {-0.15813835808808943, -1.5, 0.08100549561590802}, {0.9341993538098701, -0.75, 0.10554595586068312}, {1.055851745855941, -0.75, 0.09955686132563914}, {1.2144503519724383, 0.75, 0.09021085266532439}, {1.177425188387729, 0.75, 0.09357165357076105}, {1.5353157143700789, 0.75, 0.05738401828494269}, {0.5490734840855926, 1.5, 0.0717599640364388}, {0.3363229405870598, 1.5, 0.07791822288904587}, {0.1581383580880894, 1.5, 0.08100549561590802}, {-0.15813835808808926, 1.5, 0.08100549561590802}, {-0.3363229405870596, 1.5, 0.07791822288904587}, {-1.177425188387729, 0.75, 0.09357165357076105}, {-1.4000000000000001, 0., 0.09357165357076105}, {-1.5999999999999999, 0., 0.07149386846645872}, {-1.3747320019745919, -0.75, 0.07493093628333929}, {-1.1774251883877287, -0.75, 0.09357165357076105}, {-1.2144503519724383, -0.75, 0.09021085266532437}, {-0.3363229405870598, -1.5, 0.07791822288904586}, {0.10986956535377929, -1.5, 0.08147166497585695}, {0.26449047106269685, -1.5, 0.07997837035285275}, {0.5386815700997176, -1.5, 0.07211459926131378}, {0.5490734840855916, -1.5, 0.07175996403643882}, {1.177425188387729, -0.75, 0.09357165357076105}, {1.2990381056766565, -0.75, 0.08253276101861004}, {1.2990381056766582, 0.75, 0.08253276101860987}, {1.7814841368581653, 0.75, 0.032705782935733174}, {0.5459553513993037, 1.5, 0.0719059879996399}, {0.7310552654045458, 1.5, 0.06231396812662162}, {0.2644904710626976, 1.5, 0.07997837035285273}, {9.184850993605148*^-17, 1.5, 0.08253276101860989}, {-0.2644904710626974, 1.5, 0.07997837035285273}, {-0.5459553513993034, 1.5, 0.07190598799963993}, {-0.5547555740401643, 1.5, 0.07149386846645871}, {-0.9226888003744925, 1.5, 0.051281741566238506}, {-1.2990381056766582, 0.75, 0.08253276101860987}, {-1.408956028962852, 0.75, 0.07149386846645871}, {-1.6, 0., 0.07149386846645871}, {-1.7999999999999998, 0., 0.04694607974993405}, {-1.299038105676659, -0.75, 0.08253276101860979}, {-1.535315714370079, -0.75, 0.05738401828494266}, {-0.9226888003744934, -1.5, 0.051281741566238465}, {-0.5459553513993047, -1.5, 0.07190598799963988}, {-0.26449047106269746, -1.5, 0.07997837035285273}, {-2.755455298081545*^-16, -1.5, 0.08253276101860989}, {0.5459553513993025, -1.5, 0.07190598799963992}, {0.5547555740401634, -1.5, 0.07149386846645871}, {0.7310552654045454, -1.5, 0.06231396812662163}, {0.922688800374493, -1.5, 0.0512817415662385}, {1.4089560289628518, -0.75, 0.07149386846645871}, {1.6287918755352395, 0.75, 0.04694607974993403}, {1.8834876110784633, 0.75, 0.024274116221294176}, {0.8660254037844389, 1.5, 0.05528609184622242}, {0.984040407451834, 1.5, 0.04694607974993403}, {-0.8660254037844382, 1.5, 0.05528609184622245}, {-0.9840404074518337, 1.5, 0.04694607974993403}, {-1.1031684455950592, 1.5, 0.03991484505998289}, {-1.6287918755352395, 0.75, 0.04694607974993403}, {-1.7814841368581655, 0.75, 0.03270578293573315}, {-1.8, 0., 0.04694607974993403}, {-1.9999999999999998, 0., 0.026443876963302772}, {-1.6287918755352395, -0.75, 0.04694607974993403}, {-1.781484136858165, -0.75, 0.03270578293573319}, {-0.8660254037844397, -1.5, 0.05528609184622235}, {-0.9840404074518341, -1.5, 0.04694607974993403}, {-1.1031684455950597, -1.5, 0.03991484505998288}, {0.8660254037844389, -1.5, 0.05528609184622242}, {0.9840404074518341, -1.5, 0.04694607974993403}, {1.468576170149816, -0.75, 0.06483643451323375}, {1.6287918755352393, -0.75, 0.04694607974993403}, {1.848627722107627, 0.75, 0.02644387696330276}, {1.2586494467659202, 1.5, 0.03073796759183784}, {1.3943160706250184, 1.5, 0.0227215164635599}, {-1.2586494467659202, 1.5, 0.03073796759183784}, {-1.3176641056110348, 1.5, 0.02644387696330276}, {-1.4688131962565132, 1.5, 0.01910379893023291}, {-1.848627722107627, 0.75, 0.02644387696330276}, {-1.883487611078463, 0.75, 0.024274116221294183}, {-2., 0., 0.02644387696330276}, {-2.2, 0., 0.012760781472722206}, {-1.848627722107627, -0.75, 0.02644387696330276}, {-1.8834876110784633, -0.75, 0.02427411622129417}, {-1.2586494467659206, -1.5, 0.030737967591837816}, {0.39673570659404533, -2.25, 0.009588220490537282}, {1.2586494467659197, -1.5, 0.03073796759183787}, {1.3176641056110348, -1.5, 0.02644387696330276}, {1.468813196256513, -1.5, 0.01910379893023292}, {1.7056408697184011, -0.75, 0.03977903357772106}, {1.848627722107627, -0.75, 0.02644387696330276}, {2.0606080645909617, -0.75, 0.013249726357066907}, {2.060608064590967, 0.75, 0.013249726357066597}, {2.0679787180440945, 0.75, 0.012760781472722195}, {1.7876303888913152, 1.5, 0.007757717795644}, {1.5994305161721383, 1.5, 0.012760781472722195}, {0.8189330270989555, 2.25, 0.005480097793269861}, {0.3967357065940464, 2.25, 0.009588220490537265}, {1.3777276490407724*^-16, 2.25, 0.01088817753079175}, {-0.3967357065940461, 2.25, 0.009588220490537265}, {-0.8189330270989552, 2.25, 0.005480097793269861}, {-1.787630388891314, 1.5, 0.007757717795644026}, {-2.0606080645909657, 0.75, 0.013249726357066663}, {-2.067978718044094, 0.75, 0.012760781472722195}, {-2.2, 0., 0.012760781472722195}, {-2.0606080645909675, -0.75, 0.013249726357066574}, {-2.0679787180440945, -0.75, 0.012760781472722195}, {-1.7876303888913152, -1.5, 0.007757717795644}, {-1.5994305161721383, -1.5, 0.012760781472722195}, {-0.818933027098957, -2.25, 0.005480097793269843}, {-0.3967357065940462, -2.25, 0.009588220490537265}, {-4.1331829471223167*^-16, -2.25, 0.01088817753079175}, {0.8189330270989538, -2.25, 0.005480097793269878}, {1.7876303888913134, -1.5, 0.007757717795644048}, {1.8834876110784626, -0.75, 0.02427411622129422}, {2.067978718044094, -0.75, 0.012760781472722195}, {2.0694806524456286, -0.75, 0.012706240052077598}, {2.069480652445628, 0.75, 0.012706240052077634}, {2.274246046441134, 0.75, 0.0052703657050003835}, {1.844943538692839, 1.5, 0.005992694266312807}, {1.8683987076197401, 1.5, 0.0052703657050003835}, {1.2990381056766584, 2.25, 0.0018944607764966991}, {0.8321333610602468, 2.25, 0.0052703657050003835}, {0.12741811657240495, 2.25, 0.010470675211385571}, {-0.8321333610602466, 2.25, 0.0052703657050003835}, {-1.2990381056766573, 2.25, 0.0018944607764967078}, {-1.8683987076197401, 1.5, 0.0052703657050003835}, {-2.274246046441134, 0.75, 0.0052703657050003835}, {-2.4000000000000004, 0., 0.0052703657050003835}, {-2.069480652445628, -0.75, 0.012706240052077636}, {-2.274246046441134, -0.75, 0.0052703657050003835}, {-1.8449435386928392, -1.5, 0.005992694266312807}, {-1.8683987076197401, -1.5, 0.0052703657050003835}, {-1.6564427593884117, -1.5, 0.011245180643333214}, {-1.2990381056766596, -2.25, 0.0018944607764966905}, {-0.8250453441782515, -2.25, 0.0053829828998917814}, {-0.8321333610602473, -2.25, 0.0052703657050003835}, {-0.12741811657240504, -2.25, 0.010470675211385571}, {0.24549385678203378, -2.25, 0.01008378442435131}, {0.8321333610602462, -2.25, 0.0052703657050003835}, {1.2990381056766584, -2.25, 0.0018944607764966991}, {1.8683987076197401, -1.5, 0.0052703657050003835}, {2.2742460464411334, -0.75, 0.0052703657050003835}, {2.313810635715807, 0.75, 0.004616536823433177}, {2.480513374838173, 0.75, 0.0018616727524863115}, {2.0232381629281866, 1.5, 0.0031003652977777433}, {1.0538537875899314, 2.25, 0.0036672398226826916}, {-1.3023793657574725, 2.25, 0.0018616727524863115}, {-2.0232381629281866, 1.5, 0.0031003652977777464}, {-2.1116245421975988, 1.5, 0.0018616727524863115}, {-2.3138106357158073, 0.75, 0.0046165368234331716}, {-2.480513374838173, 0.75, 0.0018616727524863115}, {-2.6, 0., 0.0018616727524863141}, {-2.6, 0., 0.0018616727524863115}, {-2.419723083461583, -0.75, 0.0028662692603627134}, {-2.4805133748381736, -0.75, 0.0018616727524863115}, {-2.0232381629281866, -1.5, 0.0031003652977777425}, {-1.053853787589932, -2.25, 0.0036672398226826873}, {1.0538537875899308, -2.25, 0.0036672398226826938}, {1.3023793657574727, -2.25, 0.0018616727524863115}, {2.023238162928186, -1.5, 0.003100365297777751}, {2.419723083461582, -0.75, 0.0028662692603627256}, {2.1116245421975988, -1.5, 0.0018616727524863115}, {2.480513374838173, -0.75, 0.0018616727524863115}, {2.5517802337475377, -0.75, 0.0014126656638739125}, {2.5517802337475373, 0.75, 0.0014126656638739166}, {2.686780703235213, 0.75, 0.0005621136865086928}, {2.354850376775458, 1.5, 0.0005621136865086928}, {1.8879741701488801, 2.25, 0.0002760541703093237}, {1.3078010867430567, 2.25, 0.001841388908243465}, {1.649741856598029, 2.25, 0.0005621136865086928}, {-1.307801086743058, 2.25, 0.0018413889082434598}, {-1.8879741701488801, 2.25, 0.0002760541703093237}, {-2.6021596575236967, 0.75, 0.0010952570009711187}, {-2.6867807032352133, 0.75, 0.0005621136865086928}, {-2.8000000000000003, 0., 0.0005621136865086938}, {-2.8000000000000003, 0., 0.0005621136865086928}, {-2.551780233747537, -0.75, 0.0014126656638739179}, {-2.686780703235213, -0.75, 0.0005621136865086928}, {-2.3548503767754574, -1.5, 0.0005621136865086928}, {-1.8879741701488808, -2.25, 0.0002760541703093228}, {-1.3078010867430556, -2.25, 0.0018413889082434705}, {-1.6497418565980297, -2.25, 0.0005621136865086928}, {0.5289809421253937, -3., 0.0001188527955620746}, {1.5095066281559912, -2.25, 0.0010867643534540343}, {1.8879741701488795, -2.25, 0.0002760541703093249}, {2.598076211353313, -1.5, 0.00014501516366516561}, {2.686780703235213, -0.75, 0.0005621136865086928}, {2.7848607744015696, 0.75, 0.0003637834268316442}, {2.893048031632252, 0.75, 0.00014501516366516006}, {2.5980762113533165, 1.5, 0.00014501516366515981}, {2.4008842423694383, 1.5, 0.0004831720010033202}, {2.598076211353316, 1.5, 0.00014501516366516006}, {1.0919107027986075, 3., 0.00003617451090313552}, {0.5289809421253951, 3., 0.00011885279556207433}, {-0.5289809421253948, 3., 0.00011885279556207433}, {-1.0919107027986068, 3., 0.00003617451090313578}, {-1.730287294925345, 2.25, 0.00046539805303078506}, {-1.9764961584165524, 2.25, 0.00014501516366516006}, {-2.598076211353316, 1.5, 0.00014501516366516006}, {-2.5980762113533165, 1.5, 0.00014501516366515981}, {-2.78486077440157, 0.75, 0.0003637834268316435}, {-2.893048031632252, 0.75, 0.00014501516366516006}, {-3., 0., 0.00014501516366516038}, {-3., 0., 0.00014501516366516006}, {-2.7875692530957603, -0.75, 0.0003583065417074739}, {-2.8930480316322527, -0.75, 0.00014501516366516006}, {-2.598076211353318, -1.5, 0.00014501516366515906}, {-2.4008842423694383, -1.5, 0.00048317200100331974}, {-2.598076211353316, -1.5, 0.00014501516366516006}, {-1.9492804393798386, -2.25, 0.00018530256408926448}, {-1.7302872949253456, -2.25, 0.00046539805303078485}, {-1.0919107027986095, -3., 0.000036174510903135264}, {-0.5289809421253949, -3., 0.00011885279556207433}, {1.091910702798605, -3., 0.0000361745109031358}, {1.9764961584165524, -2.25, 0.00014501516366516006}, {2.400884242369438, -1.5, 0.0004831720010033213}, {2.7848607744015696, -0.75, 0.0003637834268316432}, {2.5980762113533156, -1.5, 0.00014501516366516006}, {2.779609097465322, -1.5, 0.00005165275628048518}, {2.893048031632252, -0.75, 0.00014501516366516006}, {3.0993153600292924, 0.75, 0.000031953534419743096}, {2.779609097465323, 1.5, 0.00005165275628048485}, {2.598076211353316, 1.5, 0.00014501516366516}, {2.032721804040881, 2.25, 0.00012245405325103035}, {2.2582625689776554, 2.25, 0.000031953534419743096}, {0.7699619985898837, 3., 0.00008345956930955637}, {-0.7699619985898838, 3., 0.00008345956930955646}, {-1.1095111480803286, 3., 0.000031953534419743096}, {-2.0327218040408814, 2.25, 0.00012245405325103027}, {-2.598076211353316, 1.5, 0.00014501516366516}, {-2.779609097465323, 1.5, 0.000051652756280484865}, {-2.975428184649305, 0.75, 0.00009986000317524317}, {-3.0993153600292924, 0.75, 0.000031953534419743096}, {-3.2, 0., 0.000031953534419743096}, {-2.9754281846493056, -0.75, 0.00009986000317524287}, {-3.0993153600292924, -0.75, 0.000031953534419743096}, {-2.779609097465323, -1.5, 0.000051652756280484736}, {-2.598076211353316, -1.5, 0.0001450151636651599}, {-2.0327218040408805, -2.25, 0.00012245405325103051}, {-2.2582625689776554, -2.25, 0.000031953534419743096}, {-0.7699619985898845, -3., 0.0000834595693095564}, {0.42426211127093794, -3., 0.00012403198517357776}, {1.1095111480803268, -3., 0.000031953534419743096}, {2.032721804040882, -2.25, 0.00012245405325103005}, {3.2402741176054297, -0.75, 0.00001422561309400021}, {3.099315360029292, -0.75, 0.000031953534419743096}, {3.2402741176054293, 0.75, 0.000014225613094000254}, {3.305582688426332, 0.75, 6.011968015692149*^-6}, {2.868202608981655, 1.5, 0.000026019035155608353}, {3.0377479044980915, 1.5, 6.011968015692149*^-6}, {2.6814455833369726, 2.25, 3.4792389371634847*^-6}, {2.5400289795387594, 2.25, 6.011968015692149*^-6}, {1.7320508075688779, 3., 4.394571401662762*^-6}, {1.580950642430891, 3., 6.011968015692149*^-6}, {-1.162410572177473, 3., 0.000029042675360634046}, {-1.7320508075688765, 3., 4.3945714016627755*^-6}, {-2.3576057104921113, 2.25, 0.000022807246552242293}, {-2.6814455833369713, 2.25, 3.4792389371635106*^-6}, {-2.868202608981655, 1.5, 0.00002601903515560834}, {-3.24027411760543, 0.75, 0.000014225613094000203}, {-3.0377479044980915, 1.5, 6.011968015692149*^-6}, {-3.305582688426332, 0.75, 6.011968015692149*^-6}, {-3.4000000000000004, 0., 6.011968015692168*^-6}, {-3.4000000000000004, 0., 6.011968015692149*^-6}, {-3.2402741176054293, -0.75, 0.000014225613094000295}, {-3.305582688426332, -0.75, 6.011968015692149*^-6}, {-2.868202608981655, -1.5, 0.00002601903515560838}, {-3.0377479044980915, -1.5, 6.011968015692149*^-6}, {-2.6814455833369726, -2.25, 3.4792389371634847*^-6}, {-2.5400289795387594, -2.25, 6.011968015692149*^-6}, {-1.7320508075688794, -3., 4.394571401662746*^-6}, {-1.1624105721774662, -3., 0.00002904267536063443}, {-1.580950642430891, -3., 6.011968015692149*^-6}, {1.7320508075688779, -3., 4.394571401662762*^-6}, {2.357605710492111, -2.25, 0.000022807246552242313}, {2.6814455833369704, -2.25, 3.479238937163528*^-6}, {3.3055826884263317, -0.75, 6.011968015692149*^-6}, {3.463953023816314, -0.75, 2.1374209058263365*^-6}, {3.4639530238163134, 0.75, 2.1374209058263425*^-6}, {3.154071756046113, 1.5, 3.3417432707906025*^-6}, {3.5118500168233715, 0.75, 9.65615874475133*^-7}, {3.257583751070479, 1.5, 9.65615874475133*^-7}, {2.777232972559754, 2.25, 1.4918805730944736*^-6}, {2.57179682172158, 2.25, 5.443015463463226*^-6}, {1.8884113897280226, 3., 2.123023438405775*^-6}, {2.2962127484012875*^-16, 3.75, 3.4068309872548104*^-7}, {-1.888411389728022, 3., 2.1230234384057783*^-6}, {-1.9680808149036675, 3., 9.65615874475133*^-7}, {-2.57179682172158, 2.25, 5.44301546346323*^-6}, {-2.777232972559754, 2.25, 1.4918805730944804*^-6}, {-2.80259806142961, 2.25, 9.65615874475133*^-7}, {-3.154071756046113, 1.5, 3.3417432707906046*^-6}, {-3.356949653837185, 0.75, 4.755269740190568*^-6}, {-3.257583751070479, 1.5, 9.65615874475133*^-7}, {-3.5118500168233715, 0.75, 9.65615874475133*^-7}, {-3.5999999999999996, 0., 9.656158744751375*^-7}, {-3.6, 0., 9.65615874475133*^-7}, {-3.3569496538371855, -0.75, 4.755269740190552*^-6}, {-3.5118500168233715, -0.75, 9.65615874475133*^-7}, {-3.1540717560461133, -1.5, 3.3417432707905987*^-6}, {-3.257583751070479, -1.5, 9.65615874475133*^-7}, {-2.777232972559754, -2.25, 1.4918805730944732*^-6}, {-6.888638245203861*^-16, -3.75, 3.4068309872548104*^-7}, {0.6612261776567422, -3.75, 1.277844864061902*^-7}, {1.9680808149036682, -3., 9.65615874475133*^-7}, {2.777232972559754, -2.25, 1.491880573094485*^-6}, {2.80259806142961, -2.25, 9.65615874475133*^-7}, {3.2575837510704786, -1.5, 9.65615874475133*^-7}, {3.685579726215208, -0.75, 2.638121174177663*^-7}, {3.511850016823371, -0.75, 9.65615874475133*^-7}, {3.685579726215208, 0.75, 2.6381211741776717*^-7}, {3.3893999856780255, 1.5, 4.6599286535842413*^-7}, {3.7181173452204113, 0.75, 1.323721734755958*^-7}, {3.4774195976428666, 1.5, 1.323721734755958*^-7}, {2.5172988935318403, 3., 6.444815888747496*^-8}, {2.3154433057442243, 3., 1.323721734755958*^-7}, {1.3648883784982593, 3.75, 2.094009687171033*^-8}, {0.661226177656744, 3.75, 1.2778448640618993*^-7}, {0.5715026151380688, 3.75, 1.323721734755958*^-7}, {-0.6612261776567435, 3.75, 1.2778448640618993*^-7}, {-1.3648883784982586, 3.75, 2.0940096871710595*^-8}, {-2.1658414973806126, 3., 4.91232924892586*^-7}, {-2.5172988935318403, 3., 6.444815888747496*^-8}, {-2.8402157688842733, 2.25, 8.367450337725281*^-7}, {-3.3893999856780255, 1.5, 4.659928653584234*^-7}, {-3.550032738768535, 0.75, 8.113718029827081*^-7}, {-3.4774195976428666, 1.5, 1.323721734755958*^-7}, {-3.7181173452204113, 0.75, 1.323721734755958*^-7}, {-3.8000000000000003, 0., 1.323721734755958*^-7}, {-3.550032738768536, -0.75, 8.113718029827056*^-7}, {-3.7181173452204113, -0.75, 1.323721734755958*^-7}, {-3.3893999856780255, -1.5, 4.65992865358425*^-7}, {-3.4774195976428666, -1.5, 1.323721734755958*^-7}, {-3.0458238960074686, -2.25, 1.323721734755958*^-7}, {-2.5172988935318408, -3., 6.444815888747461*^-8}, {-2.165841497380611, -3., 4.912329248925896*^-7}, {-2.3154433057442247, -3., 1.323721734755958*^-7}, {-1.3648883784982617, -3.75, 2.0940096871710046*^-8}, {-0.6612261776567436, -3.75, 1.2778448640618993*^-7}, {-0.5715026151380685, -3.75, 1.323721734755958*^-7}, {0.12272337191005665, -3.75, 2.959508114616794*^-7}, {1.3648883784982564, -3.75, 2.0940096871710877*^-8}, {2.1658414973806126, -3., 4.912329248925864*^-7}, {2.5172988935318394, -3., 6.44481588874753*^-8}, {3.345924570551491, -1.5, 6.307777099019476*^-7}, {3.477419597642867, -1.5, 1.323721734755958*^-7}, {3.7181173452204113, -0.75, 1.323721734755958*^-7}, {3.54030236425693, 1.5, 9.893738180805465*^-8}, {3.9243846736174506, 0.75, 1.548536764664431*^-8}, {3.2890497305853272, 2.25, 1.548536764664431*^-8}, {2.371354063720095, 3., 1.1355831163501256*^-7}, {-1.0053986840400482, 3.75, 7.552517605088181*^-8}, {-1.38688893510041, 3.75, 1.548536764664431*^-8}, {-2.371354063720095, 3., 1.1355831163501257*^-7}, {-2.606236220927456, 3., 2.755376790050214*^-8}, {-2.6353282112220695, 3., 1.548536764664431*^-8}, {-3.2890497305853272, 2.25, 1.548536764664431*^-8}, {-3.6427347454180423, 1.5, 4.4474044576864654*^-8}, {-3.7443695950307454, 0.75, 1.1749564576759602*^-7}, {-3.924384673617451, 0.75, 1.548536764664431*^-8}, {-4., 0., 1.548536764664431*^-8}, {-3.744369595030746, -0.75, 1.1749564576759563*^-7}, {-3.9243846736174506, -0.75, 1.548536764664431*^-8}, {-3.642734745418042, -1.5, 4.447404457686487*^-8}, {-3.289049730585327, -2.25, 1.548536764664431*^-8}, {-2.371354063720095, -3., 1.1355831163501245*^-7}, {-1.0053986840400486, -3.75, 7.552517605088164*^-8}, {1.3868889351004086, -3.75, 1.548536764664431*^-8}, {2.371354063720095, -3., 1.1355831163501261*^-7}, {2.606236220927456, -3., 2.755376790050223*^-8}, {2.6353282112220695, -3., 1.548536764664431*^-8}, {3.2890497305853272, -2.25, 1.548536764664431*^-8}, {3.642734745418043, -1.5, 4.4474044576864184*^-8}, {3.697255444215254, -1.5, 1.548536764664431*^-8}, {4.123974789533063, -0.75, 1.9969234793551535*^-9}, {3.9243846736174506, -0.75, 1.548536764664431*^-8}, {4.123974789533063, 0.75, 1.9969234793551606*^-9}, {4.2534613647132815, 0.75, 7.037626430858061*^-10}, {4.121216129181934, 1.5, 2.3268095536011482*^-10}, {3.736878137355415, 1.5, 1.2972909981482769*^-8}, {4.1306520020144895, 0.75, 1.5456726379210717*^-9}, {3.917091290787642, 1.5, 1.5456726379210717*^-9}, {3.375952355767796, 2.25, 1.0504827266945347*^-8}, {3.532275565163186, 2.25, 1.5456726379210717*^-9}, {2.6849431313149372, 3., 1.3030792409661717*^-8}, {2.1650635094610973, 3.75, 6.256423681502373*^-10}, {1.4209299627358205, 3.75, 1.4478830119119521*^-8}, {1.8583284294509723, 3.75, 1.5456726379210717*^-9}, {-1.420929962735823, 3.75, 1.4478830119119465*^-8}, {-2.1650635094610955, 3.75, 6.25642368150241*^-10}, {-2.917094621783173, 3., 1.5456726379210717*^-9}, {-3.375952355767796, 2.25, 1.0504827266945353*^-8}, {-3.532275565163186, 2.25, 1.5456726379210717*^-9}, {-3.939789496986342, 0.75, 1.4444298558803829*^-8}, {-3.9170912907876416, 1.5, 1.5456726379210717*^-9}, {-4.121216129181931, 1.5, 2.3268095536012867*^-10}, {-4.2534613647132735, 0.75, 7.037626430858676*^-10}, {-4.13065200201449, 0.75, 1.5456726379210717*^-9}, {-4.2, 0., 1.5456726379210836*^-9}, {-4.2, 0., 1.5456726379210717*^-9}, {-4.25346136471329, -0.75, 7.037626430857519*^-10}, {-3.9397894969863425, -0.75, 1.4444298558803781*^-8}, {-4.13065200201449, -0.75, 1.5456726379210717*^-9}, {-4.121216129181935, -1.5, 2.3268095536011014*^-10}, {-3.917091290787642, -1.5, 1.5456726379210717*^-9}, {-3.375952355767796, -2.25, 1.0504827266945335*^-8}, {-3.532275565163186, -2.25, 1.5456726379210717*^-9}, {-2.6849431313149372, -3., 1.303079240966173*^-8}, {-2.165063509461099, -3.75, 6.256423681502301*^-10}, {-1.4209299627358192, -3.75, 1.4478830119119587*^-8}, {-1.8583284294509723, -3.75, 1.5456726379210717*^-9}, {1.6661714164378674, -3.75, 7.227441321471631*^-9}, {2.1650635094610973, -3.75, 6.256423681502373*^-10}, {2.917094621783173, -3., 1.5456726379210717*^-9}, {3.3759523557677955, -2.25, 1.0504827266945381*^-8}, {3.532275565163186, -2.25, 1.5456726379210717*^-9}, {4.121216129181923, -1.5, 2.3268095536017898*^-10}, {4.1306520020144895, -0.75, 1.5456726379210717*^-9}, {4.330705223371817, 0.75, 1.576294210357026*^-10}, {4.330705223371817, -0.75, 1.5762942103570305*^-10}, {4.334383502355557, 0.75, 1.3162307712855487*^-10}, {3.935379017967442, 1.5, 1.4280405365614138*^-9}, {4.135957436088189, 1.5, 1.3162307712855487*^-10}, {3.897114317029975, 2.25, 7.059221719753314*^-11}, {3.775501399741045, 2.25, 1.3162307712855487*^-10}, {3.57526077778263, 3., 6.549078182387057*^-12}, {3.1988610323442765, 3., 1.3162307712855487*^-10}, {2.250981177014798, 3.75, 2.758871606301664*^-10}, {2.2864197732093072, 3.75, 1.3162307712855487*^-10}, {1.9651527046865744, 3.75, 1.2252607477654336*^-9}, {0.7934714131880928, 4.5, 2.8224744683122384*^-11}, {2.755455298081545*^-16, 4.5, 7.059221719753368*^-11}, {-0.7934714131880922, 4.5, 2.8224744683122384*^-11}, {-2.250981177014797, 3.75, 2.758871606301674*^-10}, {-3.0432144239982715, 3., 9.127382488490844*^-10}, {-3.897114317029975, 2.25, 7.059221719753314*^-11}, {-4.330705223371817, 0.75, 1.576294210357055*^-10}, {-4.135957436088188, 1.5, 1.3162307712855487*^-10}, {-4.334383502355557, 0.75, 1.3162307712855487*^-10}, {-4.4, 0., 1.316230771285559*^-10}, {-4.334383502355558, -0.75, 1.3162307712855487*^-10}, {-4.4, 0., 1.3162307712855487*^-10}, {-4.135957436088189, -1.5, 1.3162307712855487*^-10}, {-3.897114317029977, -2.25, 7.059221719753204*^-11}, {-3.7755013997410445, -2.25, 1.3162307712855487*^-10}, {-3.1988610323442765, -3., 1.3162307712855487*^-10}, {-2.2509811770147983, -3.75, 2.7588716063016494*^-10}, {-2.2864197732093072, -3.75, 1.3162307712855487*^-10}, {-0.7934714131880924, -4.5, 2.8224744683122384*^-11}, {-8.266365894244633*^-16, -4.5, 7.059221719753367*^-11}, {0.7934714131880907, -4.5, 2.822474468312293*^-11}, {1.965152704686574, -3.75, 1.225260747765434*^-9}, {3.0432144239982715, -3., 9.127382488490859*^-10}, {3.5823725092822256, -2.25, 1.2544224837114084*^-9}, {3.897114317029969, -2.25, 7.059221719753611*^-11}, {3.9353790179674406, -1.5, 1.4280405365614196*^-9}, {4.253461364713281, -0.75, 7.037626430858152*^-10}, {4.334383502355557, -0.75, 1.3162307712855487*^-10}, {4.135957436088188, -1.5, 1.3162307712855487*^-10}, {4.137385498352252, -1.5, 1.307780003179113*^-10}, {4.137385498352252, 1.5, 1.3077800031791182*^-10}, {4.534383502355557, 0.75, 9.56135726651194*^-12}, {3.99320802304033, 2.25, 1.7237119717199138*^-11}, {4.0070322403161684, 2.25, 9.56135726651194*^-12}, {3.791570271400138, 2.25, 1.2355899086750648*^-10}, {3.48062744290538, 3., 9.56135726651194*^-12}, {2.5013705068278553, 3.75, 5.6090292435543664*^-11}, {2.633782264049864, 3.75, 9.56135726651194*^-12}, {1.637866054197911, 4.5, 1.094695309778295*^-12}, {0.613901196516149, 4.5, 3.7812911430916797*^-11}, {-0.9111748048827235, 4.5, 9.56135726651194*^-12}, {-1.6378660541979104, 4.5, 1.0946953097782982*^-12}, {-2.501370506827855, 3.75, 5.6090292435543716*^-11}, {-2.6337822640498634, 3.75, 9.56135726651194*^-12}, {-3.2684315691675425, 3., 1.0148499445410547*^-10}, {-3.575260777782628, 3., 6.549078182387118*^-12}, {-4.137385498352251, 1.5, 1.3077800031791172*^-10}, {-4.0070322403161684, 2.25, 9.56135726651194*^-12}, {-4.52216949637111, 0.75, 1.7015670150846454*^-11}, {-4.342224764485228, 1.5, 9.56135726651194*^-12}, {-4.534383502355557, 0.75, 9.56135726651194*^-12}, {-4.338061781339297, -0.75, 1.2937819183411667*^-10}, {-4.534383502355558, -0.75, 9.56135726651194*^-12}, {-4.6000000000000005, 0., 9.56135726651194*^-12}, {-4.137385498352252, -1.5, 1.3077800031791187*^-10}, {-3.9932080230403306, -2.25, 1.723711971719899*^-11}, {-4.0070322403161684, -2.25, 9.56135726651194*^-12}, {-3.791570271400138, -2.25, 1.2355899086750635*^-10}, {-3.57526077778263, -3., 6.549078182387058*^-12}, {-3.48062744290538, -3., 9.56135726651194*^-12}, {-2.5013705068278558, -3.75, 5.609029243554351*^-11}, {-2.633782264049864, -3.75, 9.56135726651194*^-12}, {-1.637866054197914, -4.5, 1.094695309778256*^-12}, {-0.6139011965161492, -4.5, 3.781291143091676*^-11}, {1.6378660541979075, -4.5, 1.0946953097783386*^-12}, {2.3597332837290796, -3.75, 1.0586101755351882*^-10}, {2.633782264049864, -3.75, 9.56135726651194*^-12}, {3.5752607777826273, -3., 6.549078182387161*^-12}, {4.0070322403161684, -2.25, 9.56135726651194*^-12}, {4.534383502355557, -0.75, 9.56135726651194*^-12}, {4.362660370046226, -1.5, 8.672775599302734*^-12}, {4.714345079953795, 0.75, 1.4910498763140254*^-12}, {4.714345079953795, -0.75, 1.4910498763140286*^-12}, {4.362660370046226, 1.5, 8.672775599302771*^-12}, {4.734383502355557, 0.75, 5.924345687850375*^-13}, {4.186980480522487, 2.25, 2.219779988890732*^-12}, {4.548492092882268, 1.5, 5.924345687850375*^-13}, {3.1466236169148, 3.75, 3.251215036753277*^-13}, {2.898482411534491, 3.75, 2.7267817914176522*^-12}, {-1.664266722120493, 4.5, 5.924345687850375*^-13}, {-2.757885378772402, 3.75, 6.357006561287138*^-12}, {-2.9811447548904204, 3.75, 5.924345687850375*^-13}, {-3.1466236169148, 3.75, 3.251215036753277*^-13}, {-3.73679741523948, 3., 5.924345687850375*^-13}, {-4.186980480522487, 2.25, 2.2197799888907354*^-12}, {-4.513817902937165, 1.5, 2.1001388263653615*^-12}, {-4.714345079953795, 0.75, 1.4910498763140432*^-12}, {-4.548492092882268, 1.5, 5.924345687850375*^-13}, {-4.734383502355557, 0.75, 5.924345687850375*^-13}, {-4.546597508340004, -0.75, 9.013624888991574*^-12}, {-4.800000000000001, 0., 5.924345687850434*^-13}, {-4.734383502355558, -0.75, 5.924345687850375*^-13}, {-4.800000000000001, 0., 5.924345687850375*^-13}, {-4.362660370046226, -1.5, 8.672775599302774*^-12}, {-4.548492092882268, -1.5, 5.924345687850375*^-13}, {-4.023729395149874, -2.25, 8.880142199404282*^-12}, {-3.4975199595719757, -3., 9.0236506042769*^-12}, {-3.1466236169148014, -3.75, 3.2512150367532526*^-13}, {-2.8984824115344896, -3.75, 2.726781791417674*^-12}, {1.6642667221204923, -4.5, 5.924345687850375*^-13}, {2.9811447548904204, -3.75, 5.924345687850375*^-13}, {3.146623616914799, -3.75, 3.2512150367532935*^-13}, {3.7367974152394803, -3., 5.924345687850375*^-13}, {4.023729395149874, -2.25, 8.880142199404233*^-12}, {4.226868086888556, -2.25, 5.924345687850375*^-13}, {4.705321325909065, -1.5, 1.65798906256558*^-13}, {4.734383502355557, -0.75, 5.924345687850375*^-13}, {4.548492092882267, -1.5, 5.924345687850375*^-13}, {4.907146616849865, 0.75, 1.0772498202664678*^-13}, {4.907146616849865, -0.75, 1.0772498202664707*^-13}, {4.586280156896936, 1.5, 4.896365418138044*^-13}, {4.934383502355557, 0.75, 3.130832586313487*^-14}, {4.382671835632173, 2.25, 1.9474887043889956*^-13}, {4.754759421279307, 1.5, 3.130832586313487*^-14}, {3.9160930029414254, 3., 1.7879652053131832*^-13}, {3.980023249817338, 3., 3.130832586313487*^-14}, {3.0199631610177624, 3.75, 5.297276647271368*^-13}, {2.598076211353317, 4.5, 1.9862260364245643*^-15}, {-1.6917709884905636, 4.5, 5.596978849952728*^-13}, {-2.135706216471055, 4.5, 3.130832586313487*^-14}, {-2.5980762113533147, 4.5, 1.9862260364247158*^-15}, {-3.0199631610177624, 3.75, 5.29727664727137*^-13}, {-3.2941602640275867, 3.75, 3.130832586313487*^-14}, {-3.9160930029414254, 3., 1.7879652053131903*^-13}, {-3.9800232498173385, 3., 3.130832586313487*^-14}, {-4.586280156896937, 1.5, 4.896365418138036*^-13}, {-4.907146616849865, 0.75, 1.0772498202664799*^-13}, {-4.7547594212793065, 1.5, 3.130832586313487*^-14}, {-4.934383502355557, 0.75, 3.130832586313487*^-14}, {-4.754421924757319, -0.75, 5.36214145403126*^-13}, {-5., 0., 3.130832586313524*^-14}, {-4.934383502355558, -0.75, 3.130832586313487*^-14}, {-5., 0., 3.130832586313487*^-14}, {-4.705321325909066, -1.5, 1.6579890625655589*^-13}, {-4.754759421279307, -1.5, 3.130832586313487*^-14}, {-3.9160930029414254, -3., 1.7879652053131822*^-13}, {-3.980023249817338, -3., 3.130832586313487*^-14}, {-3.0199631610177624, -3.75, 5.297276647271362*^-13}, {-2.598076211353319, -4.5, 1.9862260364244125*^-15}, {-1.6917709884905623, -4.5, 5.596978849952756*^-13}, {2.598076211353317, -4.5, 1.986226036424566*^-15}, {2.1357062164710534, -4.5, 3.130832586313487*^-14}, {3.263812975380574, -3.75, 9.174370574909935*^-14}, {3.2941602640275867, -3.75, 3.130832586313487*^-14}, {3.9160930029414254, -3., 1.7879652053131978*^-13}, {3.9800232498173385, -3., 3.130832586313487*^-14}, {4.446703933460943, -2.25, 3.130832586313487*^-14}, {4.934383502355557, -0.75, 3.130832586313487*^-14}, {4.7547594212793065, -1.5, 3.130832586313487*^-14}, {4.80845201499213, -1.5, 2.352589399466517*^-14}, {5.100501881677007, 0.75, 6.475904043905341*^-15}, {5.100501881677007, -0.75, 6.475904043905348*^-15}, {4.80845201499213, 1.5, 2.3525893994665264*^-14}, {5.134383502355557, 0.75, 1.4110659444391647*^-15}, {4.522877631464615, 2.25, 2.0948846807774777*^-14}, {4.961026749676346, 1.5, 1.4110659444391647*^-15}, {4.666539780033331, 2.25, 1.4110659444391647*^-15}, {4.124371685068481, 3., 1.3565051613297835*^-14}, {2.279672579457535, 4.5, 2.2178416669410118*^-14}, {0.9257166487194415, 5.25, 5.224111453718088*^-16}, {3.214697847761802*^-16, 5.25, 1.0718580849881132*^-15}, {-0.9257166487194409, 5.25, 5.224111453718088*^-16}, {-2.604758731514945, 4.5, 1.4110659444391647*^-15}, {-3.5759266745886906, 3.75, 1.4110659444391647*^-15}, {-4.064779782680614, 3., 2.089007363586305*^-14}, {-4.2232490843951975, 3., 1.4110659444391647*^-15}, {-4.80845201499213, 1.5, 2.3525893994665223*^-14}, {-4.666539780033331, 2.25, 1.4110659444391647*^-15}, {-5.100501881677007, 0.75, 6.475904043905398*^-15}, {-4.961026749676346, 1.5, 1.4110659444391647*^-15}, {-5.134383502355557, 0.75, 1.4110659444391647*^-15}, {-5.100501881677008, -0.75, 6.4759040439052924*^-15}, {-5., 0., 3.1308325863134854*^-14}, {-5.134383502355558, -0.75, 1.4110659444391647*^-15}, {-5.2, 0., 1.4110659444391647*^-15}, {-4.80845201499213, -1.5, 2.352589399466529*^-14}, {-4.961026749676347, -1.5, 1.4110659444391647*^-15}, {-4.666539780033331, -2.25, 1.4110659444391647*^-15}, {-4.124371685068481, -3., 1.3565051613297825*^-14}, {-3.3405057445477433, -3.75, 2.6390767115061613*^-14}, {-2.2796725794575363, -4.5, 2.2178416669410073*^-14}, {-0.925716648719441, -5.25, 5.224111453718089*^-16}, {-9.644093543285407*^-16, -5.25, 1.0718580849881132*^-15}, {0.925716648719439, -5.25, 5.22411145371815*^-16}, {2.279672579457535, -4.5, 2.2178416669410162*^-14}, {2.6047587315149454, -4.5, 1.4110659444391647*^-15}, {3.3405057445477433, -3.75, 2.639076711506155*^-14}, {3.5759266745886906, -3.75, 1.4110659444391647*^-15}, {4.124371685068481, -3., 1.3565051613297914*^-14}, {4.2232490843951975, -3., 1.4110659444391647*^-15}, {4.580077696359304, -2.25, 1.3169746018769994*^-14}, {4.666539780033331, -2.25, 1.4110659444391647*^-15}, {5.134383502355557, -0.75, 1.4110659444391647*^-15}, {4.961026749676346, -1.5, 1.4110659444391647*^-15}, {5.029349913847288, -1.5, 9.616345303717316*^-16}, {5.029349913847288, 1.5, 9.616345303717355*^-16}, {5.334383502355557, 0.75, 5.4234506634952946*^-17}, {4.779021703237897, 2.25, 7.16825164474369*^-16}, {4.886375626605719, 2.25, 5.4234506634952946*^-17}, {4.352905652913623, 3., 6.877788454805108*^-16}, {3.704294877009506, 3.75, 7.929155683452566*^-16}, {3.857693085149794, 3.75, 5.4234506634952946*^-17}, {2.60791518463372, 4.5, 1.3987365337041573*^-15}, {1.910843729897563, 5.25, 5.204741554615619*^-18}, {0.39745902175180353, 5.25, 8.359515109554333*^-16}, {-1.1913372972830514, 5.25, 5.4234506634952946*^-17}, {-1.9108437298975622, 5.25, 5.204741554615637*^-18}, {-2.9521212223555016, 4.5, 5.4234506634952946*^-17}, {-3.704294877009506, 3.75, 7.92915568345256*^-16}, {-4.352905652913624, 3., 6.877788454805092*^-16}, {-4.466474918973056, 3., 5.4234506634952946*^-17}, {-4.768708738639823, 2.25, 7.804769974297421*^-16}, {-5.029349913847288, 1.5, 9.616345303717337*^-16}, {-4.886375626605719, 2.25, 5.4234506634952946*^-17}, {-5.294349349109546, 0.75, 3.258324951852461*^-16}, {-5.167294078073386, 1.5, 5.4234506634952946*^-17}, {-5.334383502355557, 0.75, 5.4234506634952946*^-17}, {-5.168265123034106, -0.75, 1.181207703937104*^-15}, {-5.334383502355558, -0.75, 5.4234506634952946*^-17}, {-5.4, 0., 5.4234506634952946*^-17}, {-5.029349913847288, -1.5, 9.61634530371737*^-16}, {-4.768708738639823, -2.25, 7.804769974297439*^-16}, {-4.886375626605719, -2.25, 5.4234506634952946*^-17}, {-3.7042948770095054, -3.75, 7.929155683452581*^-16}, {-3.857693085149794, -3.75, 5.4234506634952946*^-17}, {-1.9108437298975665, -5.25, 5.204741554615388*^-18}, {-0.3974590217518038, -5.25, 8.359515109554331*^-16}, {1.910843729897559, -5.25, 5.204741554615884*^-18}, {2.863646460949742, -4.5, 3.9982546965768437*^-16}, {2.952121222355503, -4.5, 5.4234506634952946*^-17}, {4.352905652913624, -3., 6.877788454805055*^-16}, {4.466474918973056, -3., 5.4234506634952946*^-17}, {4.7790217032378965, -2.25, 7.168251644743736*^-16}, {4.886375626605719, -2.25, 5.4234506634952946*^-17}, {5.334383502355557, -0.75, 5.4234506634952946*^-17}, {5.488636283154047, 0.75, 1.3776346515391597*^-17}, {5.488636283154047, -0.75, 1.3776346515391612*^-17}, {5.249121026140011, 1.5, 3.342465267973311*^-17}, {5.534383502355557, 0.75, 1.7775461702799496*^-18}, {4.979350882805236, 2.25, 3.2048864872270865*^-17}, {5.373561406470426, 1.5, 1.7775461702799496*^-18}, {4.547585289635619, 3., 3.674128468957169*^-17}, {4.709700753550916, 3., 1.7775461702799496*^-18}, {4.469075972228287, 3.75, 4.1442368923760727*^-20}, {4.139459495710898, 3.75, 1.7775461702799496*^-18}, {3.1291191688773363, 4.5, 2.750515465294533*^-17}, {3.299483713196058, 4.5, 1.7775461702799496*^-18}, {-1.9416445091405743, 5.25, 1.7775461702799496*^-18}, {-3.129119168877336, 4.5, 2.7505154652945353*^-17}, {-3.9536851138806948, 3.75, 3.636349764550977*^-17}, {-4.547585289635619, 3., 3.6741284689571706*^-17}, {-4.979350882805236, 2.25, 3.204886487227089*^-17}, {-5.285934202751043, 1.5, 2.40624945276346*^-17}, {-5.488636283154047, 0.75, 1.377634651539169*^-17}, {-5.373561406470427, 1.5, 1.7775461702799496*^-18}, {-5.534383502355557, 0.75, 1.7775461702799496*^-18}, {-5.374417655601567, -0.75, 4.373415666463995*^-17}, {-5.6000000000000005, 0., 1.7775461702799842*^-18}, {-5.534383502355558, -0.75, 1.7775461702799496*^-18}, {-5.6000000000000005, 0., 1.7775461702799496*^-18}, {-5.285934202751043, -1.5, 2.4062494527634482*^-17}, {-5.373561406470426, -1.5, 1.7775461702799496*^-18}, {-4.979350882805236, -2.25, 3.204886487227083*^-17}, {-4.54758528963562, -3., 3.6741284689571644*^-17}, {-4.709700753550915, -3., 1.7775461702799496*^-18}, {-4.139459495710898, -3.75, 1.7775461702799496*^-18}, {-3.2994837131960595, -4.5, 1.7775461702799496*^-18}, {3.1107047504467253, -4.5, 3.028600878966302*^-17}, {1.941644509140573, -5.25, 1.7775461702799496*^-18}, {3.9536851138806948, -3.75, 3.636349764550983*^-17}, {4.547585289635619, -3., 3.674128468957183*^-17}, {5.012446411611964, -2.25, 2.4151650322230162*^-17}, {5.1062114731781065, -2.25, 1.7775461702799496*^-18}, {5.481167351003244, -1.5, 8.761483496405175*^-19}, {5.534383502355557, -0.75, 1.7775461702799496*^-18}, {5.373561406470426, -1.5, 1.7775461702799496*^-18}, {5.6833172217472026, 0.75, 4.9085677031596895*^-19}, {5.6833172217472026, -0.75, 4.908567703159691*^-19}, {5.467890695853513, 1.5, 9.8736477052979*^-19}, {5.734383502355557, 0.75, 4.9677685937032504*^-20}, {5.254333742813685, 2.25, 6.133329378925487*^-19}, {5.5798287348674664, 1.5, 4.9677685937032504*^-20}, {5.3260473197504945, 2.25, 4.9677685937032504*^-20}, {4.762110618767444, 3., 1.405228178100084*^-18}, {4.952926588128774, 3., 4.9677685937032504*^-20}, {4.421225906272001, 3.75, 4.9677685937032504*^-20}, {3.7759483402977603, 4.5, 3.1654253254799066*^-20}, {3.646846204036615, 4.5, 4.9677685937032504*^-20}, {2.2558912721987574, 5.25, 6.258032961641644*^-19}, {2.4130840034911367, 5.25, 4.9677685937032504*^-20}, {-1.96583128354307, 5.25, 1.6888994494837747*^-18}, {-3.7759483402977603, 4.5, 3.1654253254799066*^-20}, {-5.467890695853513, 1.5, 9.873647705297874*^-19}, {-5.3260473197504945, 2.25, 4.9677685937032504*^-20}, {-5.6833172217472026, 0.75, 4.908567703159718*^-19}, {-5.579828734867466, 1.5, 4.9677685937032504*^-20}, {-5.734383502355557, 0.75, 4.9677685937032504*^-20}, {-5.580130721557067, -0.75, 1.3823202787568724*^-18}, {-5.800000000000001, 0., 4.9677685937033726*^-20}, {-5.734383502355558, -0.75, 4.9677685937032504*^-20}, {-5.800000000000001, 0., 4.9677685937032504*^-20}, {-5.481167351003246, -1.5, 8.761483496405118*^-19}, {-5.5798287348674664, -1.5, 4.9677685937032504*^-20}, {-5.3260473197504945, -2.25, 4.9677685937032504*^-20}, {-4.762110618767444, -3., 1.405228178100082*^-18}, {-4.952926588128774, -3., 4.9677685937032504*^-20}, {-4.189699368021934, -3.75, 1.4694615698097049*^-18}, {-4.421225906272001, -3.75, 4.9677685937032504*^-20}, {-3.7759483402977616, -4.5, 3.1654253254798807*^-20}, {-3.3990591725943258, -4.5, 1.2822327652778915*^-18}, {-3.646846204036615, -4.5, 4.9677685937032504*^-20}, {-2.2558912721987587, -5.25, 6.258032961641609*^-19}, {-2.4130840034911385, -5.25, 4.9677685937032504*^-20}, {2.255891272198755, -5.25, 6.258032961641648*^-19}, {3.598209987883174, -4.5, 2.916064701470597*^-19}, {4.762110618767444, -3., 1.4052281781000891*^-18}, {5.196152422706626, -3., 1.1837984514405507*^-21}, {5.6857663406251415, -1.5, 2.477152957174928*^-20}, {5.734383502355557, -0.75, 4.9677685937032504*^-20}, {5.579828734867466, -1.5, 4.9677685937032504*^-20}, {5.878352764434148, 0.75, 1.4769539953917153*^-20}, {5.878352764434148, -0.75, 1.476953995391716*^-20}, {5.6857663406251415, 1.5, 2.4771529571749386*^-20}, {5.934383502355557, 0.75, 1.1837984514392586*^-21}, {5.494577589600394, 2.25, 1.2501365189330232*^-20}, {5.786096063264504, 1.5, 1.1837984514392586*^-21}, {5.545883166322881, 2.25, 1.1837984514392586*^-21}, {4.978349323738897, 3., 4.4608951020805395*^-20}, {4.643864187157533, 3.75, 6.593439149102117*^-21}, {5.196152422706632, 3., 1.1837984514392586*^-21}, {4.670996769049349, 3.75, 1.1837984514392586*^-21}, {4.428312067282776, 3.75, 4.84581101399139*^-20}, {3.9217461965155582, 4.5, 6.5614651506848784*^-21}, {3.6731106247794867, 4.5, 4.601101524585615*^-20}, {2.5870764153320676, 5.25, 3.178022816297735*^-20}, {-2.587076415332067, 5.25, 3.178022816297741*^-20}, {-3.6731106247794862, 4.5, 4.601101524585614*^-20}, {-4.428312067282776, 3.75, 4.8458110139913973*^-20}, {-3.9217461965155582, 4.5, 6.5614651506848845*^-21}, {-3.9529923168331047, 4.5, 1.1837984514392586*^-21}, {-4.978349323738897, 3., 4.46089510208054*^-20}, {-4.643864187157533, 3.75, 6.593439149102177*^-21}, {-5.196152422706632, 3., 1.1837984514392586*^-21}, {-4.670996769049349, 3.75, 1.1837984514392586*^-21}, {-5.677111662958909, 1.5, 2.6806262693237723*^-20}, {-5.878352764434148, 0.75, 1.4769539953917225*^-20}, {-5.786096063264504, 1.5, 1.1837984514392586*^-21}, {-5.934383502355557, 0.75, 1.1837984514392586*^-21}, {-5.8783527644341484, -0.75, 1.4769539953917075*^-20}, {-5.800000000000001, 0., 4.9677685937032474*^-20}, {-5.934383502355558, -0.75, 1.1837984514392586*^-21}, {-6., 0., 1.1837984514392586*^-21}, {-5.6857663406251415, -1.5, 2.4771529571749452*^-20}, {-5.786096063264505, -1.5, 1.1837984514392586*^-21}, {-5.545883166322881, -2.25, 1.1837984514392586*^-21}, {-4.643864187157533, -3.75, 6.593439149102109*^-21}, {-4.978349323738897, -3., 4.4608951020805335*^-20}, {-4.670996769049349, -3.75, 1.1837984514392586*^-21}, {-5.196152422706632, -3., 1.1837984514392586*^-21}, {2.587076415332067, -5.25, 3.17802281629774*^-20}, {3.673110624779487, -4.5, 4.6011015245856196*^-20}, {3.9529923168331047, -4.5, 1.1837984514392586*^-21}, {4.643864187157532, -3.75, 6.593439149102213*^-21}, {4.978349323738896, -3., 4.4608951020805545*^-20}, {4.670996769049349, -3.75, 1.1837984514392586*^-21}, {5.196152422706631, -3., 1.1837984514392586*^-21}, {5.934383502355557, -0.75, 1.1837984514392586*^-21}, {5.786096063264504, -1.5, 1.1837984514392586*^-21}, {0.024911826774226015, -0.75, 0.08270073464748173}, {-0.11093001110864215, 0.75, 0.08350768324490851}, {-0.7999999999999998, 0., 0.08782837915020493}, {0.6588320528055174, 0.75, 0.10306595682611393}, {-0.6588320528055174, -0.75, 0.10306595682611393}, {1.408956028962852, 0.75, 0.07149386846645871}, {0.5547555740401641, 1.5, 0.07149386846645871}, {-1.468576170149815, 0.75, 0.06483643451323386}, {-1.408956028962852, -0.75, 0.07149386846645871}, {-0.5547555740401644, -1.5, 0.07149386846645871}, {1.3176641056110348, 1.5, 0.02644387696330276}, {-1.3176641056110348, -1.5, 0.02644387696330276}, {-1.3943160706250182, -1.5, 0.022721516463559917}, {-1.5994305161721385, 1.5, 0.012760781472722195}, {1.5994305161721385, -1.5, 0.012760781472722195}, {0.5454244871811796, 2.25, 0.008141428375351607}, {-0.12741811657240476, 2.25, 0.01047067521138557}, {-0.5454244871811794, 2.25, 0.00814142837535161}, {-2.069480652445628, 0.75, 0.012706240052077626}, {-2.4000000000000004, 0., 0.00527036570500039}, {-0.5454244871811796, -2.25, 0.008141428375351601}, {0.7948100696741837, -2.25, 0.0057148223263469656}, {2.1116245421975983, 1.5, 0.0018616727524863115}, {1.3009786394488336, 2.25, 0.0018754181798786161}, {1.3023793657574727, 2.25, 0.0018616727524863115}, {-1.300978639448833, 2.25, 0.00187541817987862}, {-2.1116245421975983, -1.5, 0.0018616727524863115}, {-1.3009786394488343, -2.25, 0.0018754181798786124}, {-1.302379365757473, -2.25, 0.0018616727524863115}, {1.3009786394488336, -2.25, 0.0018754181798786161}, {2.208952774255902, 1.5, 0.0013416466353328188}, {-1.649741856598029, 2.25, 0.0005621136865086928}, {-2.208952774255902, 1.5, 0.0013416466353328195}, {-2.354850376775458, 1.5, 0.0005621136865086928}, {-2.208952774255902, -1.5, 0.0013416466353328182}, {1.6497418565980297, -2.25, 0.0005621136865086928}, {2.2089527742559016, -1.5, 0.001341646635332822}, {2.354850376775458, -1.5, 0.0005621136865086928}, {1.9764961584165524, 2.25, 0.00014501516366516006}, {-2.5980762113533156, 1.5, 0.00014501516366516036}, {-1.9764961584165521, -2.25, 0.00014501516366516006}, {2.9754281846493047, -0.75, 0.00009986000317524319}, {3.0141022630905323, 0.75, 0.0000786615208362779}, {2.817912057925704, 1.5, 0.000031953534419743096}, {1.101422430190361, 3., 0.00003389338806820765}, {1.1095111480803281, 3., 0.000031953534419743096}, {-2.258262568977656, 2.25, 0.000031953534419743096}, {-2.817912057925704, 1.5, 0.000031953534419743096}, {-3.2, 0., 0.00003195353441974317}, {-2.817912057925704, -1.5, 0.000031953534419743096}, {-1.1095111480803288, -3., 0.000031953534419743096}, {1.0179518482452339, -3., 0.000047036951756324904}, {1.1014224301903595, -3., 0.000033893388068207765}, {2.258262568977656, -2.25, 0.000031953534419743096}, {2.8179120579257035, -1.5, 0.000031953534419743096}, {2.4716476095513364, 2.25, 0.00001230767887347738}, {1.3640160954548828, 3., 0.000017949071341036635}, {-1.580950642430891, 3., 6.011968015692149*^-6}, {-2.5400289795387594, 2.25, 6.011968015692149*^-6}, {-2.4716476095513364, -2.25, 0.000012307678873477386}, {1.3640160954548821, -3., 0.000017949071341036662}, {1.5809506424308903, -3., 6.011968015692149*^-6}, {2.5400289795387594, -2.25, 6.011968015692149*^-6}, {2.9651391700613225, -1.5, 0.000014580107995016737}, {3.0377479044980915, -1.5, 6.011968015692149*^-6}, {2.8025980614296095, 2.25, 9.65615874475133*^-7}, {1.968080814903668, 3., 9.65615874475133*^-7}, {-2.8025980614296095, -2.25, 9.65615874475133*^-7}, {-1.9680808149036682, -3., 9.65615874475133*^-7}, {3.1315490380196107, -1.5, 3.858754341146874*^-6}, {2.9729261535965437, 2.25, 3.821054503144351*^-7}, {3.0458238960074686, 2.25, 1.323721734755958*^-7}, {2.1658414973806126, 3., 4.912329248925868*^-7}, {-0.5715026151380684, 3.75, 1.323721734755958*^-7}, {-2.3154433057442243, 3., 1.323721734755958*^-7}, {-3.0458238960074686, 2.25, 1.323721734755958*^-7}, {-3.8000000000000003, 0., 1.3237217347559643*^-7}, {-2.9729261535965437, -2.25, 3.821054503144345*^-7}, {0.5715026151380717, -3.75, 1.323721734755958*^-7}, {2.3154433057442247, -3., 1.323721734755958*^-7}, {2.972926153596543, -2.25, 3.8210545031443693*^-7}, {3.0458238960074686, -2.25, 1.323721734755958*^-7}, {3.905496855264563, -0.75, 2.6188646607512336*^-8}, {3.9054968552645626, 0.75, 2.618864660751243*^-8}, {3.697255444215254, 1.5, 1.548536764664431*^-8}, {3.151662853536126, 2.25, 8.150924726028576*^-8}, {2.6353282112220695, 3., 1.548536764664431*^-8}, {1.3868889351004092, 3.75, 1.548536764664431*^-8}, {0.9916548135117236, 3.75, 7.761205162084079*^-8}, {-3.151662853536126, 2.25, 8.150924726028563*^-8}, {-3.697255444215254, 1.5, 1.548536764664431*^-8}, {-4., 0., 1.5485367646644385*^-8}, {-3.697255444215254, -1.5, 1.548536764664431*^-8}, {-3.1516628535361257, -2.25, 8.150924726028585*^-8}, {-2.6353282112220695, -3., 1.548536764664431*^-8}, {-1.3868889351004106, -3.75, 1.548536764664431*^-8}, {0.991654813511696, -3.75, 7.761205162084498*^-8}, {3.1516628535361266, -2.25, 8.150924726028538*^-8}, {2.9170946217831726, 3., 1.5456726379210717*^-9}, {-1.8583284294509725, 3.75, 1.5456726379210717*^-9}, {-2.822311542340719, 3., 6.234830642185267*^-9}, {-3.7368781373554145, 1.5, 1.2972909981482779*^-8}, {-3.736878137355415, -1.5, 1.2972909981482762*^-8}, {-2.9170946217831726, -3., 1.5456726379210717*^-9}, {1.8583284294509719, -3.75, 1.5456726379210717*^-9}, {2.822311542340719, -3., 6.23483064218528*^-9}, {3.892312977106157, -1.5, 3.1168546855069105*^-9}, {3.9170912907876416, -1.5, 1.5456726379210717*^-9}, {3.751164601679514, 2.25, 2.73110673089452*^-10}, {3.0745064065679575, 3., 7.556988979879349*^-10}, {-2.286419773209307, 3.75, 1.3162307712855487*^-10}, {-3.198861032344277, 3., 1.3162307712855487*^-10}, {-3.751164601679514, 2.25, 2.7311067308945185*^-10}, {-3.775501399741045, 2.25, 1.3162307712855487*^-10}, {-3.7511646016795135, -2.25, 2.731106730894542*^-10}, {-3.074506406567957, -3., 7.556988979879366*^-10}, {2.250981177014798, -3.75, 2.758871606301665*^-10}, {2.2864197732093072, -3.75, 1.3162307712855487*^-10}, {3.198861032344277, -3., 1.3162307712855487*^-10}, {3.7755013997410454, -2.25, 1.3162307712855487*^-10}, {4.52216949637111, 0.75, 1.7015670150846218*^-11}, {4.52216949637111, -0.75, 1.7015670150846247*^-11}, {4.342224764485228, 1.5, 9.56135726651194*^-12}, {3.451225233487114, 3., 2.2298447689002933*^-11}, {0.8525530332654846, 4.5, 1.885659352936384*^-11}, {0.911174804882724, 4.5, 9.56135726651194*^-12}, {-0.6139011965161489, 4.5, 3.781291143091672*^-11}, {-0.8525530332654842, 4.5, 1.8856593529363866*^-11}, {-3.4806274429053805, 3., 9.56135726651194*^-12}, {-4.6000000000000005, 0., 9.561357266512021*^-12}, {-4.342224764485228, -1.5, 9.56135726651194*^-12}, {-3.451225233487114, -3., 2.229844768900294*^-11}, {-0.8525530332654844, -4.5, 1.885659352936382*^-11}, {-0.9111748048827236, -4.5, 9.56135726651194*^-12}, {0.2863270598062292, -4.5, 5.530375987588754*^-11}, {0.9111748048827251, -4.5, 9.56135726651194*^-12}, {3.4512252334871154, -3., 2.2298447689002565*^-11}, {3.4806274429053805, -3., 9.56135726651194*^-12}, {4.342224764485228, -1.5, 9.56135726651194*^-12}, {4.2268680868885555, 2.25, 5.924345687850375*^-13}, {3.710355774387745, 3., 1.5674668190058001*^-12}, {3.7367974152394803, 3., 5.924345687850375*^-13}, {2.9811447548904204, 3.75, 5.924345687850375*^-13}, {1.6642667221204936, 4.5, 5.924345687850375*^-13}, {1.2488169953937476, 4.5, 5.627496370179598*^-12}, {-1.2488169953937482, 4.5, 5.627496370179614*^-12}, {-4.2268680868885555, 2.25, 5.924345687850375*^-13}, {-4.226868086888556, -2.25, 5.924345687850375*^-13}, {-3.710355774387745, -3., 1.5674668190057995*^-12}, {-3.7367974152394803, -3., 5.924345687850375*^-13}, {-2.98114475489042, -3.75, 5.924345687850375*^-13}, {-1.6642667221204945, -4.5, 5.924345687850375*^-13}, {-1.2488169953937494, -4.5, 5.627496370179605*^-12}, {2.898482411534492, -3.75, 2.7267817914176377*^-12}, {3.7103557743877444, -3., 1.5674668190058221*^-12}, {4.4467039334609435, 2.25, 3.130832586313487*^-14}, {3.2941602640275867, 3.75, 3.130832586313487*^-14}, {1.9629338562539926, 4.5, 2.3694893623011404*^-13}, {2.135706216471054, 4.5, 3.130832586313487*^-14}, {-4.382671835632173, 2.25, 1.9474887043889976*^-13}, {-4.446703933460943, 2.25, 3.130832586313487*^-14}, {-4.382671835632174, -2.25, 1.9474887043889915*^-13}, {-4.4467039334609435, -2.25, 3.130832586313487*^-14}, {-3.294160264027587, -3.75, 3.130832586313487*^-14}, {-2.135706216471054, -4.5, 3.130832586313487*^-14}, {1.9629338562539909, -4.5, 2.3694893623011434*^-13}, {3.0199631610177624, -3.75, 5.297276647271372*^-13}, {4.3826718356321726, -2.25, 1.9474887043890153*^-13}, {4.223249084395197, 3., 1.4110659444391647*^-15}, {3.4904508618383976, 3.75, 1.0480608994188494*^-14}, {3.57592667458869, 3.75, 1.4110659444391647*^-15}, {2.603039181005255, 4.5, 1.5590665198816292*^-15}, {2.6047587315149454, 4.5, 1.4110659444391647*^-15}, {-2.603039181005254, 4.5, 1.559066519881667*^-15}, {-3.4904508618383976, 3.75, 1.0480608994188507*^-14}, {-4.522877631464615, 2.25, 2.0948846807774765*^-14}, {-4.522877631464615, -2.25, 2.0948846807774812*^-14}, {-4.223249084395197, -3., 1.4110659444391647*^-15}, {-3.57592667458869, -3.75, 1.4110659444391647*^-15}, {-2.604758731514946, -4.5, 1.4110659444391647*^-15}, {5.294349349109547, 0.75, 3.2583249518524353*^-16}, {5.294349349109547, -0.75, 3.2583249518524397*^-16}, {5.167294078073386, 1.5, 5.4234506634952946*^-17}, {4.466474918973056, 3., 5.4234506634952946*^-17}, {2.952121222355503, 4.5, 5.4234506634952946*^-17}, {1.0701095979151807, 5.25, 2.6790756676325923*^-16}, {1.1913372972830518, 5.25, 5.4234506634952946*^-17}, {-0.39745902175180337, 5.25, 8.359515109554326*^-16}, {-1.0701095979151802, 5.25, 2.6790756676325933*^-16}, {-2.8636464609497407, 4.5, 3.99825469657684*^-16}, {-3.8576930851497946, 3.75, 5.4234506634952946*^-17}, {-5.4, 0., 5.423450663495394*^-17}, {-5.167294078073386, -1.5, 5.4234506634952946*^-17}, {-4.334941855697385, -3., 7.87989601659583*^-16}, {-4.466474918973056, -3., 5.4234506634952946*^-17}, {-2.863646460949742, -4.5, 3.99825469657681*^-16}, {-2.9521212223555016, -4.5, 5.4234506634952946*^-17}, {-1.0701095979151802, -5.25, 2.6790756676325854*^-16}, {-1.1913372972830514, -5.25, 5.4234506634952946*^-17}, {0.4854685728491256, -5.25, 7.83714599612942*^-16}, {1.1913372972830523, -5.25, 5.4234506634952946*^-17}, {3.7205112830999627, -3.75, 7.148263115459254*^-16}, {3.857693085149794, -3.75, 5.4234506634952946*^-17}, {5.249121026140011, -1.5, 3.3424652679732975*^-17}, {5.167294078073386, -1.5, 5.4234506634952946*^-17}, {5.1062114731781065, 2.25, 1.7775461702799496*^-18}, {4.060553798742476, 3.75, 1.64675619818429*^-17}, {1.941644509140575, 5.25, 1.7775461702799496*^-18}, {-1.4982553940982593, 5.25, 3.331999982356474*^-17}, {-3.299483713196058, 4.5, 1.7775461702799496*^-18}, {-4.1394594957108986, 3.75, 1.7775461702799496*^-18}, {-4.709700753550916, 3., 1.7775461702799496*^-18}, {-5.1062114731781065, 2.25, 1.7775461702799496*^-18}, {-5.106211473178106, -2.25, 1.7775461702799496*^-18}, {-4.060553798742475, -3.75, 1.6467561981842924*^-17}, {-3.1107047504467236, -4.5, 3.028600878966321*^-17}, {-1.941644509140576, -5.25, 1.7775461702799496*^-18}, {-1.498255394098261, -5.25, 3.331999982356472*^-17}, {1.4982553940982575, -5.25, 3.331999982356479*^-17}, {1.9317619021651438, -5.25, 2.877181499119202*^-18}, {3.2994837131960595, -4.5, 1.7775461702799496*^-18}, {4.1394594957108986, -3.75, 1.7775461702799496*^-18}, {4.709700753550916, -3., 1.7775461702799496*^-18}, {4.410273980368323, 3.75, 1.1683788283254107*^-19}, {3.5982099878831724, 4.5, 2.916064701470627*^-19}, {-2.4130840034911385, 5.25, 4.9677685937032504*^-20}, {-3.5982099878831724, 4.5, 2.916064701470623*^-19}, {-3.646846204036615, 4.5, 4.9677685937032504*^-20}, {-4.410273980368324, 3.75, 1.1683788283253717*^-19}, {-4.421225906272001, 3.75, 4.9677685937032504*^-20}, {-4.469075972228286, 3.75, 4.144236892376117*^-20}, {-4.918160701273202, 3., 2.966534248926972*^-19}, {-4.952926588128774, 3., 4.9677685937032504*^-20}, {-5.254333742813685, 2.25, 6.13332937892548*^-19}, {-5.180931895631243, -2.25, 1.1902576770402846*^-18}, {-4.469075972228287, -3.75, 4.1442368923760727*^-20}, {2.4130840034911367, -5.25, 4.9677685937032504*^-20}, {3.646846204036616, -4.5, 4.9677685937032504*^-20}, {3.7759483402977585, -4.5, 3.1654253254799415*^-20}, {4.4102739803683235, -3.75, 1.1683788283253563*^-19}, {4.421225906272001, -3.75, 4.9677685937032504*^-20}, {4.469075972228284, -3.75, 4.1442368923761365*^-20}, {4.952926588128775, -3., 4.9677685937032504*^-20}, {5.254333742813686, -2.25, 6.13332937892541*^-19}, {5.326047319750494, -2.25, 4.9677685937032504*^-20}, {3.9529923168331047, 4.5, 1.1837984514392586*^-21}, {2.884523497841699, 5.25, 1.1837984514392586*^-21}, {-2.884523497841698, 5.25, 1.1837984514392586*^-21}, {-5.494577589600394, 2.25, 1.250136518933019*^-20}, {-5.545883166322881, 2.25, 1.1837984514392586*^-21}, {-5.494577589600394, -2.25, 1.2501365189330265*^-20}, {-3.9529923168331043, -4.5, 1.1837984514392586*^-21}, {-2.7846045920183458, -5.25, 1.1461800686606676*^-20}, {-2.8845234978416974, -5.25, 1.1837984514392586*^-21}, {2.884523497841699, -5.25, 1.1837984514392586*^-21}, {5.494577589600396, -2.25, 1.250136518933*^-20}, {5.545883166322882, -2.25, 1.1837984514392586*^-21}, {0., -0.75, 0.08246703332222884}, {0., 0.75, 0.08246703332222882}, {-0.75, 0., 0.08246703332222884}, {0.75, 0.75, 0.103868381858167}, {-0.75, -0.75, 0.103868381858167}, {0.75, -0.75, 0.10386838185816699}, {-0.75, 0.75, 0.103868381858167}, {0., 1.5, 0.08253276101860989}, {-1.5, 0., 0.08253276101860989}, {0., -1.5, 0.0825327610186099}, {0.75, 1.5, 0.061327518438564654}, {-1.5, 0.75, 0.06132751843856467}, {-0.75, -1.5, 0.06132751843856465}, {1.5, 0.75, 0.06132751843856467}, {-0.75, 1.5, 0.06132751843856467}, {-1.5, -0.75, 0.06132751843856467}, {0.75, -1.5, 0.06132751843856465}, {1.5, -0.75, 0.06132751843856464}, {2.25, 0.75, 0.006150839457091659}, {1.5, 1.5, 0.017589310340843056}, {-0.75, 2.25, 0.006150839457091656}, {-1.5, 1.5, 0.017589310340843062}, {-2.25, -0.75, 0.00615083945709166}, {-1.5, -1.5, 0.01758931034084306}, {1.5, -1.5, 0.017589310340843066}, {2.25, -0.75, 0.006150839457091647}, {0.75, 2.25, 0.006150839457091655}, {0., 2.25, 0.01088817753079175}, {-2.25, 0.75, 0.006150839457091662}, {-2.25, 0., 0.01088817753079175}, {-0.75, -2.25, 0.006150839457091654}, {0., -2.25, 0.01088817753079175}, {0.75, -2.25, 0.006150839457091654}, {1.5, 2.25, 0.0011223307290206667}, {-2.25, 1.5, 0.0011223307290206682}, {-1.5, -2.25, 0.0011223307290206689}, {2.25, -1.5, 0.0011223307290206684}, {2.25, 1.5, 0.0011223307290206676}, {-1.5, 2.25, 0.0011223307290206676}, {-2.25, -1.5, 0.0011223307290206676}, {1.5, -2.25, 0.0011223307290206676}, {2.25, 2.25, 0.000035268974001437936}, {0.75, 3., 0.00008639141608170425}, {-3., 0.75, 0.00008639141608170434}, {-2.25, -2.25, 0.000035268974001437936}, {-0.75, -3., 0.00008639141608170439}, {3., 0.75, 0.00008639141608170427}, {3., 1.5, 0.000010466381553879926}, {-0.75, 3., 0.00008639141608170434}, {-2.25, 2.25, 0.000035268974001438106}, {-3., 0., 0.00014501516366516003}, {-3., -0.75, 0.00008639141608170436}, {-3., -1.5, 0.000010466381553879933}, {-1.5, -3., 0.000010466381553879921}, {0.75, -3., 0.00008639141608170413}, {1.5, -3., 0.000010466381553879882}, {2.25, -2.25, 0.00003526897400143812}, {3., -0.75, 0.00008639141608170415}, {3., -1.5, 0.000010466381553879926}, {1.5, 3., 0.000010466381553879926}, {-1.5, 3., 0.000010466381553879926}, {-3., 1.5, 0.00001046638155387992}, {2.25, 3., 2.893557964108422*^-7}, {-2.25, -3., 2.893557964108423*^-7}, {3., -2.25, 2.89355796410842*^-7}, {-3.75, 2.25, 2.798813539107273*^-10}, {3., 2.25, 2.8935579641084194*^-7}, {0.75, 3.75, 1.1430502872953142*^-7}, {0., 3.75, 3.4068309872548093*^-7}, {-2.25, 3., 2.893557964108419*^-7}, {-3., 2.25, 2.893557964108421*^-7}, {-3.75, 0.75, 1.1430502872953164*^-7}, {-3.75, 0., 3.406830987254809*^-7}, {-3., -2.25, 2.8935579641084157*^-7}, {-0.75, -3.75, 1.1430502872953152*^-7}, {0., -3.75, 3.406830987254804*^-7}, {2.25, -3., 2.8935579641084257*^-7}, {3.75, 0.75, 1.1430502872953146*^-7}, {1.5, 3.75, 1.2140858402707839*^-8}, {-0.75, 3.75, 1.1430502872953152*^-7}, {-3.75, 1.5, 1.2140858402707842*^-8}, {-3.75, -0.75, 1.1430502872953154*^-7}, {-1.5, -3.75, 1.2140858402707852*^-8}, {0.75, -3.75, 1.1430502872953138*^-7}, {3.75, -0.75, 1.1430502872953148*^-7}, {3.75, -1.5, 1.2140858402707844*^-8}, {3.75, 1.5, 1.214085840270785*^-8}, {2.25, 3.75, 2.7988135391072763*^-10}, {-1.5, 3.75, 1.2140858402707857*^-8}, {0.75, -4.5, 3.054590442851201*^-11}, {-3.75, -1.5, 1.2140858402707849*^-8}, {-2.25, -3.75, 2.7988135391072923*^-10}, {1.5, -3.75, 1.2140858402707823*^-8}, {3.75, -2.25, 2.7988135391072846*^-10}, {4.5, 0.75, 3.0545904428511386*^-11}, {3.75, 2.25, 2.798813539107275*^-10}, {3., 3., 1.1296105763666519*^-9}, {-0.75, 4.5, 3.054590442851142*^-11}, {-2.25, 3.75, 2.7988135391072577*^-10}, {-3., 3., 1.1296105763666523*^-9}, {-4.5, -0.75, 3.054590442851182*^-11}, {-3.75, -2.25, 2.798813539107266*^-10}, {-3., -3., 1.1296105763666508*^-9}, {2.25, -3.75, 2.7988135391072773*^-10}, {3., -3., 1.1296105763666533*^-9}, {4.5, -0.75, 3.05459044285114*^-11}, {4.5, 1.5, 2.7009693323462407*^-12}, {0.75, 4.5, 3.054590442851148*^-11}, {0., 4.5, 7.059221719753366*^-11}, {-1.5, 4.5, 2.7009693323462362*^-12}, {-4.5, 0.75, 3.054590442851147*^-11}, {-4.5, 0., 7.059221719753364*^-11}, {-4.5, -1.5, 2.700969332346242*^-12}, {-0.75, -4.5, 3.0545904428511444*^-11}, {0., -4.5, 7.059221719753375*^-11}, {1.5, -4.5, 2.7009693323462633*^-12}, {4.5, -1.5, 2.70096933234621*^-12}, {3.75, 3., 5.619759754518652*^-13}, {3., 3.75, 5.619759754518661*^-13}, {1.5, 4.5, 2.700969332346225*^-12}, {-4.5, 1.5, 2.7009693323462483*^-12}, {-3.75, -3., 5.619759754518653*^-13}, {-3., -3.75, 5.619759754518653*^-13}, {-1.5, -4.5, 2.7009693323462374*^-12}, {2.25, 4.5, 2.4060161476815693*^-14}, {-3., 3.75, 5.619759754518662*^-13}, {-2.25, 4.5, 2.4060161476815842*^-14}, {-3.75, 3., 5.619759754518647*^-13}, {0.75, -5.25, 6.267054507751859*^-16}, {-4.5, 2.25, 2.4060161476815785*^-14}, {-2.25, -4.5, 2.4060161476815715*^-14}, {3., -3.75, 5.619759754518663*^-13}, {3.75, -3., 5.619759754518653*^-13}, {4.5, 2.25, 2.4060161476815804*^-14}, {5.25, 0.75, 6.267054507751794*^-16}, {3.75, 3.75, 5.728249350482755*^-16}, {-0.75, 5.25, 6.26705450775181*^-16}, {-5.25, -0.75, 6.267054507751835*^-16}, {-4.5, -2.25, 2.4060161476815835*^-14}, {-3.75, -3.75, 5.728249350482742*^-16}, {2.25, -4.5, 2.4060161476815728*^-14}, {3.75, -3.75, 5.728249350482749*^-16}, {4.5, -2.25, 2.4060161476815763*^-14}, {5.25, -0.75, 6.267054507751796*^-16}, {5.25, 1.5, 3.3201116080984004*^-17}, {4.5, 3., 4.7004091111628216*^-17}, {3., 4.5, 4.7004091111628364*^-17}, {0.75, 5.25, 6.267054507751815*^-16}, {0., 5.25, 1.071858084988113*^-15}, {-1.5, 5.25, 3.3201116080984016*^-17}, {-3.75, 3.75, 5.728249350482754*^-16}, {-5.25, 0.75, 6.267054507751805*^-16}, {-5.25, 0., 1.0718580849881128*^-15}, {-5.25, -1.5, 3.3201116080984004*^-17}, {-4.5, -3., 4.7004091111628216*^-17}, {-0.75, -5.25, 6.267054507751813*^-16}, {0., -5.25, 1.0718580849881136*^-15}, {5.25, -1.5, 3.32011160809839*^-17}, {1.5, -5.25, 3.3201116080983955*^-17}, {3., -4.5, 4.7004091111628364*^-17}, {1.5, 5.25, 3.320111608098397*^-17}, {2.25, 5.25, 6.473953428359036*^-19}, {-3., 4.5, 4.700409111162819*^-17}, {-4.5, 3., 4.700409111162823*^-17}, {-5.25, 1.5, 3.320111608098402*^-17}, {-5.25, 2.25, 6.473953428359042*^-19}, {-3., -4.5, 4.700409111162821*^-17}, {-1.5, -5.25, 3.3201116080984115*^-17}, {-2.25, -5.25, 6.473953428359045*^-19}, {4.5, -3., 4.700409111162823*^-17}, {5.25, -2.25, 6.473953428359024*^-19}, {5.25, 2.25, 6.473953428359075*^-19}, {4.5, 3.75, 3.5276797219728874*^-20}, {-2.25, 5.25, 6.47395342835906*^-19}, {-3.75, 4.5, 3.527679721972895*^-20}, {-5.25, -2.25, 6.473953428359047*^-19}, {-4.5, -3.75, 3.527679721972887*^-20}, {2.25, -5.25, 6.473953428358951*^-19}, {3.75, -4.5, 3.527679721972909*^-20}, {3.75, 4.5, 3.527679721972895*^-20}, {-4.5, 3.75, 3.527679721972884*^-20}, {-3.75, -4.5, 3.52767972197289*^-20}, {4.5, -3.75, 3.5276797219728754*^-20}}, {{{EdgeForm[], Directive[Specularity[GrayLevel[1], 3], RGBColor[0.880722, 0.611041, 0.142051], Lighting -> {{"Ambient", RGBColor[0.30100577, 0.22414668499999998, 0.090484535]}, {"Directional", RGBColor[0.2642166, 0.18331229999999998, 0.04261530000000001], ImageScaled[{0, 2, 2}]}, {"Directional", RGBColor[0.2642166, 0.18331229999999998, 0.04261530000000001], ImageScaled[{2, 2, 2}]}, {"Directional", RGBColor[0.2642166, 0.18331229999999998, 0.04261530000000001], ImageScaled[{2, 0, 2}]}}, Opacity[0.6]], GraphicsGroup[{Polygon[{{46, 47, 1}, {249, 211, 248}, {2941, 943, 2939}, {3568, 2036, 3357}, {235, 199, 198}, {224, 188, 187}, {1173, 190, 1195}, {1194, 152, 1172}, {2941, 942, 2980}, {1210, 177, 1188}, {210, 247, 211}, {2910, 874, 2872}, {3564, 1975, 2935}, {215, 252, 216}, {211, 212, 174}, {1228, 246, 1209}, {226, 188, 225}, {3565, 1974, 2933}, {175, 212, 176}, {2908, 908, 2947}, {2338, 191, 2359}, {2919, 924, 2921}, {2360, 155, 2341}, {3477, 1444, 2554}, {1217, 217, 1233}, {193, 194, 156}, {2560, 502, 2538}, {2345, 198, 2361}, {2557, 535, 2584}, {2556, 499, 2534}, {2558, 501, 2536}, {151, 188, 189}, {239, 202, 238}, {224, 186, 223}, {2925, 927, 2922}, {1191, 147, 1190}, {184, 221, 149}, {224, 187, 186}, {1192, 182, 1218}, {3518, 1688, 2735}, {196, 233, 197}, {213, 212, 249}, {2357, 217, 2372}, {2898, 868, 2861}, {2413, 1264, 3449}, {2393, 305, 2414}, {341, 342, 304}, {292, 255, 291}, {2901, 905, 2939}, {2356, 180, 2371}, {302, 339, 303}, {2392, 304, 2412}, {301, 338, 302}, {2989, 946, 2948}, {1298, 344, 1266}, {1243, 309, 1267}, {307, 344, 308}, {305, 342, 306}, {289, 253, 252}, {2395, 307, 2416}, {1293, 337, 1294}, {1214, 182, 1193}, {1205, 170, 1186}, {242, 243, 205}, {2888, 890, 2885}, {2384, 245, 2368}, {2369, 172, 2347}, {3186, 1207, 3443}, {2355, 216, 2371}, {251, 252, 214}, {1211, 214, 1212}, {239, 240, 202}, {2365, 168, 2346}, {201, 238, 202}, {206, 243, 207}, {1187, 208, 1206}, {1204, 170, 1185}, {2894, 865, 2857}, {203, 240, 204}, {2367, 205, 2366}, {203, 204, 166}, {168, 205, 169}, {2331, 199, 2362}, {234, 235, 197}, {1176, 200, 1202}, {211, 249, 212}, {3473, 1447, 3214}, {1230, 247, 1229}, {2474, 442, 2498}, {247, 284, 248}, {213, 249, 250}, {3463, 1366, 3196}, {211, 247, 248}, {1209, 246, 1229}, {250, 249, 286}, {2571, 521, 2549}, {245, 282, 246}, {1231, 251, 1232}, {216, 252, 253}, {288, 289, 251}, {286, 248, 285}, {1234, 254, 1235}, {1215, 254, 1233}, {2401, 282, 2385}, {219, 256, 257}, {223, 261, 224}, {2476, 410, 2475}, {2502, 449, 2477}, {183, 221, 184}, {2481, 417, 2506}, {258, 186, 221}, {225, 188, 224}, {186, 149, 221}, {2455, 373, 2436}, {257, 220, 219}, {2531, 460, 2509}, {188, 226, 189}, {261, 225, 224}, {2358, 227, 2376}, {263, 225, 262}, {223, 260, 261}, {1227, 236, 1226}, {2465, 391, 2466}, {2377, 226, 2375}, {2605, 596, 2573}, {215, 214, 252}, {2546, 516, 2547}, {2540, 469, 2517}, {2541, 475, 2522}, {2535, 464, 2511}, {230, 231, 193}, {2548, 484, 2527}, {1235, 254, 1215}, {194, 231, 195}, {1200, 196, 1199}, {192, 229, 193}, {157, 194, 158}, {1223, 233, 1201}, {2561, 538, 2588}, {3185, 1196, 3442}, {197, 198, 160}, {3479, 1462, 2567}, {1218, 182, 1214}, {1220, 228, 1198}, {159, 196, 160}, {3475, 1466, 3219}, {2543, 478, 2524}, {220, 221, 183}, {237, 236, 273}, {2379, 238, 2380}, {202, 240, 203}, {238, 275, 239}, {204, 240, 241}, {276, 277, 239}, {2586, 538, 2559}, {2367, 241, 2381}, {2983, 980, 2980}, {240, 277, 241}, {280, 281, 243}, {2569, 552, 2599}, {2382, 242, 2381}, {207, 243, 244}, {2594, 542, 2563}, {2592, 577, 2621}, {205, 243, 206}, {2368, 245, 2383}, {279, 280, 242}, {265, 301, 302}, {273, 311, 274}, {2409, 293, 2408}, {282, 319, 283}, {248, 284, 285}, {3523, 1674, 3264}, {320, 321, 283}, {1279, 321, 1252}, {2405, 288, 2404}, {248, 286, 249}, {2937, 940, 2938}, {3533, 1832, 3302}, {250, 286, 287}, {2428, 323, 2386}, {253, 289, 290}, {3546, 1847, 2853}, {2406, 288, 2405}, {1234, 290, 1256}, {3524, 1779, 3288}, {2403, 285, 2427}, {276, 239, 275}, {1230, 283, 1251}, {2379, 274, 2397}, {237, 273, 274}, {3519, 1751, 3283}, {3520, 1700, 2745}, {258, 295, 223}, {2388, 256, 2387}, {262, 225, 261}, {1255, 290, 1285}, {186, 258, 223}, {221, 220, 258}, {258, 220, 257}, {294, 257, 256}, {1259, 298, 1237}, {225, 263, 226}, {2802, 816, 2761}, {2406, 326, 2430}, {1237, 298, 1238}, {1245, 272, 1267}, {2390, 263, 2389}, {228, 264, 265}, {2402, 281, 2424}, {246, 282, 283}, {3190, 318, 2400}, {86, 85, 122}, {90, 126, 127}, {55, 92, 56}, {89, 51, 88}, {2780, 832, 2820}, {83, 47, 46}, {3537, 1799, 2817}, {2846, 855, 2807}, {1160, 122, 1153}, {54, 91, 92}, {2837, 811, 2799}, {3543, 1828, 2836}, {42, 79, 43}, {2823, 797, 2783}, {116, 78, 115}, {120, 84, 83}, {2813, 784, 2769}, {116, 80, 79}, {120, 82, 119}, {3538, 1801, 2818}, {117, 81, 80}, {1247, 276, 1271}, {240, 239, 277}, {252, 251, 289}, {274, 311, 312}, {2847, 855, 2846}, {2382, 278, 2398}, {241, 277, 278}, {1272, 313, 1246}, {2748, 762, 2789}, {1274, 314, 1248}, {243, 281, 244}, {85, 49, 48}, {118, 82, 81}, {87, 49, 86}, {87, 51, 50}, {291, 329, 292}, {1250, 279, 1276}, {242, 280, 243}, {2399, 1249, 3447}, {311, 273, 310}, {2746, 760, 2785}, {264, 301, 265}, {2449, 358, 2426}, {2403, 323, 2428}, {1252, 321, 1280}, {3191, 1280, 3451}, {3570, 1947, 2914}, {397, 361, 360}, {3004, 996, 3005}, {319, 356, 320}, {2946, 944, 2986}, {360, 322, 359}, {1279, 284, 1251}, {324, 323, 360}, {1282, 325, 1284}, {1286, 327, 1285}, {362, 363, 325}, {254, 291, 255}, {2950, 947, 2992}, {328, 365, 329}, {283, 319, 320}, {2439, 346, 2419}, {297, 334, 335}, {3155, 1125, 3157}, {3012, 1003, 3011}, {328, 329, 291}, {294, 258, 257}, {295, 258, 294}, {1292, 332, 1258}, {3579, 2003, 2955}, {223, 295, 260}, {1260, 262, 1238}, {301, 300, 338}, {297, 335, 298}, {1219, 299, 1261}, {3580, 2129, 3384}, {3002, 959, 2959}, {1339, 403, 1338}, {1300, 346, 1269}, {299, 298, 335}, {3046, 1033, 3047}, {2420, 275, 2397}, {3573, 2066, 3362}, {350, 351, 313}, {230, 266, 267}, {2840, 850, 2803}, {2393, 267, 2412}, {2804, 816, 2802}, {2759, 775, 2758}, {230, 268, 231}, {1240, 266, 1239}, {2414, 305, 2394}, {234, 270, 271}, {1268, 309, 1243}, {2395, 1242, 3446}, {234, 272, 235}, {2798, 774, 2755}, {2796, 808, 2835}, {2416, 307, 2396}, {3188, 304, 2392}, {1227, 272, 1244}, {3531, 1717, 2751}, {232, 268, 269}, {2775, 756, 2740}, {256, 293, 294}, {2399, 315, 2422}, {347, 311, 310}, {2967, 964, 2964}, {3007, 998, 2963}, {1246, 313, 1271}, {2446, 355, 2425}, {1247, 314, 1274}, {348, 312, 311}, {2389, 263, 2410}, {3552, 1878, 2877}, {2782, 760, 2744}, {3527, 1744, 2772}, {330, 292, 329}, {1250, 317, 1277}, {2423, 316, 2422}, {2400, 318, 2424}, {314, 351, 315}, {316, 353, 317}, {2823, 833, 2825}, {2485, 387, 2462}, {3460, 1351, 3195}, {2505, 451, 2529}, {3038, 2109, 3578}, {3028, 1017, 3030}, {3497, 1585, 3246}, {3358, 2040, 3577}, {1984, 984, 2041}, {3035, 1020, 3036}, {2103, 1019, 2104}, {2112, 1024, 2113}, {2049, 989, 2048}, {2047, 988, 2046}, {2035, 978, 2034}, {3515, 1668, 3261}, {2029, 975, 2028}, {3370, 1010, 3019}, {2934, 975, 3355}, {3603, 2101, 3029}, {2987, 982, 2985}, {3371, 1012, 3021}, {3519, 1752, 2778}, {3602, 2097, 3024}, {3598, 2186, 3081}, {3559, 1865, 2863}, {2965, 926, 2961}, {2024, 973, 2022}, {3337, 1955, 3572}, {3616, 2251, 3127}, {3615, 2233, 3417}, {2017, 970, 2016}, {3604, 2165, 3394}, {2057, 992, 2060}, {2001, 954, 2056}, {2082, 1008, 2083}, {3367, 1008, 2973}, {2064, 996, 2006}, {2919, 960, 2962}, {2923, 961, 2961}, {3601, 2093, 3021}, {2000, 919, 1946}, {2915, 957, 2956}, {2098, 1017, 2037}, {2981, 978, 3025}, {3527, 1745, 3281}, {3507, 1634, 3255}, {1953, 923, 1952}, {3349, 959, 2960}, {2923, 889, 2920}, {2002, 956, 2004}, {3509, 1643, 3257}, {2005, 958, 1949}, {2886, 924, 2920}, {3503, 1670, 3262}, {3320, 886, 2884}, {2950, 948, 2949}, {3358, 983, 2991}, {2020, 971, 2021}, {3528, 1881, 3316}, {3506, 1684, 3270}, {3508, 1640, 3256}, {2958, 958, 2959}, {1969, 936, 1967}, {3347, 955, 2955}, {3500, 1563, 2644}, {2881, 921, 3336}, {1840, 930, 1957}, {1960, 932, 1959}, {1998, 954, 1996}, {2050, 989, 2051}, {3524, 1723, 2757}, {1956, 929, 2010}, {2982, 944, 2942}, {2981, 979, 3357}, {2076, 1005, 2077}, {2929, 930, 2928}, {2925, 926, 2964}, {3499, 1557, 3239}, {2924, 891, 2890}, {3353, 969, 2931}, {1964, 934, 1963}, {3340, 1962, 3563}, {2966, 964, 2969}, {2929, 929, 2971}, {3340, 933, 3339}, {2989, 982, 2990}, {2019, 971, 2018}, {2078, 1006, 2079}, {1291, 331, 1288}, {3612, 2217, 3104}, {3146, 1116, 3100}, {1318, 338, 1294}, {1305, 355, 1306}, {3093, 1075, 3090}, {2407, 326, 2431}, {1292, 295, 1289}, {1262, 303, 1263}, {1221, 228, 1222}, {1157, 112, 1169}, {1205, 208, 1187}, {1206, 208, 1207}, {3373, 1018, 3033}, {1210, 213, 1212}, {3152, 1124, 3153}, {1213, 218, 1193}, {1168, 183, 1190}, {1165, 169, 1185}, {3087, 1072, 3089}, {1256, 290, 1255}, {1277, 317, 1278}, {3109, 1091, 3106}, {1276, 279, 1249}, {1253, 324, 1284}, {1223, 232, 1224}, {3114, 1092, 3163}, {2420, 312, 2421}, {3137, 1112, 3134}, {3130, 1107, 3177}, {1265, 306, 1266}, {3609, 2263, 3425}, {3608, 2191, 3084}, {2421, 312, 3189}, {1366, 439, 1402}, {1327, 385, 1302}, {3191, 322, 2427}, {3616, 2187, 3082}, {1263, 303, 1264}, {1260, 299, 1219}, {1195, 190, 1196}, {3579, 2057, 2998}, {2878, 918, 2913}, {3612, 2218, 3407}, {2970, 965, 3011}, {3611, 2140, 3057}, {1216, 218, 1213}, {3588, 2155, 3390}, {3589, 2095, 3372}, {1956, 966, 2011}, {3608, 2131, 3045}, {3609, 2194, 3086}, {3015, 2075, 3574}, {2966, 928, 2927}, {3620, 2236, 3122}, {3354, 969, 3353}, {3352, 968, 3351}, {3568, 1981, 3342}, {2069, 1001, 2071}, {2164, 1051, 2225}, {3567, 2119, 3381}, {1211, 250, 1232}, {3566, 1922, 2897}, {3581, 2008, 2960}, {3580, 2128, 3383}, {1194, 190, 1173}, {1166, 176, 1188}, {1191, 184, 1169}, {1203, 200, 1176}, {1172, 152, 1171}, {1189, 183, 1168}, {3618, 2201, 3100}, {1178, 164, 1181}, {1228, 209, 1208}, {3564, 1918, 2895}, {1220, 191, 1197}, {3571, 1951, 2916}, {3570, 2002, 3348}, {2369, 210, 2350}, {1177, 199, 1225}, {1231, 287, 1254}, {1259, 260, 1236}, {128, 91, 127}, {3344, 947, 3343}, {3548, 1914, 3327}, {2086, 1010, 2084}, {2147, 1044, 2148}, {2682, 686, 2713}, {2679, 649, 2647}, {2965, 998, 3006}, {2728, 701, 2691}, {2962, 960, 2963}, {2149, 1045, 2150}, {3376, 1022, 3375}, {3374, 2104, 3592}, {3380, 1026, 3379}, {2173, 1061, 2174}, {3378, 1024, 3377}, {2975, 1010, 3370}, {3376, 2107, 3593}, {3515, 1667, 2726}, {3071, 1055, 3073}, {2039, 1019, 2103}, {3397, 1060, 3080}, {2066, 963, 2067}, {2063, 995, 2062}, {3009, 965, 2969}, {3010, 1000, 3049}, {2715, 688, 2684}, {3012, 1002, 3053}, {2596, 619, 583}, {2177, 1063, 2178}, {3055, 2138, 3584}, {3388, 1041, 3058}, {2145, 1043, 2146}, {3368, 1008, 3367}, {2954, 993, 2999}, {2058, 991, 2122}, {3042, 1030, 3043}, {3514, 1661, 2724}, {3508, 1639, 2705}, {2693, 701, 2692}, {3509, 1642, 2707}, {3366, 2077, 3585}, {2775, 792, 2776}, {3396, 1059, 3079}, {3067, 1054, 3069}, {231, 268, 232}, {267, 268, 230}, {1198, 228, 1221}, {193, 229, 230}, {1239, 266, 1222}, {193, 231, 194}, {2529, 451, 2504}, {2526, 447, 2501}, {197, 233, 234}, {271, 272, 234}, {227, 264, 228}, {1241, 270, 1224}, {2585, 573, 2584}, {197, 235, 198}, {233, 270, 234}, {3470, 1396, 2521}, {1226, 236, 1225}, {2523, 475, 2541}, {229, 266, 230}, {2519, 469, 2540}, {195, 231, 232}, {2159, 1049, 2160}, {2091, 1012, 2090}, {3503, 1671, 3263}, {3504, 1803, 3294}, {2165, 1053, 2099}, {2606, 559, 2573}, {3373, 2102, 3591}, {3066, 1053, 3068}, {1495, 1531, 2625}, {2097, 1015, 2096}, {2516, 430, 2490}, {2510, 461, 2533}, {2597, 622, 3234}, {587, 586, 623}, {3027, 1016, 3025}, {2161, 1050, 2162}, {2513, 464, 2537}, {2181, 1064, 2246}, {2515, 466, 2539}, {1929, 948, 1985}, {3494, 1579, 3243}, {2630, 595, 2604}, {3531, 1770, 2795}, {3405, 1078, 3099}, {3389, 2146, 3600}, {3050, 1000, 3048}, {2070, 1039, 2137}, {3052, 1037, 3090}, {2144, 1043, 2143}, {3532, 1830, 3301}, {3406, 1079, 3101}, {3542, 1826, 3298}, {2124, 1029, 2122}, {3311, 870, 2867}, {2125, 994, 2061}, {3538, 1749, 2774}, {2153, 1047, 2151}, {3092, 1075, 3095}, {3543, 1777, 2797}, {3051, 1002, 3364}, {3401, 1066, 3082}, {2139, 1041, 2138}, {2116, 1026, 2117}, {2948, 946, 2947}, {2044, 986, 2045}, {2982, 980, 2984}, {1992, 952, 1991}, {2042, 985, 2043}, {1988, 950, 1987}, {3346, 1990, 3569}, {2943, 908, 2905}, {1978, 940, 1977}, {2026, 973, 2027}, {3379, 1026, 2995}, {2940, 907, 2902}, {3554, 1885, 3317}, {3356, 976, 2977}, {3555, 1896, 2884}, {3056, 1040, 3097}, {1974, 938, 1973}, {3355, 975, 2976}, {2193, 1071, 2135}, {1283, 362, 1310}, {2131, 1033, 2130}, {2616, 609, 2643}, {3070, 1019, 3032}, {3490, 1523, 2618}, {3075, 1057, 3074}, {3399, 2175, 3606}, {3398, 2174, 3607}, {2629, 627, 2628}, {2215, 1084, 2216}, {2613, 571, 2582}, {2158, 1049, 2157}, {3067, 1018, 3030}, {3497, 1584, 3245}, {2621, 577, 2590}, {2667, 634, 2634}, {3488, 1517, 2612}, {3108, 1091, 3110}, {2577, 601, 565}, {3487, 1513, 2610}, {3397, 2171, 3605}, {2693, 702, 2661}, {3112, 1092, 3114}, {3500, 1562, 2642}, {2191, 1069, 2192}, {2646, 612, 2617}, {2675, 682, 2677}, {2645, 647, 2643}, {2641, 644, 2672}, {2067, 963, 2068}, {3007, 997, 3008}, {3495, 1537, 2627}, {2189, 1068, 2190}, {3499, 1556, 2638}, {2695, 706, 2697}, {2105, 1057, 2166}, {2168, 1059, 2167}, {2665, 670, 2663}, {2649, 649, 2681}, {2209, 1082, 2210}, {2058, 992, 2056}, {2648, 613, 2619}, {108, 109, 72}, {110, 38, 73}, {73, 38, 1}, {54, 53, 91}, {1386, 460, 1352}, {465, 502, 503}, {532, 533, 496}, {1, 64, 65}, {2534, 499, 2533}, {58, 94, 95}, {2560, 538, 2561}, {1391, 503, 1421}, {503, 539, 540}, {459, 458, 495}, {472, 471, 508}, {55, 56, 1}, {1429, 511, 1428}, {545, 546, 509}, {498, 534, 535}, {93, 56, 92}, {1427, 510, 1426}, {507, 543, 544}, {463, 462, 499}, {2558, 537, 2559}, {2632, 1542, 3486}, {3227, 600, 3226}, {1, 68, 69}, {1510, 601, 1509}, {70, 1, 69}, {105, 68, 104}, {2630, 631, 2631}, {633, 634, 597}, {562, 561, 598}, {3237, 634, 2635}, {500, 536, 537}, {2556, 535, 2557}, {59, 95, 96}, {511, 548, 549}, {1, 65, 1149}, {2538, 502, 2537}, {599, 635, 636}, {102, 65, 101}, {2565, 1453, 3474}, {468, 467, 504}, {55, 1, 54}, {1, 63, 64}, {491, 527, 528}, {2322, 93, 2323}, {1415, 492, 1414}, {1373, 485, 1408}, {1, 60, 61}, {450, 449, 486}, {456, 493, 494}, {60, 1, 59}, {522, 485, 484}, {2553, 1436, 3472}, {1, 62, 63}, {487, 523, 524}, {3206, 488, 3205}, {1408, 485, 1433}, {1407, 478, 1403}, {454, 453, 490}, {1413, 490, 1412}, {1368, 480, 1405}, {513, 514, 477}, {1432, 515, 1403}, {1442, 529, 1443}, {2508, 494, 3207}, {493, 531, 494}, {1425, 508, 1424}, {52, 51, 89}, {1, 56, 2321}, {3210, 506, 3209}, {505, 541, 542}, {602, 638, 639}, {520, 482, 519}, {482, 520, 483}, {2496, 477, 2524}, {3211, 512, 2542}, {480, 517, 445}, {1, 58, 59}, {2548, 520, 2549}, {55, 54, 92}, {447, 484, 485}, {1406, 478, 1407}, {489, 525, 526}, {1512, 603, 1511}, {565, 564, 2577}, {53, 1, 52}, {3233, 622, 2597}, {3229, 608, 2642}, {549, 548, 585}, {1437, 562, 1472}, {2608, 1506, 3480}, {1474, 564, 1473}, {53, 54, 1}, {3230, 1522, 3489}, {611, 647, 648}, {65, 64, 101}, {61, 99, 62}, {2583, 608, 2614}, {1521, 573, 1486}, {2646, 648, 2647}, {2553, 524, 2551}, {1, 66, 67}, {1585, 663, 1620}, {606, 642, 643}, {2575, 559, 2606}, {562, 598, 599}, {554, 591, 519}, {41, 40, 78}, {2566, 584, 2625}, {40, 77, 78}, {2568, 550, 3217}, {514, 513, 550}, {43, 1, 42}, {3224, 594, 2604}, {41, 42, 1}, {41, 1, 40}, {3226, 600, 2576}, {2575, 560, 2574}, {528, 527, 564}, {2578, 566, 1476}, {49, 87, 50}, {1409, 560, 1469}, {1476, 566, 1475}, {565, 601, 602}, {61, 97, 98}, {1559, 643, 1560}, {2615, 573, 2585}, {593, 631, 594}, {2602, 590, 2601}, {1540, 628, 556}, {3224, 1503, 3485}, {2674, 681, 2707}, {1539, 627, 1502}, {631, 593, 630}, {2598, 587, 2627}, {3234, 622, 2626}, {1501, 588, 1500}, {66, 103, 104}, {1468, 595, 1504}, {1516, 605, 1515}, {2570, 553, 2600}, {588, 626, 589}, {519, 591, 556}, {587, 623, 624}, {1466, 551, 1464}, {1154, 102, 1155}, {1554, 640, 1555}, {1498, 586, 1461}, {656, 657, 620}, {63, 99, 100}, {59, 97, 60}, {583, 582, 2596}, {63, 101, 64}, {3233, 1533, 3493}, {1481, 568, 1479}, {1488, 613, 1524}, {1550, 637, 1551}, {2656, 1571, 3492}, {1530, 619, 1529}, {617, 653, 654}, {3241, 652, 2653}, {579, 616, 617}, {615, 651, 652}, {90, 53, 89}, {2648, 649, 2649}, {68, 1, 67}, {2651, 1565, 3491}, {76, 40, 39}, {71, 108, 72}, {511, 549, 512}, {75, 38, 110}, {73, 109, 110}, {147, 75, 110}, {187, 150, 149}, {116, 79, 78}, {115, 114, 152}, {118, 119, 82}, {146, 109, 108}, {154, 155, 117}, {115, 78, 77}, {2330, 123, 2343}, {91, 129, 92}, {126, 89, 88}, {1160, 121, 1174}, {153, 154, 117}, {117, 118, 81}, {188, 151, 187}, {153, 116, 115}, {128, 127, 164}, {1159, 114, 1158}, {166, 165, 202}, {126, 125, 163}, {106, 142, 143}, {2348, 175, 2333}, {143, 142, 179}, {107, 106, 144}, {2335, 140, 3182}, {144, 145, 108}, {180, 143, 179}, {171, 172, 135}, {138, 139, 102}, {124, 123, 161}, {104, 103, 141}, {125, 161, 162}, {2334, 139, 2351}, {187, 149, 186}, {116, 117, 80}, {142, 106, 105}, {173, 136, 172}, {124, 125, 88}, {120, 83, 82}, {2328, 121, 2342}, {176, 212, 213}, {2348, 137, 2325}, {143, 181, 144}, {136, 173, 137}, {202, 203, 166}, {1180, 164, 1178}, {2352, 140, 2335}, {2355, 179, 2370}, {215, 178, 177}, {145, 144, 182}, {2336, 178, 2353}, {2333, 175, 2351}, {3186, 209, 2347}, {211, 174, 210}, {174, 212, 175}, {3184, 1183, 3441}, {144, 106, 143}, {181, 143, 180}, {1181, 164, 1202}, {1162, 166, 1182}, {2362, 199, 2364}, {124, 87, 86}, {122, 123, 86}, {187, 151, 150}, {1152, 84, 1153}, {155, 118, 117}, {145, 146, 108}, {116, 153, 117}, {120, 121, 84}, {109, 147, 110}, {146, 147, 109}, {170, 171, 133}, {1184, 131, 1164}, {1186, 170, 1204}, {204, 167, 166}, {135, 172, 136}, {205, 206, 169}, {182, 144, 181}, {152, 153, 115}, {134, 171, 135}, {2523, 512, 3211}, {138, 101, 100}, {136, 137, 100}, {1454, 543, 1453}, {1490, 580, 1491}, {505, 504, 541}, {3216, 1449, 3478}, {1458, 546, 1494}, {1460, 548, 1459}, {509, 508, 545}, {1451, 541, 1450}, {2593, 579, 2563}, {507, 506, 543}, {126, 163, 127}, {557, 519, 556}, {644, 645, 608}, {2570, 554, 2547}, {493, 530, 531}, {582, 583, 546}, {1456, 545, 1455}, {194, 195, 158}, {519, 557, 520}, {2329, 159, 2343}, {539, 577, 540}, {500, 499, 536}, {2586, 574, 2587}, {503, 502, 539}, {194, 157, 156}, {1192, 183, 1189}, {144, 108, 107}, {537, 573, 574}, {534, 572, 535}, {1448, 533, 1484}, {496, 495, 532}, {2327, 157, 2342}, {531, 567, 568}, {2341, 155, 2359}, {498, 497, 534}, {3183, 1174, 3440}, {3185, 191, 2338}, {1480, 568, 1481}, {2340, 155, 2360}, {445, 517, 482}, {484, 521, 522}, {553, 515, 552}, {1164, 131, 1183}, {1287, 327, 1286}, {134, 97, 96}, {2451, 364, 2433}, {1439, 527, 1438}, {489, 488, 525}, {1159, 151, 1171}, {134, 135, 98}, {135, 136, 99}, {1163, 130, 1182}, {170, 133, 132}, {131, 132, 95}, {1180, 165, 1161}, {112, 75, 147}, {163, 164, 127}, {1469, 560, 1470}, {132, 133, 96}, {129, 130, 93}, {1409, 523, 1434}, {487, 486, 523}, {2340, 156, 2337}, {517, 554, 482}, {550, 551, 514}, {162, 163, 125}, {196, 197, 160}, {1462, 549, 1463}, {1477, 566, 1478}, {2544, 516, 2546}, {477, 476, 513}, {171, 134, 133}, {2571, 557, 2572}, {1175, 158, 1199}, {525, 563, 526}, {3212, 1433, 3476}, {491, 490, 527}, {2339, 119, 2326}, {124, 161, 125}, {558, 559, 522}, {1441, 529, 1440}, {528, 564, 565}, {3119, 1095, 3170}, {2569, 589, 2601}, {482, 554, 519}, {468, 504, 505}, {1359, 468, 1392}, {2519, 470, 2518}, {127, 91, 90}, {2493, 471, 2520}, {1391, 466, 1390}, {3202, 1394, 3469}, {3209, 506, 2517}, {94, 58, 57}, {401, 438, 402}, {1342, 447, 1372}, {445, 483, 446}, {1341, 446, 1371}, {483, 445, 482}, {2603, 591, 2600}, {95, 59, 58}, {2508, 457, 2507}, {1416, 492, 1417}, {126, 90, 89}, {1398, 472, 1426}, {2495, 474, 2522}, {2531, 496, 2532}, {1354, 462, 1387}, {3207, 494, 2530}, {107, 70, 69}, {1357, 465, 1390}, {2535, 500, 2536}, {108, 71, 70}, {2484, 459, 2509}, {460, 424, 423}, {1156, 103, 1155}, {97, 59, 96}, {88, 125, 126}, {104, 67, 66}, {2515, 467, 2514}, {104, 68, 67}, {1367, 479, 1404}, {2544, 480, 2525}, {461, 497, 498}, {2526, 483, 2527}, {2322, 57, 2321}, {405, 443, 406}, {317, 353, 354}, {2469, 365, 2452}, {388, 389, 351}, {1314, 403, 1337}, {99, 63, 62}, {3205, 488, 2504}, {131, 95, 94}, {2445, 353, 2444}, {353, 390, 354}, {3190, 1278, 3454}, {313, 351, 314}, {1270, 348, 1326}, {99, 61, 98}, {2458, 384, 2459}, {315, 351, 352}, {415, 414, 451}, {2423, 352, 2444}, {350, 387, 351}, {450, 486, 487}, {1344, 450, 1375}, {2503, 448, 2528}, {421, 420, 457}, {408, 371, 443}, {440, 478, 441}, {129, 93, 92}, {129, 91, 128}, {2503, 449, 2502}, {1400, 476, 1365}, {2497, 405, 2473}, {1356, 464, 1389}, {101, 63, 100}, {454, 490, 491}, {3197, 1377, 3465}, {2480, 453, 2506}, {516, 515, 553}, {132, 96, 95}, {2483, 456, 2507}, {3198, 1379, 3466}, {2482, 455, 3199}, {97, 61, 60}, {2461, 387, 2443}, {463, 499, 500}, {142, 105, 141}, {428, 466, 429}, {392, 430, 393}, {2491, 1358, 3462}, {72, 109, 73}, {460, 423, 422}, {87, 124, 88}, {387, 425, 388}, {1311, 435, 1362}, {2494, 435, 2520}, {1335, 437, 1363}, {2514, 467, 2490}, {396, 434, 397}, {398, 434, 435}, {1383, 458, 1350}, {3202, 471, 2493}, {1351, 421, 1384}, {2468, 436, 2521}, {401, 437, 438}, {395, 431, 432}, {386, 422, 423}, {389, 425, 426}, {77, 114, 115}, {76, 75, 113}, {82, 44, 81}, {83, 45, 82}, {78, 79, 41}, {1, 72, 73}, {53, 90, 91}, {114, 77, 113}, {2469, 402, 2470}, {3305, 856, 2849}, {1385, 462, 1354}, {3201, 463, 2511}, {86, 123, 124}, {2489, 428, 2488}, {2464, 426, 2487}, {1386, 461, 1353}, {80, 44, 43}, {113, 77, 76}, {1359, 431, 1358}, {68, 105, 106}, {1392, 468, 1393}, {141, 103, 140}, {96, 133, 134}, {2478, 1343, 3458}, {107, 69, 106}, {1349, 419, 1348}, {100, 137, 138}, {3198, 455, 2482}, {3197, 453, 2480}, {2505, 452, 2479}, {376, 414, 377}, {437, 475, 438}, {402, 438, 439}, {380, 416, 417}, {378, 416, 379}, {1375, 450, 1376}, {98, 97, 134}, {105, 104, 141}, {1345, 378, 1321}, {448, 411, 410}, {3203, 474, 2495}, {443, 371, 406}, {1370, 446, 1341}, {1156, 139, 1167}, {1374, 413, 1343}, {384, 420, 421}, {419, 457, 420}, {99, 98, 135}, {2518, 470, 2492}, {100, 99, 136}, {3201, 1388, 3468}, {495, 496, 459}, {2500, 1371, 3457}, {369, 405, 406}, {404, 440, 441}, {440, 404, 403}, {368, 405, 369}, {2472, 368, 2454}, {102, 101, 138}, {2474, 405, 2497}, {371, 334, 406}, {522, 521, 558}, {318, 356, 319}, {320, 356, 357}, {47, 83, 84}, {1347, 418, 1323}, {381, 418, 382}, {345, 381, 382}, {412, 374, 411}, {2436, 373, 2475}, {379, 416, 380}, {45, 1, 44}, {1295, 375, 1319}, {80, 43, 79}, {343, 379, 380}, {341, 379, 342}, {413, 414, 376}, {1, 70, 71}, {2457, 376, 3192}, {1325, 382, 1348}, {414, 415, 377}, {340, 376, 377}, {2409, 330, 2434}, {406, 334, 369}, {51, 87, 88}, {49, 85, 86}, {1302, 385, 1326}, {375, 374, 412}, {52, 1, 51}, {359, 397, 360}, {394, 431, 395}, {361, 397, 398}, {371, 408, 409}, {371, 409, 372}, {2411, 373, 2455}, {1317, 366, 1337}, {368, 369, 331}, {334, 297, 369}, {52, 89, 53}, {373, 372, 409}, {331, 369, 332}, {508, 509, 472}, {373, 336, 372}, {1401, 476, 1400}, {39, 40, 1}, {76, 39, 38}, {38, 39, 1}, {1451, 578, 1489}, {75, 76, 38}, {2620, 614, 2590}, {1493, 582, 1492}, {1515, 605, 1479}, {1454, 580, 1490}, {2623, 1526, 3483}, {579, 617, 580}, {77, 40, 76}, {556, 594, 1467}, {43, 44, 1}, {594, 556, 593}, {1600, 682, 1561}, {590, 553, 552}, {1527, 617, 1528}, {1513, 603, 1514}, {531, 530, 567}, {1497, 585, 1496}, {619, 620, 583}, {1495, 584, 1494}, {2602, 626, 3236}, {2583, 571, 2613}, {1520, 609, 1485}, {1521, 611, 574}, {2589, 576, 2588}, {1483, 570, 1482}, {537, 536, 573}, {75, 112, 113}, {1309, 395, 1332}, {569, 605, 606}, {1, 61, 62}, {58, 1, 57}, {546, 545, 582}, {2592, 578, 2591}, {1523, 613, 1488}, {539, 576, 577}, {2582, 571, 3221}, {534, 571, 572}, {3230, 611, 2617}, {2447, 355, 2446}, {3194, 394, 3193}, {1333, 396, 1332}, {336, 299, 335}, {2411, 337, 2435}, {369, 297, 332}, {108, 70, 107}, {2496, 440, 3196}, {3187, 1261, 3452}, {336, 335, 372}, {1257, 331, 1289}, {366, 330, 329}, {1316, 367, 1290}, {308, 344, 345}, {2438, 340, 2437}, {302, 338, 339}, {2433, 364, 2452}, {2434, 330, 2453}, {334, 372, 335}, {72, 1, 71}, {1236, 260, 1258}, {1322, 381, 1299}, {334, 371, 372}, {311, 347, 348}, {399, 400, 362}, {69, 68, 106}, {1282, 361, 1310}, {1338, 403, 1314}, {326, 325, 363}, {392, 393, 355}, {2324, 94, 2323}, {1304, 349, 1303}, {396, 397, 359}, {1309, 359, 1308}, {2441, 347, 2440}, {324, 360, 361}, {322, 360, 323}, {2450, 357, 2467}, {1281, 358, 1308}, {1324, 383, 1301}, {2426, 358, 2448}, {1329, 393, 1307}, {51, 1, 50}, {344, 381, 345}, {2419, 346, 2440}, {351, 389, 352}, {351, 387, 388}, {383, 420, 384}, {422, 386, 385}, {1328, 385, 1327}, {45, 46, 1}, {44, 82, 45}, {2466, 391, 2488}, {429, 430, 392}, {434, 398, 397}, {45, 83, 46}, {1307, 393, 1330}, {1283, 398, 1334}, {1364, 437, 1335}, {1313, 400, 1336}, {2462, 387, 2461}, {362, 400, 363}, {1311, 399, 1334}, {1, 47, 1148}, {1329, 356, 1306}, {2445, 389, 2463}, {49, 1, 48}, {44, 80, 81}, {1318, 375, 1295}, {306, 342, 343}, {50, 1, 49}, {304, 342, 305}, {342, 379, 343}, {375, 337, 374}, {42, 41, 79}, {1321, 378, 1297}, {1313, 364, 1312}, {390, 427, 391}, {2447, 391, 2465}, {2464, 390, 2463}, {354, 390, 391}, {388, 425, 389}, {378, 379, 341}, {329, 365, 366}, {401, 402, 364}, {2417, 308, 2418}, {1200, 195, 1201}, {1595, 677, 1596}, {3222, 579, 2593}, {2622, 1525, 3483}, {2657, 660, 3243}, {2624, 1529, 3484}, {1616, 698, 1580}, {2614, 608, 3229}, {2898, 904, 3328}, {3232, 618, 2595}, {2865, 834, 2824}, {2615, 1519, 3482}, {1487, 575, 1522}, {630, 593, 665}, {2697, 706, 2731}, {2607, 561, 3220}, {1499, 549, 1461}, {1497, 584, 1533}, {574, 573, 1521}, {2589, 575, 2618}, {1531, 620, 1532}, {2609, 563, 2576}, {2868, 835, 2826}, {626, 625, 662}, {1594, 677, 1593}, {2702, 713, 2669}, {2244, 1064, 2178}, {2694, 705, 2696}, {3117, 2230, 3614}, {1631, 711, 1632}, {3412, 1088, 3151}, {2637, 636, 2636}, {3419, 1105, 3128}, {3129, 1070, 3404}, {2314, 1141, 2253}, {2659, 662, 3244}, {1619, 700, 1583}, {1598, 679, 1597}, {2243, 1099, 2302}, {705, 668, 667}, {2259, 1105, 2316}, {639, 638, 675}, {1544, 670, 1586}, {1508, 599, 1548}, {2633, 1543, 3486}, {1541, 627, 1539}, {2580, 532, 3213}, {2579, 567, 2610}, {1476, 565, 1511}, {1477, 530, 1443}, {1467, 557, 556}, {1569, 690, 1604}, {690, 726, 727}, {1500, 588, 1464}, {1456, 544, 1492}, {2673, 681, 2674}, {2653, 652, 2652}, {1609, 693, 1608}, {1472, 562, 1507}, {2656, 654, 2654}, {2607, 1505, 3480}, {1471, 525, 1436}, {2609, 1509, 3481}, {1468, 558, 1503}, {2715, 724, 2716}, {2720, 1656, 3502}, {2565, 542, 2594}, {2564, 506, 3210}, {702, 630, 665}, {3223, 591, 2603}, {556, 591, 1540}, {2662, 632, 2631}, {2599, 552, 3219}, {2581, 569, 2612}, {3225, 596, 2605}, {2568, 587, 2598}, {1484, 533, 1446}, {2555, 569, 2581}, {668, 630, 667}, {1615, 697, 1614}, {2562, 1450, 3478}, {2562, 540, 2591}, {1586, 670, 1625}, {1457, 510, 1427}, {1635, 714, 1636}, {1465, 515, 1432}, {1460, 547, 1496}, {1463, 549, 1499}, {1547, 672, 1588}, {672, 708, 709}, {2699, 1628, 3501}, {3020, 1048, 3061}, {2154, 1046, 2212}, {2155, 1011, 2089}, {1816, 876, 1875}, {3063, 1014, 3372}, {3061, 1048, 3104}, {2160, 1049, 2219}, {1856, 864, 1855}, {1874, 875, 1873}, {1932, 913, 1933}, {2166, 1057, 2229}, {2904, 907, 2906}, {2177, 1027, 2117}, {2183, 1029, 2124}, {1930, 912, 1931}, {3315, 878, 3314}, {3395, 1058, 3076}, {2176, 1062, 2242}, {2180, 1028, 2121}, {2306, 1138, 2308}, {3330, 911, 2872}, {2162, 1050, 2222}, {1908, 897, 1909}, {2840, 813, 2801}, {2803, 850, 2841}, {3101, 1079, 3147}, {1832, 815, 1833}, {2816, 862, 3309}, {2202, 1043, 2144}, {3099, 1078, 3145}, {2214, 1083, 2277}, {2215, 1048, 2156}, {2875, 876, 2874}, {3402, 1068, 3081}, {3041, 1066, 3401}, {2870, 873, 2869}, {3125, 2240, 3607}, {1871, 874, 1870}, {2208, 1081, 2272}, {1925, 909, 1926}, {3103, 1080, 3148}, {2209, 1046, 2150}, {1512, 602, 1552}, {3080, 1060, 3123}, {3078, 1058, 3118}, {1923, 905, 1863}, {3121, 1096, 3417}, {2819, 867, 2861}, {3130, 1144, 3179}, {3177, 1107, 3424}, {2307, 1102, 2249}, {2316, 1105, 2257}, {3420, 1142, 3175}, {3174, 1105, 3419}, {2899, 905, 2901}, {1940, 916, 1995}, {2239, 1098, 2296}, {1993, 952, 1994}, {3433, 1134, 3122}, {2236, 1097, 2293}, {3423, 1106, 3422}, {2299, 1099, 2241}, {2304, 1101, 2245}, {2801, 813, 2758}, {2296, 1098, 2238}, {2293, 1097, 2235}, {2859, 866, 3310}, {3311, 1866, 3550}, {2900, 906, 2902}, {2284, 1123, 2286}, {1808, 871, 1867}, {2173, 1025, 2113}, {3149, 1086, 3407}, {3378, 2111, 3605}, {3079, 1059, 3120}, {3150, 1087, 3409}, {3151, 1088, 3411}, {3154, 1089, 3414}, {2204, 1117, 2271}, {1800, 827, 1798}, {1861, 867, 1860}, {2169, 1023, 2109}, {3145, 1078, 3057}, {2290, 1095, 2230}, {2274, 1083, 2210}, {1918, 902, 1857}, {2280, 1085, 2216}, {2190, 1068, 2258}, {2640, 607, 3228}, {1657, 728, 1658}, {1643, 718, 1695}, {1360, 433, 1361}, {630, 668, 631}, {2660, 665, 2628}, {1336, 400, 1363}, {556, 628, 593}, {2457, 1320, 3458}, {3193, 394, 2467}, {628, 665, 593}, {1275, 278, 1248}, {606, 605, 642}, {3208, 504, 2539}, {2685, 689, 2652}, {1421, 503, 1449}, {617, 616, 653}, {1425, 507, 1455}, {1378, 452, 1412}, {1604, 690, 1605}, {2564, 1452, 3474}, {1416, 456, 1382}, {1370, 408, 1340}, {1376, 450, 1410}, {1544, 633, 1543}, {1300, 345, 1301}, {1591, 674, 1592}, {1344, 413, 1374}, {1553, 640, 1552}, {2662, 668, 2664}, {1364, 436, 1397}, {639, 675, 676}, {2478, 412, 2477}, {1304, 348, 1270}, {1575, 657, 1610}, {1296, 340, 1297}, {3192, 376, 2456}, {1316, 366, 1317}, {624, 660, 661}, {588, 625, 626}, {1298, 343, 1299}, {1345, 415, 1346}, {626, 662, 663}, {1415, 491, 1440}, {1566, 651, 1565}, {1418, 458, 1383}, {1599, 680, 1558}, {1384, 421, 1350}, {608, 607, 644}, {1380, 454, 1414}, {1381, 419, 1349}, {1420, 497, 1352}, {1393, 468, 1422}, {2679, 685, 2680}, {615, 614, 651}, {1395, 470, 1424}, {1340, 408, 1369}, {1399, 473, 1428}, {2676, 683, 2678}, {2498, 442, 2499}, {648, 684, 685}, {2730, 739, 2692}, {3203, 1397, 3471}, {3204, 486, 2528}, {647, 611, 610}, {620, 619, 656}, {2512, 428, 2489}, {2552, 1435, 3472}, {1441, 528, 1475}, {1442, 493, 1417}, {2639, 642, 3239}, {1430, 476, 1401}, {1457, 546, 1458}, {1606, 691, 1607}, {2530, 494, 2554}, {1573, 656, 1572}, {1577, 659, 1576}, {1439, 526, 1473}, {1429, 510, 1459}, {1437, 525, 1471}, {1447, 497, 1420}, {1413, 489, 1438}, {1396, 472, 1398}, {2552, 488, 3206}, {2550, 1434, 3476}, {2550, 522, 2574}, {693, 694, 657}, {3220, 561, 2551}, {602, 601, 638}, {1361, 433, 1394}, {597, 596, 633}, {2641, 681, 2673}, {1578, 623, 1536}, {680, 718, 681}, {1574, 621, 1532}, {1573, 655, 1608}, {2635, 634, 2667}, {2639, 679, 2670}, {2676, 647, 2645}, {2684, 688, 2683}, {2633, 632, 2663}, {1560, 643, 1558}, {3258, 722, 2712}, {2579, 604, 2611}, {684, 648, 647}, {1563, 645, 1561}, {2622, 579, 3222}, {2587, 574, 3489}, {3231, 614, 2620}, {2650, 1564, 3491}, {1577, 658, 1612}, {2655, 618, 3232}, {1579, 659, 1614}, {1550, 601, 1510}, {1553, 639, 1593}, {1613, 696, 1612}, {1567, 616, 1526}, {1557, 641, 1597}, {2723, 731, 2686}, {2650, 614, 3231}, {2651, 650, 2683}, {1611, 695, 1610}, {1554, 604, 1514}, {657, 656, 693}, {1582, 661, 1618}, {1584, 627, 1541}, {2689, 699, 2690}, {2729, 737, 2756}, {1566, 688, 1602}, {3250, 691, 2654}, {2658, 625, 3235}, {2637, 1549, 3498}, {1569, 653, 1603}, {2670, 679, 2671}, {2611, 604, 2638}, {1485, 609, 1519}, {599, 598, 635}, {1324, 382, 1325}, {1347, 417, 1379}, {1547, 635, 1546}, {1322, 380, 1323}, {3194, 1331, 3462}, {2484, 422, 3195}, {3238, 1548, 3498}, {1356, 427, 1388}, {2491, 430, 2516}, {2666, 671, 2634}, {1406, 479, 1367}, {1346, 415, 1377}, {1405, 480, 1369}, {1589, 673, 1590}, {1373, 448, 1372}, {1360, 396, 1333}, {2500, 410, 2476}, {2668, 673, 2636}, {2512, 1389, 3461}, {1355, 426, 1387}, {2486, 424, 3200}, {2632, 596, 3225}, {2709, 720, 2711}, {3223, 1502, 3496}, {1581, 661, 1582}, {2624, 581, 2595}, {2677, 682, 2708}, {1545, 598, 1506}, {1646, 722, 1601}, {1527, 581, 1491}, {624, 623, 660}, {1535, 586, 1498}, {3247, 671, 2666}, {1482, 570, 1446}, {2555, 532, 2580}, {2682, 687, 2681}, {1534, 621, 1576}, {2625, 584, 1495}, {1574, 657, 1575}, {2655, 1570, 3492}, {1530, 618, 1572}, {2838, 848, 3301}, {2188, 1067, 2254}, {3083, 1032, 3384}, {3065, 1052, 3394}, {2779, 831, 2821}, {3028, 2100, 3590}, {2101, 1017, 2098}, {3031, 982, 2987}, {3034, 983, 2990}, {3295, 830, 3294}, {2862, 869, 2864}, {2112, 988, 2047}, {2968, 2010, 3572}, {2007, 923, 1953}, {1904, 859, 1844}, {1907, 896, 1963}, {868, 831, 830}, {2855, 900, 2893}, {1913, 898, 1968}, {3002, 995, 3003}, {1914, 863, 1854}, {1862, 869, 1806}, {2930, 1959, 3557}, {3309, 862, 2854}, {3037, 986, 3360}, {2087, 1009, 2152}, {2091, 1011, 2157}, {2092, 976, 2031}, {1765, 841, 1819}, {3314, 878, 2832}, {839, 877, 840}, {3398, 1062, 3039}, {1816, 839, 1815}, {3077, 2167, 3593}, {2088, 974, 2027}, {1762, 840, 1818}, {1855, 864, 1798}, {2856, 864, 2857}, {2078, 970, 2017}, {1858, 865, 1859}, {2786, 797, 2784}, {3369, 2085, 3587}, {3389, 1044, 3017}, {2788, 798, 2787}, {1773, 772, 1719}, {1905, 895, 1961}, {1908, 861, 1848}, {2873, 874, 2910}, {1871, 873, 1927}, {1872, 838, 1813}, {1736, 786, 1735}, {2871, 836, 2827}, {1790, 823, 1791}, {3333, 914, 2876}, {2834, 880, 3317}, {3291, 819, 2810}, {2951, 1987, 3561}, {1739, 788, 1738}, {1952, 923, 1893}, {1861, 866, 1921}, {2806, 817, 2762}, {1734, 785, 1733}, {750, 749, 786}, {2880, 883, 2879}, {1737, 786, 1736}, {3321, 892, 2889}, {3553, 1880, 3316}, {1881, 843, 1823}, {1877, 877, 1934}, {3345, 949, 2911}, {2912, 876, 2875}, {1771, 807, 1769}, {1926, 909, 1982}, {2896, 902, 2935}, {1932, 877, 1875}, {2893, 900, 2932}, {1919, 865, 1857}, {3338, 931, 2891}, {2909, 873, 2870}, {3341, 941, 3342}, {1727, 781, 1726}, {1901, 857, 1842}, {2767, 782, 2766}, {2794, 802, 2792}, {2892, 858, 2851}, {2052, 990, 2054}, {2907, 872, 3312}, {2859, 903, 2897}, {1731, 784, 1730}, {3094, 1076, 3096}, {1815, 839, 1814}, {3387, 1040, 3053}, {3306, 860, 2814}, {2134, 1035, 2065}, {1794, 825, 1792}, {1788, 821, 1787}, {2060, 992, 2123}, {3344, 1983, 3577}, {3010, 1001, 3362}, {3003, 995, 3044}, {3359, 985, 2992}, {3031, 2102, 3576}, {821, 859, 822}, {1828, 846, 1829}, {1742, 788, 1740}, {2972, 932, 2931}, {2805, 780, 2762}, {1734, 822, 1789}, {1737, 823, 1790}, {2020, 935, 1966}, {2019, 970, 2080}, {3363, 2068, 3582}, {3365, 2073, 3584}, {3014, 968, 3352}, {2045, 986, 2110}, {3291, 1784, 3535}, {2808, 818, 2848}, {2996, 990, 3040}, {2053, 954, 1998}, {2993, 949, 3345}, {2049, 988, 2114}, {2050, 953, 1994}, {2041, 984, 2106}, {2044, 950, 1988}, {3037, 2108, 3578}, {2009, 1001, 2069}, {3051, 2136, 3583}, {3013, 967, 3350}, {1826, 845, 1827}, {1787, 821, 1786}, {1835, 853, 1837}, {2061, 994, 2059}, {2994, 950, 2952}, {3290, 1782, 3534}, {3303, 887, 2883}, {3350, 967, 2971}, {3014, 2074, 3574}, {2065, 1035, 2133}, {3313, 874, 2873}, {1771, 806, 1768}, {2997, 1028, 3382}, {3595, 2118, 3381}, {3363, 1035, 3048}, {2115, 1025, 2175}, {2119, 991, 2055}, {2126, 1030, 2123}, {2145, 1007, 2079}, {3102, 2205, 3600}, {1867, 871, 1868}, {3047, 1033, 3085}, {2141, 1005, 2075}, {3296, 1810, 3540}, {2869, 873, 2827}, {3368, 2081, 3599}, {2149, 1009, 2083}, {3297, 1812, 3541}, {1847, 860, 1848}, {778, 741, 813}, {2800, 849, 2842}, {2038, 981, 2100}, {2983, 979, 3026}, {2179, 1064, 2181}, {2036, 941, 1979}, {2025, 972, 2085}, {2977, 976, 3022}, {3016, 969, 3354}, {2974, 972, 3018}, {2026, 937, 1972}, {1824, 844, 1772}, {2032, 940, 1978}, {2764, 779, 2761}, {3059, 2143, 3585}, {2128, 995, 2063}, {2072, 1003, 2073}, {3289, 812, 3288}, {2030, 939, 1976}, {2029, 974, 2090}, {3369, 2084, 3575}, {2800, 812, 2839}, {1819, 841, 1820}, {1887, 881, 1943}, {1723, 775, 1722}, {1874, 912, 1930}, {2345, 161, 2344}, {2330, 160, 2344}, {1912, 899, 1910}, {3336, 921, 2916}, {3331, 911, 3330}, {2365, 204, 2366}, {2331, 162, 2361}, {2842, 849, 2843}, {1869, 909, 1925}, {1985, 948, 1986}, {2940, 943, 2942}, {2944, 944, 2946}, {3332, 1931, 3561}, {3453, 1268, 2418}, {2438, 339, 2456}, {3331, 1928, 3560}, {1989, 950, 1990}, {3334, 1934, 3562}, {1833, 815, 1834}, {2356, 217, 2357}, {2838, 885, 2882}, {2887, 854, 3304}, {2353, 178, 2354}, {2352, 178, 2336}, {2979, 977, 3023}, {3324, 1903, 3557}, {2349, 174, 2325}, {2377, 227, 2358}, {3326, 1906, 3558}, {1965, 934, 1966}, {1892, 885, 1891}, {2324, 130, 2332}, {1945, 920, 1888}, {2881, 884, 3319}, {2886, 852, 2883}, {1922, 904, 1921}, {1886, 845, 1825}, {3319, 884, 3318}, {2882, 885, 2917}, {2337, 156, 2326}, {2339, 157, 2327}, {1836, 891, 1898}, {1971, 936, 1972}, {2485, 424, 2486}, {1887, 882, 1825}, {2417, 271, 2396}, {2415, 269, 2394}, {2401, 281, 2402}, {2845, 852, 2885}, {1824, 843, 1884}, {3307, 860, 3306}, {2429, 287, 2386}, {1904, 895, 1905}, {2907, 1924, 3551}, {2321, 57, 1}, {2844, 817, 2806}, {3386, 1034, 3385}, {1780, 811, 1778}, {2199, 1042, 2142}, {3098, 1077, 3141}, {886, 849, 848}, {3094, 2195, 3610}, {3138, 1113, 3140}, {1851, 862, 1849}, {1902, 894, 1903}, {2938, 940, 2978}, {2900, 870, 2864}, {2442, 349, 2443}, {2458, 347, 2441}, {2472, 404, 2473}, {2903, 871, 2866}, {881, 845, 844}, {1975, 938, 1976}, {1977, 940, 1920}, {2430, 326, 2407}, {1885, 881, 1884}, {1936, 915, 1937}, {2384, 244, 2385}, {1788, 858, 1844}, {2388, 292, 2408}, {1917, 901, 1916}, {2851, 858, 2850}, {2847, 854, 2889}, {1839, 856, 1838}, {1839, 855, 1899}, {2435, 337, 2391}, {1402, 439, 1365}, {3445, 1203, 2364}, {1957, 930, 1958}, {1993, 916, 1937}, {2994, 2046, 3569}, {3296, 836, 2828}, {3361, 987, 2952}, {3297, 837, 2829}, {1992, 951, 2048}, {2004, 956, 2059}, {2957, 957, 3000}, {2954, 956, 2998}, {2790, 800, 2789}, {2148, 1044, 2207}, {1796, 826, 1743}, {2956, 957, 2957}, {1950, 885, 1892}, {2915, 920, 3348}, {1948, 883, 1888}, {1999, 918, 1944}, {2826, 835, 2787}, {1970, 935, 2023}, {1792, 825, 1740}, {2953, 914, 3333}, {741, 704, 776}, {1936, 879, 1879}, {2727, 772, 2753}, {1773, 808, 1775}, {1831, 887, 1894}, {1890, 883, 1948}, {1770, 807, 1774}, {2880, 882, 3335}, {2755, 774, 3279}, {1984, 947, 2040}, {3287, 809, 2797}, {2951, 912, 2911}, {2896, 939, 2936}, {779, 741, 778}, {1980, 905, 1923}, {1999, 954, 2001}, {813, 741, 776}, {2118, 1027, 2120}, {2760, 743, 2732}, {2798, 810, 2799}, {2765, 1726, 3525}, {2390, 264, 2375}, {1946, 919, 1943}, {1939, 880, 1883}, {2373, 255, 2374}, {2370, 179, 2354}, {2363, 237, 2380}, {795, 759, 758}, {1752, 793, 1805}, {1878, 878, 1879}, {2780, 795, 2781}, {2378, 237, 2363}, {2777, 758, 2743}, {1774, 807, 1772}, {1843, 894, 1902}, {2374, 255, 2387}, {3323, 1900, 3556}, {2888, 889, 2922}, {2924, 927, 2927}, {3323, 893, 3322}, {1766, 805, 1767}, {2849, 856, 2809}, {1898, 891, 1954}, {2349, 173, 2350}, {1801, 828, 1802}, {2773, 790, 3281}, {3284, 1753, 3529}, {1764, 804, 1763}, {1964, 933, 2018}, {2163, 1051, 2164}, {768, 767, 804}, {2824, 834, 2784}, {1765, 804, 1764}, {1947, 920, 1945}, {1971, 900, 1915}, {1965, 898, 1909}, {3337, 929, 2926}, {1958, 930, 2012}, {2820, 832, 2822}, {1799, 827, 1800}, {1935, 914, 1991}, {2930, 894, 2891}, {2968, 965, 2970}, {2786, 798, 2785}, {2972, 2016, 3563}, {1960, 931, 2014}, {2543, 514, 2545}, {177, 214, 215}, {3450, 1273, 3189}, {2752, 735, 3261}, {1716, 769, 1769}, {1638, 716, 1637}, {1688, 751, 1689}, {2703, 714, 3255}, {3052, 1038, 3049}, {1702, 761, 1753}, {2749, 727, 2718}, {2793, 1760, 3521}, {3275, 762, 2748}, {2292, 1133, 2294}, {2241, 1099, 2240}, {1703, 726, 1653}, {2704, 752, 2736}, {1644, 757, 1697}, {2747, 725, 2716}, {2695, 670, 2665}, {2694, 669, 2664}, {739, 667, 702}, {2737, 717, 3256}, {3601, 2159, 3062}, {2728, 737, 2729}, {3416, 2229, 3614}, {1695, 718, 1641}, {2736, 752, 2772}, {1621, 704, 1622}, {667, 630, 702}, {690, 689, 726}, {1708, 729, 1658}, {2753, 772, 2754}, {1665, 697, 1615}, {1670, 700, 1619}, {2687, 732, 3260}, {2274, 1119, 2275}, {2213, 1084, 2211}, {2720, 727, 2749}, {2750, 1710, 3513}, {3277, 766, 2721}, {1660, 730, 1659}, {1657, 692, 1607}, {2727, 735, 2752}, {1666, 733, 1715}, {2238, 1098, 2237}, {2750, 729, 2721}, {3166, 1130, 3167}, {1701, 761, 1702}, {1711, 766, 1763}, {3259, 1652, 3512}, {1687, 750, 1738}, {2232, 1096, 2231}, {2235, 1097, 2234}, {3046, 997, 3005}, {1664, 732, 1714}, {1704, 763, 1705}, {3432, 1131, 3168}, {1699, 723, 1649}, {2660, 664, 2661}, {1821, 842, 1822}, {2672, 644, 3240}, {1598, 678, 1637}, {1618, 661, 1580}, {2671, 679, 2705}, {2688, 697, 2726}, {2675, 646, 2644}, {3065, 1016, 3027}, {713, 749, 750}, {3411, 1088, 3410}, {3602, 2163, 3064}, {1722, 775, 1672}, {1620, 663, 1583}, {1647, 722, 1646}, {1682, 747, 1683}, {2717, 1653, 3512}, {2714, 723, 2745}, {1650, 723, 1699}, {1696, 757, 1644}, {1717, 771, 1715}, {2738, 754, 2739}, {2704, 715, 2735}, {2706, 717, 2737}, {1595, 641, 1555}, {1638, 715, 1690}, {3265, 742, 2732}, {2282, 1122, 2283}, {3254, 1627, 3501}, {3604, 2227, 3415}, {3111, 1056, 3072}, {3183, 159, 2329}, {2298, 1135, 2300}, {2243, 1100, 2242}, {1665, 733, 1666}, {1606, 655, 1571}, {2719, 1655, 3502}, {2691, 701, 3251}, {3276, 764, 2718}, {3249, 689, 2685}, {2719, 691, 3250}, {1609, 692, 1659}, {1654, 726, 1703}, {1663, 696, 1613}, {2659, 699, 2689}, {2295, 1134, 2297}, {676, 675, 712}, {1590, 673, 1629}, {1591, 638, 1551}, {3159, 1128, 3161}, {1594, 676, 1633}, {3252, 1625, 3505}, {1623, 705, 1622}, {2657, 697, 2688}, {698, 736, 699}, {1661, 731, 1662}, {3116, 1094, 3115}, {1603, 653, 1568}, {767, 768, 731}, {1671, 736, 1721}, {2759, 776, 3264}, {3135, 1146, 3180}, {3166, 1094, 3116}, {3136, 1076, 3095}, {2256, 1104, 2253}, {3144, 1115, 3142}, {3427, 1116, 3146}, {2311, 1140, 2313}, {3494, 1578, 3242}, {3495, 1538, 3235}, {2252, 1102, 2310}, {3422, 1106, 3421}, {2223, 1087, 2221}, {3438, 1145, 3437}, {3423, 2260, 3621}, {2304, 1137, 2305}, {3455, 1287, 2432}, {2278, 1121, 2276}, {2265, 1077, 2196}, {2252, 1103, 2250}, {3159, 1092, 3110}, {3158, 1091, 3109}, {3412, 2224, 3619}, {3181, 1146, 3131}, {2318, 1143, 2317}, {3431, 1127, 3430}, {3488, 1518, 3228}, {3105, 1124, 3152}, {1148, 48, 1}, {3420, 2257, 3617}, {2312, 1140, 2310}, {1154, 66, 1149}, {3133, 1108, 3131}, {1152, 85, 1151}, {1179, 128, 1161}, {3171, 1133, 3169}, {1148, 47, 1151}, {1179, 166, 1162}, {2303, 1137, 2302}, {1150, 150, 1158}, {1170, 150, 1150}, {1149, 66, 1}, {2140, 1115, 2267}, {2239, 1135, 2298}, {2233, 1133, 2292}, {3426, 1108, 3425}, {3135, 1074, 3132}, {2317, 1143, 2260}, {2264, 1107, 2319}, {3091, 1109, 3132}, {3439, 1166, 3182}, {3087, 1108, 3133}, {3184, 167, 2346}, {1170, 112, 1157}, {3164, 1130, 3162}, {3176, 1143, 3178}, {3173, 1104, 3418}, {1630, 711, 1629}, {3467, 1385, 3200}, {2198, 1078, 2197}, {1700, 761, 1651}, {1708, 765, 1709}, {1677, 708, 1626}, {3273, 759, 2744}, {2819, 830, 3295}, {2714, 724, 2713}, {2449, 357, 2450}, {3475, 1465, 3218}, {1692, 753, 1693}, {2184, 1030, 2126}, {1694, 755, 1641}, {3266, 744, 2731}, {3265, 1675, 3516}, {694, 693, 730}, {2194, 1071, 2193}, {1681, 746, 1730}, {1682, 711, 1630}, {1684, 712, 1632}, {2770, 1732, 3517}, {1685, 748, 1735}, {2261, 1106, 2262}, {3473, 1448, 3215}, {3448, 1253, 2404}, {2734, 709, 2698}, {3050, 1072, 3088}, {1673, 704, 1621}, {680, 717, 718}, {2185, 1065, 2250}, {3479, 1431, 2542}, {3459, 1381, 3199}, {1944, 918, 1942}, {2710, 719, 2741}, {3460, 1328, 2460}, {2206, 1081, 2205}, {3092, 1039, 3054}, {2201, 1079, 2200}, {3136, 1112, 3139}, {2725, 770, 2751}, {3093, 1074, 3134}, {2273, 1119, 2272}, {3456, 1315, 2453}, {2270, 1118, 2269}, {3463, 1339, 2471}, {3464, 1368, 2499}, {3477, 1445, 3213}, {3444, 1216, 2372}, {2251, 1103, 2255}, {2249, 1102, 2247}, {2710, 720, 2708}, {3091, 1037, 3088}, {2709, 684, 2678}, {2208, 1082, 2207}, {722, 758, 759}, {3258, 1648, 3511}, {3387, 2137, 3610}, {2204, 1080, 2203}, {2742, 1697, 3510}, {1602, 688, 1652}, {708, 672, 671}, {1707, 765, 1706}, {1797, 789, 1743}, {1184, 169, 1165}, {1654, 763, 1704}, {3107, 1090, 3415}, {3325, 896, 2852}, {1756, 800, 1757}, {1846, 859, 1906}, {3589, 2094, 3022}, {1748, 755, 1694}, {1758, 801, 1759}, {1746, 754, 1693}, {1691, 753, 1690}, {1755, 799, 1809}, {3075, 1056, 3115}, {2788, 1754, 3529}, {2791, 764, 3276}, {1880, 879, 1882}, {1739, 787, 1793}, {2244, 1100, 2245}, {3586, 2082, 3018}, {1751, 757, 1698}, {1617, 698, 1616}, {2779, 794, 2778}, {1843, 857, 1901}, {3303, 1834, 3544}, {768, 804, 805}, {1711, 767, 1710}, {3158, 1127, 3160}, {1713, 769, 1712}, {2894, 901, 2895}, {1856, 863, 1916}, {2794, 1761, 3521}, {2723, 730, 2722}, {1852, 861, 1911}, {1651, 761, 1701}, {1841, 820, 1785}, {2862, 1864, 3549}, {1859, 865, 1919}, {2887, 1897, 3545}, {2034, 978, 1979}, {1781, 853, 1835}, {2848, 818, 2807}, {3322, 893, 2809}, {2845, 853, 3302}, {3108, 1055, 3069}, {1853, 826, 1796}, {3308, 1850, 3547}, {1865, 869, 1862}, {1674, 738, 1672}, {1741, 752, 1689}, {3308, 1849, 3536}, {2700, 748, 3270}, {779, 742, 741}, {1766, 769, 1713}, {750, 786, 787}, {1687, 751, 1686}, {2702, 712, 2701}, {1795, 824, 1850}, {2771, 1733, 3517}, {2815, 824, 2853}, {1762, 803, 1817}, {1789, 822, 1845}, {1728, 782, 1729}, {2830, 1814, 3530}, {3278, 1714, 3522}, {1589, 637, 1549}, {1663, 732, 1664}, {1244, 272, 1245}, {1776, 773, 1720}, {1681, 747, 1680}, {1676, 743, 1725}, {1587, 745, 1678}, {2733, 744, 2766}, {3035, 984, 2991}, {2793, 766, 3277}, {3036, 1020, 3076}, {2760, 779, 2764}, {1624, 743, 1676}, {2770, 748, 3269}, {3594, 2116, 3040}, {3290, 818, 2808}, {2763, 1725, 3525}, {1673, 739, 1724}, {742, 704, 741}, {2768, 746, 3268}, {2765, 780, 2805}, {3187, 300, 2410}, {1720, 773, 1669}, {2771, 784, 2813}, {1288, 331, 1257}, {3280, 1729, 3535}, {1804, 829, 1860}, {2812, 820, 2850}, {1241, 269, 1242}, {2856, 828, 3292}, {1718, 771, 1719}, {1758, 765, 1707}, {3596, 2132, 3385}, {2811, 1786, 3526}, {1262, 266, 1240}, {698, 735, 736}, {2858, 829, 3293}, {1745, 789, 1797}, {3285, 1757, 3541}, {3267, 744, 2733}, {3105, 2221, 3613}, {2821, 831, 2860}, {3269, 748, 2700}, {3268, 746, 2698}, {2828, 836, 2871}, {3414, 1089, 3413}, {1818, 840, 1876}, {2782, 796, 2783}, {1741, 788, 1742}, {1678, 745, 1679}, {3248, 673, 2668}, {1807, 833, 1864}, {1938, 916, 1940}, {1821, 806, 1767}, {1662, 731, 1712}, {3597, 2183, 3400}, {1805, 793, 1750}, {2699, 709, 2734}, {1721, 736, 1669}, {3278, 770, 2725}, {1830, 847, 1891}, {2706, 754, 2738}, {1809, 799, 1754}, {1746, 790, 1747}, {3282, 791, 2774}, {1698, 757, 1696}, {1647, 721, 1645}, {2742, 721, 2711}, {1631, 675, 1592}, {2740, 756, 3271}, {1817, 803, 1761}, {1587, 708, 1677}, {1823, 843, 1768}, {2280, 1121, 2281}, {2835, 808, 3286}, {2839, 812, 3289}, {2833, 842, 2877}, {3254, 673, 3248}, {1829, 846, 1889}, {2865, 1866, 3539}, {2228, 1089, 2288}, {2831, 838, 2874}, {1635, 678, 1596}, {3253, 1626, 3505}, {1624, 706, 1675}, {3068, 1053, 3106}, {1634, 713, 1686}, {2777, 794, 2781}, {2287, 1125, 2224}, {759, 795, 796}, {3409, 1087, 3408}, {1827, 845, 1886}, {3598, 2127, 3043}, {1895, 887, 1831}}], Polygon[{{1668, 734, 771, 1718}, {1297, 340, 377, 1321}, {1994, 952, 989, 2050}, {1809, 835, 836, 1755}, {2963, 960, 997, 3007}, {1181, 201, 202, 1178}, {1303, 312, 348, 1304}, {2866, 871, 1808, 3539}, {2918, 922, 959, 3349}, {1301, 345, 382, 1324}, {3057, 1078, 2198, 3611}, {2266, 1114, 1077, 2265}, {2730, 738, 1674, 3523}, {1997, 953, 990, 2052}, {2769, 821, 822, 2813}, {3060, 1042, 1079, 3406}, {2757, 774, 1779, 3524}, {3058, 1041, 1078, 3405}, {1299, 343, 380, 1322}, {3375, 1022, 985, 3359}, {1689, 751, 788, 1741}, {2418, 308, 1269, 3453}, {1171, 152, 114, 1159}, {1285, 327, 328, 1255}, {3127, 1067, 2187, 3616}, {1705, 763, 800, 1756}, {1988, 949, 986, 2044}, {1986, 948, 985, 2042}, {2344, 160, 198, 2345}, {3281, 790, 1744, 3527}, {3032, 1019, 2039, 3576}, {2938, 941, 904, 2937}, {2803, 778, 813, 2840}, {1199, 158, 195, 1200}, {1218, 220, 183, 1192}, {1269, 308, 345, 1300}, {2245, 1100, 1137, 2304}, {2807, 818, 817, 2846}, {2182, 1065, 1028, 2180}, {2094, 1014, 977, 2033}, {3122, 1134, 2295, 3620}, {1817, 839, 840, 1762}, {1195, 154, 153, 1173}, {1164, 168, 169, 1184}, {2980, 942, 979, 2983}, {1248, 278, 277, 1274}, {1267, 272, 271, 1243}, {1944, 917, 954, 1999}, {1267, 309, 310, 1245}, {2740, 755, 792, 2775}, {1204, 206, 207, 1186}, {1153, 122, 85, 1152}, {1158, 150, 151, 1159}, {1155, 103, 66, 1154}, {1244, 273, 236, 1227}, {1258, 260, 295, 1292}, {1256, 291, 254, 1234}, {2415, 306, 1265, 3446}, {2248, 1101, 1138, 2306}, {2936, 939, 976, 3356}, {2429, 324, 1253, 3448}, {1707, 764, 801, 1758}, {2442, 350, 1273, 3450}, {1276, 316, 317, 1250}, {1972, 936, 973, 2026}, {1266, 306, 343, 1298}, {2948, 945, 982, 2989}, {3377, 1024, 987, 3361}, {3131, 1146, 1109, 3133}, {1870, 874, 837, 1811}, {1709, 765, 802, 1760}, {2090, 1012, 975, 2029}, {1274, 277, 276, 1247}, {1251, 284, 247, 1230}, {2792, 802, 1759, 3530}, {2398, 278, 1275, 3447}, {1713, 768, 805, 1766}, {1168, 146, 145, 1189}, {2334, 176, 1166, 3439}, {2376, 227, 1197, 3442}, {1198, 192, 191, 1220}, {1271, 276, 275, 1246}, {1169, 112, 147, 1191}, {1252, 285, 284, 1279}, {2975, 973, 2024, 3575}, {1238, 298, 299, 1260}, {1308, 359, 322, 1281}, {2964, 926, 963, 2967}, {2302, 1137, 1100, 2243}, {2156, 1047, 1084, 2215}, {2755, 773, 810, 2798}, {1226, 235, 272, 1227}, {1229, 246, 283, 1230}, {2364, 199, 1177, 3445}, {1258, 332, 297, 1236}, {2758, 813, 776, 2759}, {1225, 199, 235, 1226}, {2773, 827, 1799, 3537}, {1212, 213, 250, 1211}, {1224, 232, 269, 1241}, {1683, 747, 784, 1732}, {1214, 219, 220, 1218}, {2431, 326, 363, 2432}, {1679, 745, 782, 1728}, {3382, 1028, 1065, 3400}, {3106, 1053, 1090, 3109}, {1315, 368, 331, 1291}, {1233, 254, 255, 1217}, {1193, 218, 219, 1214}, {2373, 218, 1216, 3444}, {2178, 1063, 1100, 2244}, {1215, 216, 253, 1235}, {1783, 819, 782, 1782}, {1182, 166, 167, 1163}, {2795, 771, 1717, 3531}, {1750, 830, 831, 1805}, {1289, 295, 294, 1257}, {3301, 848, 1778, 3532}, {1221, 229, 192, 1198}, {2802, 778, 815, 2804}, {1238, 262, 261, 1237}, {1222, 228, 265, 1239}, {2276, 1121, 1084, 2213}, {2344, 161, 123, 2330}, {1235, 253, 290, 1234}, {1233, 217, 216, 1215}, {1237, 261, 260, 1259}, {1229, 247, 210, 1209}, {1173, 153, 152, 1194}, {1188, 176, 213, 1210}, {2383, 245, 1208, 3443}, {1206, 172, 171, 1187}, {1186, 207, 208, 1205}, {1239, 265, 302, 1240}, {3417, 1096, 2232, 3615}, {1185, 169, 206, 1204}, {1209, 210, 209, 1228}, {1941, 917, 880, 1939}, {1290, 330, 366, 1316}, {2820, 796, 795, 2780}, {1232, 250, 287, 1231}, {2062, 995, 958, 2005}, {1202, 164, 163, 1176}, {1743, 826, 827, 1797}, {1295, 339, 338, 1318}, {1326, 385, 386, 1270}, {2425, 355, 1305, 3454}, {1178, 202, 165, 1180}, {2328, 158, 1175, 3440}, {3128, 1105, 1068, 3402}, {2391, 337, 1293, 3452}, {1966, 934, 971, 2020}, {3089, 1071, 1108, 3087}, {1199, 196, 159, 1175}, {2470, 402, 439, 2471}, {2332, 130, 1163, 3441}, {2804, 815, 1832, 3533}, {2783, 796, 833, 2823}, {2150, 1045, 1082, 2209}, {2272, 1119, 1082, 2208}, {2916, 921, 1949, 3571}, {3348, 920, 1947, 3570}, {1307, 357, 356, 1329}, {1308, 358, 395, 1309}, {2269, 1118, 1081, 2206}, {2059, 994, 957, 2004}, {1767, 805, 842, 1821}, {1190, 183, 184, 1191}, {3005, 997, 960, 3004}, {2120, 1027, 1064, 2179}, {2186, 1030, 1067, 2188}, {1202, 200, 201, 1181}, {1189, 145, 182, 1192}, {3421, 1106, 1069, 3403}, {2967, 963, 2066, 3573}, {3086, 1070, 2263, 3609}, {3407, 1086, 2217, 3612}, {2835, 844, 845, 2796}, {1171, 151, 189, 1172}, {1172, 189, 190, 1194}, {1201, 195, 232, 1223}, {3365, 1004, 967, 3013}, {2132, 1072, 1035, 2134}, {1277, 280, 279, 1250}, {1182, 130, 129, 1162}, {2761, 779, 778, 2802}, {1294, 338, 300, 1293}, {2754, 772, 809, 3287}, {3162, 1130, 1093, 3113}, {2816, 825, 1794, 3536}, {2769, 784, 1731, 3526}, {1284, 324, 361, 1282}, {2129, 1031, 1068, 2189}, {2437, 340, 1296, 3449}, {1251, 283, 321, 1279}, {3090, 1037, 1074, 3093}, {2448, 358, 1281, 3451}, {2739, 754, 791, 3282}, {1245, 310, 273, 1244}, {1693, 753, 790, 1746}, {2372, 217, 1217, 3444}, {1659, 730, 693, 1609}, {2374, 219, 218, 2373}, {1197, 227, 228, 1220}, {1615, 696, 733, 1665}, {1680, 747, 710, 1628}, {2378, 200, 1203, 3445}, {2776, 793, 756, 2775}, {2713, 724, 687, 2682}, {3621, 2262, 1106, 3423}, {1201, 233, 196, 1200}, {1596, 677, 714, 1635}, {3259, 726, 689, 3249}, {1592, 674, 711, 1631}, {2375, 226, 263, 2390}, {3255, 714, 1633, 3507}, {2712, 722, 759, 3273}, {1254, 288, 251, 1231}, {1190, 147, 146, 1168}, {1208, 245, 246, 1228}, {1612, 696, 659, 1577}, {2385, 282, 245, 2384}, {2785, 798, 761, 2746}, {2357, 181, 180, 2356}, {1639, 717, 680, 1599}, {1151, 47, 84, 1152}, {1744, 790, 753, 1691}, {2387, 256, 219, 2374}, {1149, 65, 102, 1154}, {1637, 716, 679, 1598}, {2746, 761, 1700, 3520}, {1640, 716, 753, 1692}, {2647, 648, 685, 2679}, {1633, 714, 677, 1594}, {2661, 664, 701, 2693}, {3026, 979, 1016, 3029}, {3383, 1031, 2129, 3580}, {3008, 997, 1034, 3386}, {2130, 1033, 996, 2064}, {2960, 959, 2006, 3581}, {2776, 792, 1803, 3504}, {1555, 640, 677, 1595}, {2043, 985, 1022, 2108}, {1629, 711, 674, 1590}, {1551, 637, 674, 1591}, {2123, 1030, 993, 2060}, {3047, 1034, 997, 3046}, {2634, 671, 672, 2667}, {2697, 707, 670, 2695}, {2998, 956, 2003, 3579}, {2959, 958, 995, 3002}, {2991, 983, 1020, 3035}, {3076, 1058, 1021, 3036}, {1538, 624, 661, 1581}, {2663, 632, 669, 2665}, {2151, 1047, 1010, 2086}, {3372, 1014, 2094, 3589}, {2984, 980, 2037, 3590}, {3270, 748, 1685, 3506}, {3390, 1047, 2156, 3588}, {2976, 975, 1012, 3371}, {2157, 1049, 1012, 2091}, {1613, 695, 732, 1663}, {3236, 626, 663, 3245}, {1580, 698, 699, 1618}, {2626, 622, 659, 3242}, {1667, 735, 698, 1617}, {2628, 665, 628, 2629}, {3262, 736, 1671, 3503}, {2047, 987, 1024, 2112}, {2995, 1026, 2116, 3594}, {1763, 804, 767, 1711}, {2404, 288, 1254, 3448}, {1608, 693, 656, 1573}, {1306, 356, 318, 1305}, {2386, 323, 324, 2429}, {2363, 201, 200, 2378}, {1735, 786, 749, 1685}, {1255, 328, 291, 1256}, {2681, 687, 650, 2649}, {1532, 620, 657, 1574}, {1738, 788, 751, 1687}, {3261, 735, 1667, 3515}, {1715, 771, 734, 1666}, {3189, 312, 1303, 3450}, {2690, 699, 736, 3262}, {2691, 700, 737, 2728}, {2350, 210, 174, 2349}, {1528, 617, 654, 1570}, {1524, 613, 650, 1564}, {2672, 680, 681, 2641}, {2677, 683, 646, 2675}, {1240, 302, 303, 1262}, {2396, 307, 308, 2417}, {2394, 305, 306, 2415}, {3260, 732, 695, 2724}, {2617, 611, 648, 2646}, {2644, 646, 1562, 3500}, {1257, 294, 293, 1288}, {2619, 612, 649, 2648}, {1730, 784, 747, 1681}, {1518, 606, 643, 1559}, {2391, 299, 336, 2435}, {3253, 707, 744, 3267}, {2643, 609, 646, 2645}, {1630, 710, 747, 1682}, {1225, 236, 237, 1177}, {1248, 314, 315, 1275}, {1232, 251, 214, 1211}, {1658, 728, 765, 1708}, {2629, 628, 1540, 3496}, {2703, 751, 1688, 3518}, {1169, 184, 149, 1157}, {1193, 182, 181, 1213}, {2789, 800, 763, 2748}, {3235, 625, 1537, 3495}, {1236, 297, 298, 1259}, {3284, 799, 762, 3274}, {2408, 293, 256, 2388}, {2608, 597, 634, 3237}, {1593, 677, 640, 1553}, {2717, 725, 762, 3275}, {1514, 603, 640, 1554}, {1219, 263, 262, 1260}, {3242, 659, 1579, 3494}, {3244, 662, 625, 2658}, {2358, 189, 226, 2377}, {2696, 705, 1623, 3516}, {2692, 739, 702, 2693}, {2402, 319, 282, 2401}, {2623, 615, 652, 3241}, {3279, 774, 737, 3263}, {1603, 689, 690, 1569}, {2407, 290, 289, 2430}, {1224, 270, 233, 1223}, {2354, 178, 215, 2370}, {1504, 595, 632, 1542}, {1222, 266, 229, 1221}, {1510, 600, 637, 1550}, {1621, 667, 739, 1673}, {2380, 238, 201, 2363}, {3239, 642, 1556, 3499}, {2604, 594, 631, 2630}, {3006, 998, 2133, 3582}, {3011, 965, 1002, 3012}, {2017, 969, 1006, 2078}, {2220, 1086, 1123, 2284}, {2934, 938, 1974, 3565}, {2218, 1085, 1122, 2282}, {1967, 936, 899, 1912}, {2897, 903, 1920, 3566}, {2980, 980, 943, 2941}, {1857, 902, 903, 1919}, {1879, 878, 915, 1936}, {1875, 876, 913, 1932}, {2872, 911, 912, 2910}, {3343, 947, 910, 3329}, {1933, 913, 950, 1989}, {2947, 946, 909, 2908}, {1868, 871, 908, 1924}, {1991, 952, 915, 1935}, {3298, 809, 1775, 3542}, {1973, 938, 901, 1917}, {2997, 991, 2119, 3567}, {2863, 868, 1863, 3559}, {2210, 1082, 1119, 2274}, {2196, 1077, 1040, 2195}, {2216, 1084, 1121, 2280}, {1901, 893, 894, 1843}, {2242, 1100, 1063, 2176}, {2857, 864, 901, 2894}, {2055, 991, 954, 2053}, {2939, 943, 906, 2901}, {3100, 1116, 2268, 3618}, {3342, 941, 2036, 3568}, {3328, 904, 941, 3341}, {2939, 905, 942, 2941}, {2861, 867, 904, 2898}, {1981, 942, 905, 1980}, {2854, 862, 899, 3327}, {1937, 915, 952, 1993}, {2022, 973, 936, 1969}, {2048, 989, 952, 1992}, {1167, 140, 103, 1156}, {1155, 102, 139, 1156}, {1888, 920, 921, 1948}, {2001, 955, 918, 1999}, {3393, 1052, 1015, 3064}, {2921, 923, 960, 2919}, {1153, 84, 121, 1160}, {2834, 843, 1881, 3528}, {3272, 756, 793, 3283}, {3351, 968, 931, 3338}, {2744, 759, 796, 2782}, {1954, 891, 928, 1955}, {2018, 971, 934, 1964}, {1909, 897, 934, 1965}, {3335, 882, 919, 2914}, {3117, 1094, 1131, 3432}, {1844, 858, 895, 1904}, {2885, 852, 889, 2888}, {2884, 886, 1893, 3555}, {2985, 982, 945, 2945}, {2192, 1069, 1106, 2261}, {3116, 1093, 1130, 3166}, {2992, 985, 948, 2950}, {1915, 899, 936, 1971}, {3317, 880, 1942, 3554}, {1943, 919, 882, 1887}, {1963, 934, 897, 1907}, {1848, 860, 897, 1908}, {1576, 659, 622, 1534}, {3339, 933, 896, 3325}, {3134, 1074, 1111, 3137}, {2254, 1067, 1104, 2256}, {2922, 889, 926, 2925}, {2810, 819, 856, 3305}, {3015, 1004, 1041, 3388}, {2890, 891, 1836, 3545}, {2095, 1013, 1050, 2161}, {3106, 1091, 1054, 3068}, {1706, 765, 728, 1656}, {3410, 1088, 1051, 3392}, {3394, 1052, 2227, 3604}, {2211, 1084, 1047, 2153}, {2309, 1139, 1102, 2307}, {2217, 1086, 1049, 2158}, {3256, 717, 1639, 3508}, {3334, 915, 878, 3315}, {2237, 1098, 1061, 2172}, {2832, 878, 1878, 3552}, {2113, 1024, 1061, 2173}, {3019, 1010, 1047, 3390}, {3408, 1087, 1050, 3391}, {3029, 1016, 2099, 3603}, {1802, 828, 865, 1858}, {3027, 1015, 1052, 3065}, {1607, 691, 728, 1657}, {2973, 1008, 2082, 3586}, {2860, 831, 868, 2863}, {2822, 832, 1806, 3549}, {1769, 807, 770, 1716}, {1605, 690, 727, 1655}, {2015, 968, 1005, 2076}, {2013, 967, 1004, 2074}, {3156, 1126, 1089, 3154}, {1916, 901, 864, 1856}, {2996, 1027, 2118, 3595}, {2117, 1026, 1063, 2177}, {3399, 1063, 1026, 3380}, {2011, 966, 1003, 2072}, {3054, 1039, 2070, 3583}, {3327, 899, 1915, 3548}, {1161, 128, 164, 1180}, {2234, 1097, 1060, 2170}, {3115, 1094, 1057, 3075}, {2846, 817, 854, 2847}, {2833, 879, 1880, 3553}, {3049, 1000, 1037, 3052}, {3318, 884, 847, 3300}, {2879, 883, 846, 3299}, {1646, 684, 721, 1647}, {3001, 994, 1031, 3383}, {2079, 1006, 1043, 2145}, {3326, 897, 860, 3307}, {1882, 879, 916, 1938}, {2083, 1008, 1045, 2149}, {1151, 85, 48, 1148}, {2743, 758, 1645, 3510}, {3017, 1044, 2147, 3599}, {2814, 860, 1847, 3546}, {1690, 753, 716, 1638}, {3041, 1029, 2183, 3597}, {3089, 1072, 2132, 3596}, {2686, 731, 1661, 3514}, {2829, 837, 874, 3313}, {2231, 1096, 1059, 2168}, {3416, 1095, 1058, 3395}, {2908, 909, 1869, 3551}, {1910, 899, 862, 1851}, {2722, 730, 1660, 3513}, {2207, 1082, 1045, 2148}, {3005, 996, 1033, 3046}, {2799, 810, 847, 2837}, {2123, 992, 1029, 2126}, {3038, 1022, 1059, 3396}, {3257, 719, 1642, 3509}, {2841, 850, 1894, 3544}, {2843, 849, 886, 3320}, {2684, 687, 724, 2715}, {1271, 313, 314, 1247}, {2451, 327, 1287, 3455}, {1212, 214, 177, 1210}, {1704, 727, 726, 1654}, {2741, 719, 756, 3272}, {1747, 791, 754, 1746}, {1742, 789, 752, 1741}, {1749, 792, 755, 1748}, {1767, 806, 769, 1766}, {2745, 723, 1650, 3520}, {1645, 758, 722, 1647}, {3283, 793, 1752, 3519}, {3286, 808, 771, 2795}, {2687, 769, 1716, 3522}, {1659, 692, 729, 1660}, {2724, 695, 1611, 3514}, {1686, 713, 750, 1687}, {1777, 810, 773, 1776}, {1759, 802, 765, 1758}, {1775, 809, 772, 1773}, {1712, 731, 768, 1713}, {3285, 801, 764, 2791}, {1608, 655, 692, 1609}, {1604, 654, 653, 1569}, {1658, 729, 692, 1657}, {2680, 685, 1601, 3511}, {1637, 678, 715, 1638}, {2669, 713, 1634, 3507}, {1622, 704, 742, 1623}, {3294, 830, 1750, 3504}, {1636, 715, 678, 1635}, {1588, 672, 709, 1627}, {1622, 705, 667, 1621}, {1601, 685, 684, 1646}, {1597, 641, 678, 1598}, {1632, 712, 675, 1631}, {1666, 734, 697, 1665}, {1612, 658, 695, 1613}, {1610, 657, 694, 1611}, {2735, 715, 1636, 3518}, {1664, 733, 696, 1663}, {1649, 723, 686, 1648}, {1614, 659, 696, 1615}, {1593, 639, 676, 1594}, {3274, 762, 725, 2747}, {3280, 783, 746, 2768}, {2763, 781, 744, 3266}, {1724, 776, 704, 1673}, {3440, 1175, 159, 3183}, {3170, 1095, 1132, 3172}, {3407, 2218, 2282, 3149}, {3618, 2268, 1117, 3147}, {3409, 2220, 2284, 3150}, {3441, 1163, 167, 3184}, {3165, 3164, 3162, 3163}, {3619, 2224, 1125, 3155}, {3172, 3171, 3169, 3170}, {3180, 1111, 1074, 3135}, {3434, 2299, 2241, 3126}, {2707, 1642, 1600, 2674}, {3484, 1529, 619, 2596}, {3485, 1467, 594, 3224}, {3163, 1092, 1129, 3165}, {2627, 1537, 1501, 2598}, {3462, 1331, 430, 2491}, {2626, 1536, 1535, 3234}, {3621, 2260, 1143, 3176}, {3461, 1389, 464, 2513}, {2701, 712, 1684, 3506}, {3110, 1091, 1128, 3159}, {3442, 1197, 191, 3185}, {3445, 1177, 237, 2378}, {3451, 1281, 322, 3191}, {3449, 1296, 341, 2413}, {2497, 441, 442, 2474}, {2454, 367, 404, 2472}, {3446, 1265, 307, 2395}, {1678, 709, 708, 1587}, {2452, 364, 402, 2469}, {3447, 1275, 315, 2399}, {2453, 1315, 1291, 2434}, {3452, 1293, 300, 3187}, {3454, 1305, 318, 3190}, {3192, 1319, 1320, 2457}, {3443, 1208, 209, 3186}, {3109, 1090, 1127, 3158}, {3453, 1269, 346, 2439}, {3193, 1330, 1331, 3194}, {3188, 1263, 1264, 2413}, {3458, 1320, 412, 2478}, {3457, 1342, 410, 2500}, {1629, 673, 710, 1630}, {2756, 737, 774, 2757}, {1768, 843, 807, 1771}, {1769, 769, 806, 1771}, {3299, 846, 809, 3298}, {3300, 847, 810, 2836}, {1719, 771, 808, 1773}, {1772, 807, 843, 1824}, {1820, 842, 805, 1819}, {1400, 438, 475, 1401}, {3252, 708, 671, 3247}, {1763, 766, 803, 1764}, {1764, 803, 841, 1765}, {1779, 774, 811, 1780}, {1740, 825, 789, 1742}, {1790, 787, 786, 1737}, {2767, 781, 1727, 3534}, {1426, 510, 473, 1398}, {1795, 1794, 1792, 1793}, {3304, 854, 817, 2844}, {1793, 787, 824, 1795}, {2837, 847, 1830, 3532}, {3302, 853, 1781, 3533}, {1838, 856, 819, 1783}, {1404, 442, 441, 1367}, {2521, 436, 1362, 3470}, {1390, 465, 503, 1391}, {1390, 466, 428, 1357}, {3217, 550, 513, 2567}, {1438, 489, 526, 1439}, {1478, 567, 530, 1477}, {1392, 432, 431, 1359}, {1414, 454, 491, 1415}, {1440, 491, 528, 1441}, {2487, 426, 1355, 3468}, {2492, 470, 1395, 3469}, {1387, 426, 425, 1354}, {3212, 523, 486, 3204}, {1410, 450, 487, 1411}, {1403, 515, 516, 1407}, {1431, 513, 476, 1430}, {1407, 516, 479, 1406}, {1419, 495, 458, 1418}, {1412, 452, 489, 1413}, {2510, 462, 1385, 3467}, {1417, 493, 456, 1416}, {3483, 1525, 615, 2623}, {2811, 783, 820, 2812}, {1789, 823, 785, 1734}, {1798, 827, 826, 1855}, {2790, 799, 1755, 3540}, {3312, 872, 835, 2868}, {3264, 776, 1724, 3523}, {2855, 863, 1914, 3548}, {2818, 792, 1749, 3538}, {1911, 1910, 1851, 1852}, {1855, 826, 863, 1856}, {1803, 792, 829, 1804}, {3310, 866, 829, 2858}, {1939, 1938, 1940, 1941}, {1873, 875, 838, 1872}, {1818, 841, 803, 1762}, {1819, 805, 804, 1765}, {1909, 898, 861, 1908}, {2796, 845, 1826, 3542}, {1825, 845, 881, 1887}, {2836, 810, 1777, 3543}, {2830, 801, 838, 2831}, {1884, 881, 844, 1824}, {1842, 857, 820, 1841}, {1860, 829, 866, 1861}, {1996, 954, 917, 1941}, {1785, 820, 783, 1784}, {1791, 824, 787, 1790}, {1738, 750, 787, 1739}, {1736, 785, 823, 1737}, {1735, 748, 785, 1736}, {1921, 904, 867, 1861}, {1813, 838, 801, 1812}, {1811, 837, 800, 1810}, {1730, 746, 783, 1731}, {3292, 828, 791, 2817}, {1743, 789, 825, 1796}, {2853, 824, 1791, 3546}, {1844, 859, 821, 1788}, {2815, 861, 1852, 3547}, {1941, 1940, 1995, 1996}, {1845, 822, 859, 1846}, {2817, 791, 1747, 3537}, {3324, 895, 858, 2892}, {3293, 829, 792, 2818}, {1854, 863, 826, 1853}, {3482, 1519, 609, 2616}, {3481, 1509, 601, 2577}, {1476, 1511, 603, 2578}, {3359, 2041, 2106, 3375}, {3237, 1545, 1506, 2608}, {3496, 1502, 627, 2629}, {3352, 2013, 2074, 3014}, {3140, 2266, 2265, 3138}, {3021, 2093, 2092, 3371}, {3139, 1113, 1076, 3136}, {3098, 2198, 2197, 3097}, {3356, 2032, 1978, 2936}, {3574, 2074, 1004, 3015}, {3575, 2084, 1010, 2975}, {3586, 2021, 971, 2973}, {3587, 2085, 972, 2974}, {3584, 2073, 1003, 3055}, {3134, 1112, 1075, 3093}, {3367, 2080, 2081, 3368}, {1187, 171, 170, 1205}, {3058, 2142, 2141, 3388}, {3019, 2089, 2088, 3370}, {3578, 2108, 1022, 3038}, {3353, 2014, 2015, 3354}, {3142, 1115, 2140, 3611}, {3149, 2282, 2283, 3429}, {3129, 2261, 2262, 3424}, {3086, 2194, 2193, 3085}, {3138, 2265, 2196, 3096}, {3404, 2192, 2261, 3129}, {3131, 1108, 1145, 3181}, {3385, 2132, 2134, 3386}, {3435, 2301, 2299, 3434}, {3128, 2254, 2256, 3419}, {3088, 1037, 1000, 3050}, {3384, 2129, 2189, 3083}, {3127, 2251, 2255, 3418}, {3054, 1038, 1075, 3092}, {3103, 2206, 2205, 3102}, {3148, 2269, 2206, 3103}, {3088, 1072, 1109, 3091}, {3607, 2174, 1061, 3125}, {3123, 2237, 2172, 3080}, {3606, 2175, 1025, 3039}, {3081, 2186, 2188, 3402}, {3120, 2234, 2170, 3079}, {3617, 2257, 1105, 3174}, {3583, 2136, 1038, 3054}, {3043, 2127, 2125, 3042}, {3610, 2195, 1040, 3387}, {3613, 2285, 1124, 3105}, {3405, 2199, 2142, 3058}, {3410, 2222, 2223, 3411}, {3408, 2219, 2220, 3409}, {3403, 2190, 2258, 3421}, {3371, 2092, 2031, 2976}, {3406, 2202, 2144, 3060}, {3606, 2176, 1063, 3399}, {3400, 2183, 2124, 3382}, {3402, 2188, 2254, 3128}, {3619, 2226, 1088, 3412}, {3415, 2227, 2228, 3107}, {3168, 2291, 2290, 3432}, {3341, 1980, 1923, 3328}, {3418, 2255, 2311, 3173}, {3430, 2288, 2289, 3431}, {3432, 2290, 2230, 3117}, {3413, 2225, 2226, 3414}, {3614, 2230, 1095, 3416}, {3582, 2068, 963, 3006}, {2977, 2033, 2032, 3356}, {3567, 2121, 1028, 2997}, {3064, 2163, 2164, 3393}, {2960, 2008, 2007, 3349}, {2884, 1896, 1895, 3320}, {3573, 2009, 964, 2967}, {3351, 2012, 2013, 3352}, {3338, 1958, 2012, 3351}, {3386, 2134, 2065, 3008}, {3013, 2072, 2073, 3365}, {3339, 1961, 1962, 3340}, {2955, 2003, 2000, 3347}, {3330, 1927, 1928, 3331}, {3349, 2007, 1953, 2918}, {3572, 2010, 929, 3337}, {3343, 1982, 1983, 3344}, {2976, 2031, 2030, 3355}, {3565, 2028, 975, 2934}, {3562, 1935, 915, 3334}, {2914, 1947, 1945, 3335}, {3329, 1926, 1982, 3343}, {3560, 1929, 911, 3331}, {3214, 533, 1448, 3473}, {3132, 1109, 1146, 3135}, {3132, 1074, 1037, 3091}, {3209, 1422, 1423, 3210}, {3208, 1421, 1449, 3216}, {3472, 1435, 524, 2553}, {3474, 1452, 542, 2565}, {2542, 1431, 1430, 3211}, {2658, 1581, 1582, 3244}, {3478, 1450, 541, 3216}, {3476, 1434, 523, 3212}, {3141, 1077, 1114, 3143}, {3095, 1075, 1112, 3136}, {3056, 2139, 2138, 3055}, {3048, 1035, 1072, 3050}, {3084, 2191, 2192, 3404}, {3600, 2146, 1043, 3102}, {3214, 1447, 1420, 2532}, {3090, 1075, 1038, 3052}, {3599, 2147, 1008, 3368}, {3060, 2144, 2143, 3059}, {3095, 1076, 1039, 3092}, {3096, 2196, 2195, 3094}, {3104, 2217, 2158, 3061}, {3205, 1410, 1411, 3206}, {3466, 1380, 455, 3198}, {3491, 1564, 650, 2651}, {2635, 1546, 1545, 3237}, {2653, 1568, 1567, 3241}, {3493, 1534, 622, 3233}, {3492, 1570, 654, 2656}, {3489, 574, 611, 3230}, {3480, 1505, 597, 2608}, {3226, 1507, 1508, 3227}, {3227, 1508, 1548, 3238}, {3487, 1478, 566, 2578}, {2642, 1562, 1520, 3229}, {2530, 1419, 1418, 3207}, {3470, 1362, 435, 2494}, {3465, 1378, 453, 3197}, {3471, 1397, 436, 2468}, {3469, 1395, 471, 3202}, {3218, 1465, 1432, 2545}, {3468, 1355, 463, 3201}, {3490, 1487, 612, 2619}, {3142, 3141, 3143, 3144}, {3426, 2264, 2319, 3437}, {3110, 1092, 1055, 3108}, {3113, 1093, 1056, 3111}, {3119, 2232, 2231, 3118}, {3167, 1131, 1094, 3166}, {3605, 2171, 1024, 3378}, {3118, 2231, 2168, 3078}, {3078, 2168, 2167, 3077}, {3121, 2235, 2234, 3120}, {3592, 2104, 1019, 3074}, {3360, 2043, 2108, 3037}, {3163, 3162, 3113, 3114}, {3161, 1129, 1092, 3159}, {3069, 1054, 1091, 3108}, {3124, 2238, 2237, 3123}, {3126, 2241, 2240, 3125}, {3133, 1109, 1072, 3087}, {3073, 3072, 3070, 3071}, {3115, 1056, 1093, 3116}, {3073, 1055, 1092, 3112}, {3112, 3111, 3072, 3073}, {3107, 2228, 2288, 3430}, {3160, 1128, 1091, 3158}, {3074, 1019, 1056, 3075}, {3072, 1056, 1019, 3070}, {3042, 2125, 2061, 2999}, {3030, 1017, 1054, 3067}, {3603, 2099, 1053, 3066}, {3372, 2095, 2161, 3063}, {3033, 1018, 1055, 3071}, {3083, 2189, 2190, 3403}, {3045, 2131, 2130, 3044}, {3114, 3113, 3111, 3112}, {3071, 3070, 3032, 3033}, {3024, 2097, 2096, 3023}, {3063, 2161, 2162, 3392}, {3025, 978, 1015, 3027}, {3588, 2156, 1048, 3020}, {2988, 981, 2038, 3591}, {3069, 1055, 1018, 3067}, {3593, 2107, 1021, 3077}, {3585, 2077, 1005, 3059}, {3068, 1054, 1017, 3066}, {3354, 2015, 2076, 3016}, {3590, 2037, 1017, 3028}, {3062, 2159, 2160, 3391}, {1443, 530, 493, 1442}, {1352, 497, 461, 1386}, {1428, 473, 510, 1429}, {2154, 2153, 2151, 2152}, {2152, 1009, 1046, 2154}, {1963, 896, 933, 1964}, {1961, 895, 932, 1962}, {1957, 894, 893, 1840}, {2210, 1083, 1046, 2209}, {1970, 1969, 1967, 1968}, {2021, 972, 935, 2020}, {2368, 207, 244, 2384}, {2347, 209, 210, 2369}, {2371, 180, 179, 2355}, {2362, 163, 162, 2331}, {3444, 1217, 255, 2373}, {2375, 264, 227, 2377}, {1968, 898, 935, 1970}, {2361, 162, 161, 2345}, {2346, 167, 204, 2365}, {3442, 1196, 190, 2376}, {3443, 1207, 208, 2383}, {2366, 204, 241, 2367}, {2376, 190, 189, 2358}, {2008, 960, 923, 2007}, {1942, 880, 917, 1944}, {1991, 914, 951, 1992}, {2027, 974, 937, 2026}, {2937, 904, 1922, 3566}, {2031, 976, 939, 2030}, {2933, 937, 2028, 3565}, {2056, 992, 955, 2001}, {2033, 977, 940, 2032}, {2935, 902, 1918, 3564}, {2958, 922, 1951, 3571}, {2913, 918, 955, 3347}, {2051, 990, 953, 2050}, {1896, 924, 887, 1895}, {1883, 1882, 1938, 1939}, {1994, 953, 916, 1993}, {2023, 2022, 1969, 1970}, {2003, 956, 919, 2000}, {2932, 900, 937, 2933}, {2917, 885, 922, 2918}, {1995, 916, 953, 1997}, {1996, 1995, 1997, 1998}, {3360, 986, 949, 2993}, {2389, 301, 264, 2390}, {2410, 300, 301, 2389}, {2335, 177, 178, 2352}, {2343, 123, 122, 2329}, {2360, 193, 156, 2340}, {2359, 191, 192, 2341}, {2325, 174, 175, 2348}, {3441, 1183, 131, 2332}, {2350, 173, 172, 2369}, {2370, 215, 216, 2355}, {2396, 271, 270, 2416}, {2397, 275, 238, 2379}, {2444, 352, 389, 2445}, {3455, 1312, 364, 2451}, {2443, 349, 386, 2461}, {2440, 346, 383, 2441}, {2353, 142, 141, 2336}, {2444, 353, 316, 2423}, {2448, 321, 320, 2426}, {2467, 394, 395, 2450}, {3454, 1278, 317, 2425}, {2446, 354, 391, 2447}, {2430, 289, 288, 2406}, {2351, 139, 138, 2333}, {2342, 121, 120, 2327}, {2381, 242, 205, 2367}, {2380, 237, 274, 2379}, {2383, 208, 207, 2368}, {2341, 192, 193, 2360}, {2387, 255, 292, 2388}, {2381, 241, 278, 2382}, {2412, 304, 305, 2393}, {2394, 269, 268, 2414}, {2385, 244, 281, 2401}, {2359, 155, 154, 2338}, {2371, 216, 217, 2356}, {2342, 157, 158, 2328}, {2343, 159, 160, 2330}, {3446, 1242, 269, 2415}, {3440, 1174, 121, 2328}, {3439, 1167, 139, 2334}, {2337, 118, 155, 2340}, {2326, 156, 157, 2339}, {2351, 175, 176, 2334}, {2333, 138, 137, 2348}, {2435, 336, 373, 2411}, {1985, 912, 911, 1929}, {3346, 951, 914, 2953}, {3385, 1034, 2135, 3596}, {3043, 1030, 2186, 3598}, {3044, 995, 1032, 3045}, {3400, 1065, 2185, 3597}, {2187, 1067, 1030, 2184}, {2999, 993, 1030, 3042}, {3413, 1089, 1052, 3393}, {2142, 1042, 1005, 2141}, {2178, 1064, 1027, 2177}, {3403, 1069, 1032, 3083}, {3404, 1070, 1033, 3084}, {3055, 1003, 1040, 3056}, {2197, 1078, 1041, 2139}, {2114, 988, 1025, 2115}, {2093, 1013, 976, 2092}, {2071, 1001, 1038, 2136}, {3040, 990, 2051, 3594}, {3059, 1005, 1042, 3060}, {2203, 1080, 1043, 2202}, {2200, 1079, 1042, 2199}, {2172, 1061, 1024, 2171}, {2089, 1011, 974, 2088}, {2978, 940, 977, 2979}, {2127, 1031, 994, 2125}, {3000, 957, 994, 3001}, {2122, 1029, 992, 2058}, {2056, 954, 991, 2058}, {2048, 951, 988, 2049}, {3004, 960, 2008, 3581}, {1998, 1997, 2052, 2053}, {2113, 1025, 988, 2112}, {3374, 1020, 983, 3034}, {2018, 933, 970, 2019}, {2079, 1007, 970, 2078}, {3364, 1002, 965, 3009}, {2012, 930, 967, 2013}, {2180, 2179, 2181, 2182}, {2028, 937, 974, 2029}, {3362, 1001, 2009, 3573}, {2025, 2024, 2022, 2023}, {2014, 931, 968, 2015}, {2023, 935, 972, 2025}, {3366, 1006, 969, 3016}, {1982, 909, 946, 1983}, {2152, 2151, 2086, 2087}, {3020, 1011, 2155, 3588}, {1875, 877, 839, 1816}, {1876, 840, 877, 1877}, {1937, 916, 879, 1936}, {2877, 842, 1820, 3552}, {2928, 930, 1840, 3556}, {3329, 910, 873, 2909}, {2899, 869, 1865, 3559}, {2053, 2052, 2054, 2055}, {3332, 913, 876, 2912}, {2878, 881, 1885, 3554}, {1837, 853, 890, 1897}, {1889, 846, 883, 1890}, {1891, 847, 884, 1892}, {2876, 914, 1935, 3562}, {1920, 903, 902, 1977}, {1951, 922, 885, 1950}, {2926, 929, 892, 3321}, {2921, 924, 1896, 3555}, {2096, 1015, 978, 2035}, {1899, 855, 892, 1900}, {2090, 974, 1011, 2091}, {1927, 873, 910, 1928}, {1972, 937, 900, 1971}, {3392, 1051, 1014, 3063}, {3391, 1050, 1013, 3062}, {2150, 1046, 1009, 2149}, {2974, 1009, 2087, 3587}, {2148, 1045, 1008, 2147}, {2110, 986, 1023, 2111}, {2080, 970, 1007, 2081}, {3018, 972, 2021, 3586}, {2170, 1060, 1023, 2169}, {2106, 984, 1021, 2107}, {3023, 977, 1014, 3024}, {1913, 1912, 1910, 1911}, {1911, 861, 898, 1913}, {2852, 896, 1907, 3558}, {2949, 948, 1929, 3560}, {1968, 1967, 1912, 1913}, {2182, 2181, 2246, 2247}, {1966, 935, 898, 1965}, {3074, 1057, 2105, 3592}, {2247, 1102, 1065, 2182}, {3421, 2258, 2259, 3422}, {2437, 303, 339, 2438}, {3189, 1273, 1272, 2421}, {2610, 567, 1478, 3487}, {1511, 565, 602, 1512}, {1472, 563, 525, 1437}, {1469, 524, 523, 1409}, {1473, 526, 563, 1474}, {1596, 678, 641, 1595}, {1479, 568, 567, 1515}, {1475, 528, 565, 1476}, {1590, 674, 637, 1589}, {1592, 675, 638, 1591}, {1552, 602, 639, 1553}, {3221, 571, 534, 3215}, {1562, 646, 609, 1520}, {2618, 575, 1487, 3490}, {1551, 638, 601, 1550}, {1576, 621, 658, 1577}, {1572, 618, 655, 1573}, {1607, 692, 655, 1606}, {1580, 661, 660, 1616}, {1610, 695, 658, 1575}, {3251, 701, 664, 3246}, {1455, 507, 544, 1456}, {1459, 510, 547, 1460}, {1492, 544, 581, 1493}, {2250, 1065, 1102, 2252}, {2305, 1138, 1101, 2304}, {2247, 2246, 2248, 2249}, {2246, 1064, 1101, 2248}, {1496, 547, 584, 1497}, {3434, 2298, 2300, 3435}, {2310, 1140, 1103, 2252}, {1494, 546, 583, 1495}, {1490, 544, 543, 1454}, {1536, 623, 586, 1535}, {1494, 584, 547, 1458}, {2567, 513, 1431, 3479}, {1461, 549, 585, 1498}, {1491, 581, 544, 1490}, {2572, 557, 1467, 3485}, {1642, 719, 682, 1600}, {1537, 625, 588, 1501}, {1546, 635, 598, 1545}, {1507, 562, 599, 1508}, {3174, 1141, 2315, 3617}, {1486, 610, 611, 1521}, {1555, 641, 604, 1554}, {2501, 447, 1342, 3457}, {1341, 409, 408, 1370}, {1330, 393, 430, 1331}, {1306, 355, 393, 1329}, {1337, 403, 404, 1317}, {1337, 366, 365, 1314}, {1312, 363, 400, 1313}, {2454, 368, 1315, 3456}, {1336, 401, 364, 1313}, {1332, 396, 359, 1309}, {1332, 395, 432, 1333}, {1422, 468, 505, 1423}, {1424, 470, 507, 1425}, {1426, 472, 509, 1427}, {1319, 375, 412, 1320}, {2481, 454, 1380, 3466}, {1335, 399, 436, 1364}, {2479, 452, 1378, 3465}, {1334, 399, 362, 1283}, {1334, 398, 435, 1311}, {3240, 644, 607, 2640}, {2459, 384, 421, 2460}, {1348, 419, 420, 1325}, {1350, 421, 457, 1383}, {1353, 424, 460, 1386}, {2566, 621, 1534, 3493}, {3271, 756, 719, 3257}, {3245, 663, 1585, 3497}, {1348, 382, 418, 1349}, {1479, 605, 569, 1481}, {1568, 653, 616, 1567}, {2483, 419, 1381, 3459}, {1393, 469, 432, 1392}, {2525, 480, 1368, 3464}, {1376, 451, 414, 1375}, {1321, 377, 415, 1345}, {1323, 380, 417, 1347}, {1326, 348, 347, 1302}, {1365, 439, 438, 1400}, {1362, 436, 399, 1311}, {1363, 400, 399, 1335}, {1372, 448, 410, 1342}, {1375, 414, 413, 1344}, {2440, 347, 310, 2419}, {2258, 1068, 1105, 2259}, {2301, 1136, 1099, 2299}, {2414, 268, 267, 2393}, {2425, 317, 354, 2446}, {3451, 1280, 321, 2448}, {2428, 286, 285, 2403}, {2426, 320, 357, 2449}, {2422, 315, 352, 2423}, {2412, 267, 266, 2392}, {3449, 1264, 303, 2437}, {2419, 310, 309, 2439}, {2397, 274, 312, 2420}, {3450, 1303, 349, 2442}, {3085, 1033, 1070, 3086}, {3102, 1043, 1080, 3103}, {2277, 2276, 2213, 2214}, {2432, 1287, 1286, 2431}, {3084, 1033, 2131, 3608}, {3097, 1040, 1077, 3098}, {3424, 1107, 1070, 3129}, {2424, 281, 280, 2400}, {2321, 56, 93, 2322}, {2281, 1122, 1085, 2280}, {2424, 318, 319, 2402}, {2398, 279, 242, 2382}, {2452, 365, 328, 2433}, {2488, 428, 429, 2466}, {2465, 392, 355, 2447}, {2463, 389, 426, 2464}, {2463, 390, 353, 2445}, {2461, 386, 423, 2462}, {3452, 1261, 299, 2391}, {3456, 1290, 367, 2454}, {2460, 1328, 1327, 2459}, {2455, 374, 337, 2411}, {2475, 410, 411, 2436}, {3448, 1254, 287, 2429}, {2386, 287, 286, 2428}, {2427, 322, 323, 2403}, {3447, 1249, 279, 2398}, {2471, 1339, 1338, 2470}, {2405, 325, 326, 2406}, {2408, 292, 330, 2409}, {2323, 93, 130, 2324}, {2433, 328, 327, 2451}, {3173, 2311, 2313, 3436}, {2219, 1049, 1086, 2220}, {3418, 1104, 1067, 3127}, {2249, 2248, 2306, 2307}, {2302, 1099, 1136, 2303}, {3124, 1097, 2236, 3620}, {2310, 1102, 1139, 2312}, {2255, 1103, 1140, 2311}, {2323, 94, 57, 2322}, {2277, 1083, 1120, 2279}, {3096, 1076, 1113, 3138}, {3437, 1145, 1108, 3426}, {3125, 1061, 1098, 3126}, {3123, 1060, 1097, 3124}, {3118, 1058, 1095, 3119}, {3120, 1059, 1096, 3121}, {2263, 1070, 1107, 2264}, {2272, 1081, 1118, 2273}, {3430, 1127, 1090, 3107}, {2291, 1132, 1095, 2290}, {2227, 1052, 1089, 2228}, {2242, 1062, 1099, 2243}, {3169, 1133, 2233, 3615}, {3429, 1123, 1086, 3149}, {3428, 2270, 2269, 3148}, {2279, 2278, 2276, 2277}, {3066, 1017, 2101, 3603}, {3064, 1015, 2097, 3602}, {2250, 1103, 1066, 2185}, {2275, 1120, 1083, 2274}, {2212, 1046, 1083, 2214}, {2307, 2306, 2308, 2309}, {2214, 2213, 2211, 2212}, {2207, 1044, 1081, 2208}, {3062, 1013, 2093, 3601}, {2212, 2211, 2153, 2154}, {2216, 1085, 1048, 2215}, {3613, 2221, 1087, 3150}, {2225, 1051, 1088, 2226}, {2288, 1089, 1126, 2289}, {3147, 1079, 2201, 3618}, {3039, 1062, 2176, 3606}, {2245, 1101, 1064, 2244}, {3077, 1021, 1058, 3078}, {2222, 1050, 1087, 2223}, {2121, 2120, 2179, 2180}, {3617, 2315, 1142, 3420}, {3361, 2045, 2110, 3377}, {3396, 2169, 2109, 3038}, {3016, 2076, 2077, 3366}, {2963, 998, 961, 2962}, {3581, 2006, 996, 3004}, {3001, 2063, 2062, 3000}, {3044, 2130, 2064, 3003}, {3569, 1990, 950, 2994}, {3049, 1038, 1001, 3010}, {3006, 963, 926, 2965}, {3347, 2000, 1946, 2913}, {2956, 921, 920, 2915}, {3333, 1933, 1989, 2953}, {3009, 2069, 2071, 3364}, {3011, 1003, 966, 2970}, {3000, 2062, 2005, 2957}, {3157, 3156, 3154, 3155}, {3571, 1949, 958, 2958}, {2949, 910, 947, 2950}, {2993, 2042, 2043, 3360}, {2986, 2985, 2945, 2946}, {2990, 983, 946, 2989}, {3393, 2164, 2225, 3413}, {3582, 2133, 1035, 3363}, {2988, 2987, 2985, 2986}, {3342, 1981, 1980, 3341}, {3559, 1863, 905, 2899}, {2932, 1973, 1917, 2893}, {2864, 869, 906, 2900}, {2867, 870, 907, 2904}, {2944, 2943, 2905, 2906}, {2945, 945, 908, 2943}, {2946, 2945, 2943, 2944}, {2984, 981, 944, 2982}, {2947, 908, 945, 2948}, {3577, 2040, 947, 3344}, {3022, 2094, 2033, 2977}, {2942, 943, 980, 2982}, {3025, 1016, 979, 2981}, {2979, 2035, 2034, 2978}, {2986, 944, 981, 2988}, {3345, 1986, 2042, 2993}, {3576, 2039, 982, 3031}, {3034, 2103, 2104, 3374}, {3036, 1021, 984, 3035}, {3312, 1868, 1924, 2907}, {2927, 927, 964, 2966}, {2961, 926, 889, 2923}, {2781, 795, 758, 2777}, {3272, 1698, 1696, 2741}, {2738, 718, 717, 2706}, {2772, 1744, 1691, 2736}, {3256, 1640, 1692, 2737}, {2762, 817, 818, 2805}, {2791, 1756, 1757, 3285}, {2783, 797, 760, 2782}, {3522, 1714, 732, 2687}, {3525, 1726, 781, 2763}, {2762, 780, 816, 2806}, {3261, 1668, 1718, 2752}, {2795, 1770, 1774, 3286}, {2753, 736, 735, 2727}, {3268, 1679, 1728, 2768}, {2758, 775, 812, 2801}, {2722, 767, 731, 2723}, {2799, 811, 774, 2798}, {2766, 744, 781, 2767}, {2732, 742, 779, 2760}, {2962, 961, 924, 2919}, {2808, 1783, 1782, 3290}, {2839, 848, 849, 2800}, {2817, 1799, 1800, 3292}, {2743, 757, 794, 2777}, {2781, 794, 832, 2780}, {2785, 760, 797, 2786}, {2822, 833, 796, 2820}, {2818, 1801, 1802, 3293}, {2961, 961, 998, 2965}, {2701, 749, 713, 2702}, {2787, 798, 834, 2826}, {2789, 762, 799, 2790}, {3276, 1705, 1756, 2791}, {3298, 1826, 1827, 3299}, {3277, 1709, 1760, 2793}, {3530, 1759, 801, 2830}, {3269, 1683, 1732, 2770}, {2836, 1828, 1829, 3300}, {3532, 1778, 811, 2837}, {3526, 1731, 783, 2811}, {2842, 850, 812, 2800}, {2761, 816, 780, 2764}, {2757, 1723, 1722, 2756}, {2942, 944, 907, 2940}, {3558, 1906, 859, 2852}, {2557, 536, 499, 2556}, {2533, 461, 498, 2534}, {2520, 471, 472, 2494}, {2492, 433, 432, 2518}, {2490, 430, 429, 2514}, {3213, 1445, 1480, 2580}, {3464, 1404, 479, 2525}, {2473, 404, 441, 2497}, {2612, 1517, 1483, 2581}, {2613, 607, 608, 2583}, {3482, 1486, 573, 2615}, {2601, 589, 626, 2602}, {3485, 1503, 558, 2572}, {2588, 538, 575, 2589}, {3461, 1357, 428, 2512}, {2600, 591, 554, 2570}, {2601, 590, 552, 2569}, {2574, 522, 559, 2575}, {3481, 1474, 563, 2609}, {2606, 597, 560, 2575}, {3484, 1493, 581, 2624}, {2600, 553, 590, 2603}, {2528, 486, 449, 2503}, {2507, 457, 419, 2483}, {2549, 521, 484, 2548}, {2554, 1444, 1419, 2530}, {3204, 1408, 1433, 3212}, {2520, 435, 434, 2493}, {3471, 1399, 474, 3203}, {2525, 479, 516, 2544}, {3469, 1394, 433, 2492}, {2522, 475, 437, 2495}, {2524, 478, 440, 2496}, {3466, 1379, 417, 2481}, {2479, 415, 451, 2505}, {2527, 484, 447, 2526}, {2502, 411, 448, 2503}, {3465, 1377, 415, 2479}, {3457, 1371, 446, 2501}, {3459, 1382, 456, 2483}, {2488, 391, 427, 2489}, {2506, 417, 416, 2480}, {2487, 427, 390, 2464}, {2904, 2903, 2866, 2867}, {3425, 2263, 2264, 3426}, {2590, 577, 576, 2620}, {2928, 892, 929, 2929}, {2933, 1974, 1973, 2932}, {3560, 1928, 910, 2949}, {2902, 906, 943, 2940}, {3566, 1920, 940, 2937}, {2971, 967, 930, 2929}, {2964, 964, 927, 2925}, {2969, 965, 928, 2966}, {3563, 1962, 932, 2972}, {2927, 928, 891, 2924}, {3321, 1898, 1954, 2926}, {3555, 1893, 923, 2921}, {2883, 887, 924, 2886}, {2906, 907, 944, 2944}, {2926, 1954, 1955, 3337}, {2882, 886, 848, 2838}, {3557, 1903, 894, 2930}, {3554, 1942, 918, 2878}, {3556, 1900, 892, 2928}, {2922, 927, 890, 2888}, {2591, 540, 577, 2592}, {2890, 890, 927, 2924}, {3562, 1934, 877, 2876}, {2559, 538, 501, 2558}, {2537, 464, 501, 2538}, {2572, 558, 521, 2571}, {2567, 1462, 1463, 3217}, {2547, 516, 553, 2570}, {2561, 539, 502, 2560}, {2631, 632, 595, 2630}, {2546, 517, 480, 2544}, {3206, 1411, 1435, 2552}, {3210, 1423, 1452, 2564}, {2563, 542, 541, 2593}, {2920, 889, 852, 2886}, {2920, 924, 961, 2923}, {3561, 1931, 912, 2951}, {2953, 1989, 1990, 3346}, {2918, 1953, 1952, 2917}, {3350, 2011, 2072, 3013}, {2959, 959, 922, 2958}, {2587, 575, 538, 2586}, {3215, 1448, 1484, 3221}, {3467, 1353, 461, 2510}, {2844, 1835, 1837, 3304}, {3293, 1802, 1858, 2858}, {1552, 640, 603, 1512}, {1489, 578, 615, 1525}, {1491, 580, 617, 1527}, {1495, 583, 620, 1531}, {1572, 656, 619, 1530}, {2573, 596, 597, 2606}, {2582, 570, 607, 2613}, {2590, 614, 615, 2621}, {2578, 603, 1513, 3487}, {3238, 637, 600, 3227}, {1470, 560, 597, 1505}, {1458, 547, 510, 1457}, {3216, 541, 504, 3208}, {2517, 506, 507, 2540}, {3228, 607, 1517, 3488}, {1455, 545, 508, 1425}, {1444, 532, 495, 1419}, {2509, 459, 496, 2531}, {2541, 511, 512, 2523}, {2511, 463, 500, 2535}, {2584, 535, 572, 2585}, {1556, 642, 605, 1516}, {2643, 647, 610, 2616}, {2596, 582, 1493, 3484}, {1517, 607, 570, 1483}, {2559, 537, 574, 2586}, {2616, 610, 1486, 3482}, {1365, 476, 477, 1402}, {2621, 615, 578, 2592}, {1346, 416, 378, 1345}, {1297, 378, 341, 1296}, {2563, 579, 580, 2594}, {1445, 531, 568, 1480}, {2549, 520, 557, 2571}, {2577, 564, 1474, 3481}, {1443, 529, 566, 1477}, {1461, 586, 587, 1499}, {2619, 613, 1523, 3490}, {2573, 559, 558, 2605}, {2599, 588, 589, 2569}, {1464, 551, 550, 1500}, {2547, 554, 517, 2546}, {2545, 514, 551, 3218}, {1299, 381, 344, 1298}, {2501, 446, 483, 2526}, {2522, 474, 511, 2541}, {2336, 141, 140, 2352}, {2332, 131, 94, 2324}, {1162, 129, 128, 1179}, {1165, 132, 131, 1184}, {1575, 658, 621, 1574}, {2325, 137, 173, 2349}, {1471, 561, 562, 1437}, {1411, 487, 524, 1435}, {3182, 140, 1167, 3439}, {1158, 114, 113, 1150}, {1150, 113, 112, 1170}, {2366, 205, 168, 2365}, {1185, 170, 132, 1165}, {2361, 198, 199, 2331}, {1475, 566, 529, 1441}, {2326, 119, 118, 2337}, {2354, 179, 142, 2353}, {2327, 120, 119, 2339}, {1157, 149, 150, 1170}, {1161, 165, 166, 1179}, {1369, 480, 445, 1340}, {1417, 492, 529, 1442}, {3218, 551, 1466, 3475}, {2536, 500, 537, 2558}, {2584, 573, 536, 2557}, {1459, 548, 511, 1429}, {2504, 488, 489, 2529}, {1438, 527, 490, 1413}, {2538, 501, 538, 2560}, {1382, 455, 492, 1416}, {1440, 529, 492, 1415}, {2532, 496, 533, 3214}, {1446, 533, 532, 1482}, {2534, 498, 535, 2556}, {3213, 532, 1444, 3477}, {2527, 483, 520, 2548}, {2524, 477, 514, 2543}, {1473, 564, 527, 1439}, {1496, 585, 548, 1460}, {1427, 509, 546, 1457}, {1423, 505, 542, 1452}, {2588, 576, 539, 2561}, {1492, 582, 545, 1456}, {3548, 1915, 900, 2855}, {1301, 383, 346, 1300}, {2453, 330, 1290, 3456}, {2831, 1815, 1814, 2830}, {2784, 834, 798, 2786}, {2801, 812, 850, 2840}, {3542, 1775, 808, 2796}, {3539, 1808, 834, 2865}, {2868, 1867, 1868, 3312}, {3535, 1784, 783, 3280}, {2812, 1787, 1786, 2811}, {3540, 1810, 800, 2790}, {2827, 836, 835, 2869}, {3541, 1812, 801, 3285}, {2513, 465, 1357, 3461}, {1333, 432, 433, 1360}, {2460, 421, 1351, 3460}, {3534, 1782, 782, 2767}, {2462, 423, 424, 2485}, {1387, 462, 463, 1355}, {2466, 429, 392, 2465}, {2871, 1870, 1811, 2828}, {1310, 362, 325, 1282}, {1340, 445, 446, 1370}, {2821, 832, 794, 2779}, {2857, 865, 828, 2856}, {3549, 1806, 869, 2862}, {2892, 1902, 1903, 3324}, {2889, 892, 855, 2847}, {3545, 1836, 854, 2887}, {2885, 890, 853, 2845}, {2901, 906, 869, 2899}, {2861, 868, 830, 2819}, {2850, 820, 857, 2851}, {2909, 1925, 1926, 3329}, {2874, 838, 875, 2875}, {2912, 1930, 1931, 3332}, {2869, 835, 872, 2870}, {3544, 1894, 887, 3303}, {2841, 815, 778, 2803}, {2858, 1858, 1859, 3310}, {2905, 908, 871, 2903}, {2825, 833, 1807, 3550}, {2902, 907, 870, 2900}, {3551, 1869, 872, 2907}, {2906, 2905, 2903, 2904}, {1317, 404, 367, 1316}, {2436, 411, 374, 2455}, {2477, 412, 411, 2502}, {1289, 331, 332, 1292}, {1294, 337, 375, 1318}, {1310, 361, 398, 1283}, {2432, 363, 1312, 3455}, {1273, 350, 313, 1272}, {2439, 309, 1268, 3453}, {2529, 489, 452, 2505}, {1428, 511, 474, 1399}, {1266, 344, 307, 1265}, {2413, 341, 304, 3188}, {2456, 376, 340, 2438}, {1363, 437, 401, 1336}, {2441, 383, 384, 2458}, {2473, 405, 368, 2472}, {1412, 490, 453, 1378}, {2450, 395, 358, 2449}, {2443, 387, 350, 2442}, {1361, 434, 396, 1360}, {2486, 425, 387, 2485}, {1270, 386, 349, 1304}, {2475, 373, 409, 2476}, {1414, 492, 455, 1380}, {1367, 441, 478, 1406}, {2533, 499, 462, 2510}, {2471, 439, 1366, 3463}, {1374, 449, 450, 1344}, {1323, 418, 381, 1322}, {3199, 455, 1382, 3459}, {2537, 502, 465, 2513}, {2506, 453, 454, 2481}, {1325, 420, 383, 1324}, {3200, 424, 1353, 3467}, {1350, 458, 459, 1384}, {2490, 467, 468, 2516}, {2499, 442, 1404, 3464}, {1369, 408, 443, 1405}, {2498, 443, 405, 2474}, {1372, 447, 485, 1373}, {2540, 507, 470, 2519}, {1424, 508, 471, 1395}, {2539, 504, 467, 2515}, {2494, 472, 1396, 3470}, {2468, 473, 1399, 3471}, {2509, 460, 422, 2484}, {3437, 2319, 2320, 3438}, {3530, 1814, 839, 2792}, {3245, 1584, 1541, 3236}, {2712, 1649, 1648, 3258}, {3325, 1905, 1961, 3339}, {3501, 1627, 709, 2699}, {2678, 684, 647, 2676}, {3249, 1602, 1652, 3259}, {2692, 701, 738, 2730}, {2747, 1701, 1702, 3274}, {2636, 636, 635, 2668}, {3242, 1578, 1536, 2626}, {3228, 1518, 1559, 2640}, {3283, 1751, 1698, 3272}, {2724, 1661, 1662, 3260}, {3231, 1524, 1564, 2650}, {3250, 1605, 1655, 2719}, {3493, 1533, 584, 2566}, {2680, 686, 649, 2679}, {3241, 1567, 1526, 2623}, {3498, 1549, 637, 3238}, {3247, 1586, 1625, 3252}, {3511, 1601, 722, 3258}, {3583, 2070, 1002, 3051}, {2749, 1706, 1656, 2720}, {2873, 1873, 1872, 3313}, {2797, 1777, 1776, 3287}, {3275, 1703, 1653, 2717}, {3320, 1895, 1831, 2843}, {2848, 1838, 1783, 2808}, {3540, 1755, 836, 3296}, {3282, 1748, 1694, 2739}, {2764, 780, 743, 2760}, {3526, 1786, 821, 2769}, {3510, 1697, 757, 2743}, {3521, 1760, 802, 2794}, {2678, 683, 720, 2709}, {2713, 686, 723, 2714}, {2507, 456, 494, 2508}, {3512, 1653, 726, 3259}, {3511, 1648, 686, 2680}, {3510, 1645, 721, 2742}, {3053, 1040, 1003, 3012}, {3523, 1724, 739, 2730}, {2708, 682, 719, 2710}, {3522, 1716, 770, 3278}, {3222, 1489, 1525, 2622}, {3502, 1655, 727, 2720}, {3248, 1588, 1627, 3254}, {3315, 1877, 1934, 3334}, {3489, 1522, 575, 2587}, {3246, 1585, 1620, 3251}, {3023, 2096, 2035, 2979}, {3314, 1876, 1877, 3315}, {2640, 1559, 1560, 3240}, {2631, 631, 668, 2662}, {3546, 1791, 823, 2814}, {3307, 1846, 1906, 3326}, {3306, 1845, 1846, 3307}, {2614, 572, 571, 2583}, {2916, 1951, 1950, 3336}, {3304, 1837, 1897, 2887}, {3232, 1528, 1570, 2655}, {3552, 1820, 841, 2832}, {3322, 1899, 1900, 3323}, {3235, 1538, 1581, 2658}, {2664, 669, 632, 2662}, {2634, 634, 633, 2666}, {3225, 1504, 1542, 2632}, {3556, 1840, 893, 3323}, {2810, 1785, 1784, 3291}, {3305, 1841, 1785, 2810}, {3545, 1897, 890, 2890}, {2628, 627, 664, 2660}, {2696, 706, 669, 2694}, {3505, 1626, 708, 3252}, {3528, 1883, 880, 2834}, {3257, 1643, 1695, 3271}, {3504, 1750, 793, 2776}, {2649, 650, 613, 2648}, {3318, 1889, 1890, 3319}, {2731, 744, 707, 2697}, {2647, 649, 612, 2646}, {3529, 1754, 799, 3284}, {2863, 1865, 1862, 2860}, {3220, 1470, 1505, 2607}, {3547, 1850, 824, 2815}, {2638, 1556, 1516, 2611}, {3553, 1822, 842, 2833}, {3313, 1872, 1813, 2829}, {3550, 1807, 870, 3311}, {3551, 1924, 908, 2908}, {3496, 1540, 591, 3223}, {3549, 1864, 833, 2822}, {3520, 1650, 760, 2746}, {3274, 1702, 1753, 3284}, {3266, 1676, 1725, 2763}, {3507, 1633, 676, 2669}, {2645, 646, 683, 2676}, {3392, 2162, 2222, 3410}, {3391, 2160, 2219, 3408}, {3082, 2187, 2184, 3401}, {3395, 2166, 2229, 3416}, {3375, 2106, 2107, 3376}, {2734, 1680, 1628, 2699}, {3377, 2110, 2111, 3378}, {2673, 645, 644, 2641}, {3592, 2105, 1020, 3374}, {2705, 1639, 1599, 2671}, {3383, 2128, 2063, 3001}, {3273, 1699, 1649, 2712}, {2708, 720, 683, 2677}, {3388, 2141, 2075, 3015}, {3364, 2071, 2136, 3051}, {2828, 1811, 1810, 3296}, {2669, 676, 712, 2702}, {2670, 643, 642, 2639}, {3537, 1747, 790, 2773}, {3101, 2203, 2202, 3406}, {3390, 2155, 2089, 3019}, {3591, 2038, 1018, 3373}, {3590, 2100, 981, 2984}, {3029, 2101, 2098, 3026}, {2536, 501, 464, 2535}, {2518, 432, 469, 2519}, {3596, 2135, 1071, 3089}, {3595, 2054, 990, 2996}, {3287, 1776, 1720, 2754}, {3380, 2115, 2175, 3399}, {3379, 2114, 2115, 3380}, {3594, 2051, 989, 2995}, {3468, 1388, 427, 2487}, {2514, 429, 466, 2515}, {2829, 1813, 1812, 3297}, {3080, 2172, 2171, 3397}, {2768, 1728, 1729, 3280}, {2664, 668, 705, 2694}, {3544, 1834, 815, 2841}, {2686, 694, 730, 2723}, {2726, 1667, 1617, 2688}, {3097, 2197, 2139, 3056}, {2689, 663, 662, 2659}, {2661, 702, 665, 2660}, {2665, 669, 706, 2695}, {3597, 2185, 1066, 3041}, {2729, 738, 701, 2728}, {3079, 2170, 2169, 3396}, {2716, 725, 688, 2715}, {3294, 1803, 1804, 3295}, {2711, 721, 684, 2709}, {2774, 1749, 1748, 3282}, {3534, 1727, 818, 3290}, {3267, 1677, 1626, 3253}, {3533, 1781, 816, 2804}, {3300, 1829, 1889, 3318}, {3486, 1542, 632, 2633}, {3518, 1636, 714, 2703}, {3516, 1623, 742, 3265}, {3513, 1660, 729, 2750}, {3516, 1675, 706, 2696}, {2766, 782, 745, 2733}, {3262, 1670, 1619, 2690}, {2849, 1842, 1841, 3305}, {3514, 1611, 694, 2686}, {3513, 1710, 767, 2722}, {3517, 1732, 784, 2771}, {3536, 1849, 862, 2816}, {3263, 1671, 1721, 3279}, {3558, 1907, 897, 3326}, {2854, 1854, 1853, 3309}, {3506, 1685, 749, 2701}, {3288, 1779, 1780, 3289}, {3599, 2081, 1007, 3017}, {3299, 1827, 1886, 2879}, {3099, 2200, 2199, 3405}, {2683, 650, 687, 2684}, {3327, 1914, 1854, 2854}, {2652, 652, 651, 2685}, {2681, 649, 686, 2682}}], Polygon[{{2826, 834, 1808, 1867, 2868}, {2860, 1862, 1806, 832, 2821}, {2910, 912, 1874, 1873, 2873}, {2807, 855, 1839, 1838, 2848}, {3536, 1794, 1795, 1850, 3308}, {2329, 122, 1160, 1174, 3183}, {3535, 1729, 782, 819, 3291}, {3289, 1780, 1778, 848, 2839}, {2876, 877, 1932, 1933, 3333}, {3319, 1890, 1948, 921, 2881}, {2827, 873, 1871, 1870, 2871}, {3039, 1025, 2173, 2174, 3398}, {3328, 1923, 1863, 868, 2898}, {3017, 1007, 2145, 2146, 3389}, {2346, 168, 1164, 1183, 3184}, {3286, 1774, 1772, 844, 2835}, {2470, 1338, 1314, 365, 2469}, {2814, 823, 1789, 1845, 3306}, {3550, 1866, 2865, 2824, 2825}, {3316, 1881, 1823, 1822, 3553}, {2843, 1831, 1894, 850, 2842}, {2418, 1268, 1243, 271, 2417}, {2431, 1286, 1285, 290, 2407}, {3302, 1832, 1833, 852, 2845}, {2853, 1847, 1848, 861, 2815}, {2806, 816, 1781, 1835, 2844}, {2467, 357, 1307, 1330, 3193}, {3394, 2165, 2099, 1016, 3065}, {3587, 2087, 2086, 2084, 3369}, {2456, 339, 1295, 1319, 3192}, {2917, 1952, 1893, 886, 2882}, {3584, 2138, 1041, 1004, 3365}, {3382, 2124, 2122, 991, 2997}, {3076, 1020, 2105, 2166, 3395}, {2809, 856, 1839, 1899, 3322}, {3381, 2119, 2055, 2054, 3595}, {2850, 858, 1788, 1787, 2812}, {3239, 1557, 1597, 679, 2639}, {3591, 2102, 3031, 2987, 2988}, {2711, 720, 1644, 1697, 2742}, {2969, 964, 2009, 2069, 3009}, {2725, 733, 1664, 1714, 3278}, {2542, 512, 549, 1462, 3479}, {2774, 791, 828, 1801, 3538}, {2999, 2061, 2059, 956, 2954}, {3215, 534, 497, 1447, 3473}, {3281, 1745, 1797, 827, 2773}, {3585, 2143, 1043, 1006, 3366}, {3279, 1721, 1669, 773, 2755}, {2973, 971, 2019, 2080, 3367}, {3355, 2030, 1976, 938, 2934}, {2995, 989, 2049, 2114, 3379}, {2748, 763, 1654, 1703, 3275}, {3525, 1725, 743, 780, 2765}, {3271, 1695, 1641, 755, 2740}, {3022, 976, 1013, 2095, 3589}, {3336, 1950, 1892, 884, 2881}, {3607, 2240, 1099, 1062, 3398}, {3605, 2111, 1023, 1060, 3397}, {3593, 2167, 1059, 1022, 3376}, {3384, 1032, 995, 2128, 3580}, {2955, 955, 992, 2057, 3579}, {3600, 2205, 1081, 1044, 3389}, {3008, 2065, 2133, 998, 3007}, {2991, 984, 1984, 2040, 3358}, {3569, 2046, 988, 951, 3346}, {2931, 932, 1960, 2014, 3353}, {2913, 1946, 1943, 881, 2878}, {3357, 2036, 1979, 978, 2981}, {3270, 1684, 1632, 711, 2700}, {3370, 2088, 2027, 973, 2975}, {3563, 2016, 970, 933, 3340}, {3561, 1987, 950, 913, 3332}, {3577, 1983, 946, 983, 3358}, {3033, 3032, 3576, 2102, 3373}, {3030, 1018, 2038, 2100, 3028}, {3310, 1859, 1919, 903, 2859}, {3177, 3176, 3178, 1144, 3130}, {2732, 743, 1624, 1675, 3265}, {3436, 2314, 2253, 1104, 3173}, {3251, 1620, 1583, 700, 2691}, {2872, 874, 1871, 1927, 3330}, {3170, 3169, 3615, 2232, 3119}, {3309, 1853, 1796, 825, 2816}, {2978, 2034, 1979, 941, 2938}, {2990, 982, 2039, 2103, 3034}, {3557, 1959, 932, 895, 3324}, {3150, 2284, 2286, 2285, 3613}, {2895, 901, 938, 1975, 3564}, {2809, 893, 1901, 1842, 2849}, {3614, 2229, 1057, 1094, 3117}, {2874, 876, 1816, 1815, 2831}, {2877, 1878, 1879, 879, 2833}, {3255, 1634, 1686, 751, 2703}, {2751, 1717, 1715, 733, 2725}, {2756, 1722, 1672, 738, 2729}, {3357, 979, 942, 1981, 3568}, {3611, 2198, 3098, 3141, 3142}, {2636, 673, 1589, 1549, 2637}, {2744, 760, 1650, 1699, 3273}, {3381, 2118, 2120, 2121, 3567}, {2652, 689, 1603, 1568, 2653}, {3610, 2137, 1039, 1076, 3094}, {3244, 1582, 1618, 699, 2659}, {2654, 691, 1606, 1571, 2656}, {3243, 1579, 1614, 697, 2657}, {2741, 1696, 1644, 720, 2710}, {3401, 2184, 2126, 1029, 3041}, {2410, 263, 1219, 1261, 3187}, {3147, 1117, 2204, 2203, 3101}, {2914, 919, 956, 2002, 3570}, {3263, 737, 700, 1670, 3503}, {2718, 764, 1707, 1706, 2749}, {2895, 1918, 1857, 865, 2894}, {3295, 1804, 1860, 867, 2819}, {3517, 1733, 785, 748, 2770}, {3219, 552, 515, 1465, 3475}, {2554, 494, 531, 1445, 3477}, {2480, 416, 1346, 1377, 3197}, {2482, 418, 1347, 1379, 3198}, {3348, 2002, 2004, 957, 2915}, {2957, 2005, 1949, 921, 2956}, {2721, 729, 1708, 1709, 3277}, {3196, 1366, 1402, 477, 2496}, {2875, 875, 1874, 1930, 2912}, {2580, 1480, 1481, 569, 2555}, {2574, 560, 1409, 1434, 2550}, {2539, 466, 1391, 1421, 3208}, {2392, 266, 1262, 1263, 3188}, {2731, 706, 1624, 1676, 3266}, {3474, 1453, 543, 506, 2564}, {3476, 1433, 485, 522, 2550}, {2698, 746, 1681, 1680, 2734}, {2434, 1291, 1288, 293, 2409}, {2591, 578, 1451, 1450, 2562}, {3478, 1449, 503, 540, 2562}, {2551, 524, 1469, 1470, 3220}, {2911, 912, 1985, 1986, 3345}, {2372, 1216, 1213, 181, 2357}, {2459, 1327, 1302, 347, 2458}, {3335, 1945, 1888, 883, 2880}, {3501, 1628, 710, 673, 3254}, {2889, 854, 1836, 1898, 3321}, {3148, 1080, 2204, 2271, 3428}, {3196, 440, 403, 1339, 3463}, {2883, 852, 1833, 1834, 3303}, {2852, 859, 1904, 1905, 3325}, {2511, 464, 1356, 1388, 3201}, {2668, 635, 1547, 1588, 3248}, {2745, 1700, 1651, 724, 2714}, {2891, 894, 1957, 1958, 3338}, {2851, 857, 1843, 1902, 2892}, {3512, 1652, 688, 725, 2717}, {3246, 664, 627, 1584, 3497}, {2737, 1692, 1693, 754, 2706}, {2739, 1694, 1641, 718, 2738}, {2936, 1978, 1977, 902, 2896}, {2400, 280, 1277, 1278, 3190}, {2347, 172, 1206, 1207, 3186}, {2970, 966, 1956, 2010, 2968}, {2870, 872, 1869, 1925, 2909}, {2891, 931, 1960, 1959, 2930}, {2718, 727, 1704, 1705, 3276}, {3155, 3154, 3414, 2226, 3619}, {3182, 1166, 1188, 177, 2335}, {2404, 1253, 1284, 325, 2405}, {2594, 580, 1454, 1453, 2565}, {2476, 409, 1341, 1371, 2500}, {3462, 1358, 431, 394, 3194}, {3505, 1625, 670, 707, 3253}, {1768, 806, 1821, 1822, 1823}, {2700, 711, 1682, 1683, 3269}, {2698, 709, 1678, 1679, 3268}, {3502, 1656, 728, 691, 2719}, {2688, 1617, 1616, 660, 2657}, {2733, 745, 1587, 1677, 3267}, {3458, 1343, 413, 376, 2457}, {2516, 468, 1359, 1358, 2491}, {2477, 449, 1374, 1343, 2478}, {3195, 1351, 1384, 459, 2484}, {2528, 448, 1373, 1408, 3204}, {2707, 681, 718, 1643, 3509}, {2705, 679, 716, 1640, 3508}, {2489, 427, 1356, 1389, 2512}, {3472, 1436, 525, 488, 2552}, {2778, 794, 757, 1751, 3519}, {2545, 1432, 1403, 478, 2543}, {2605, 558, 1468, 1504, 3225}, {2499, 1368, 1405, 443, 2498}, {3200, 1385, 1354, 425, 2486}, {3240, 1560, 1558, 680, 2672}, {2772, 752, 789, 1745, 3527}, {3316, 1880, 1882, 1883, 3528}, {2754, 1720, 1669, 736, 2753}, {3264, 1674, 1672, 775, 2759}, {2598, 1501, 1500, 550, 2568}, {2752, 1718, 1719, 772, 2727}, {3260, 1662, 1712, 769, 2687}, {2593, 541, 1451, 1489, 3222}, {2416, 270, 1241, 1242, 2395}, {2595, 581, 1527, 1528, 3232}, {2751, 770, 807, 1770, 3531}, {2735, 1688, 1689, 752, 2704}, {2603, 590, 1539, 1502, 3223}, {3219, 1466, 1464, 588, 2599}, {2618, 1523, 1488, 576, 2589}, {3288, 812, 775, 1723, 3524}, {2581, 1483, 1482, 532, 2555}, {1793, 1792, 1740, 788, 1739}, {2644, 1563, 1561, 682, 2675}, {2422, 316, 1276, 1249, 2399}, {3229, 1520, 1485, 572, 2614}, {2726, 697, 734, 1668, 3515}, {3480, 1506, 598, 561, 2607}, {2674, 1600, 1561, 645, 2673}, {2685, 651, 1566, 1602, 3249}, {2610, 1513, 1514, 604, 2579}, {3195, 422, 385, 1328, 3460}, {3483, 1526, 616, 579, 2622}, {2364, 1203, 1176, 163, 2362}, {2504, 451, 1376, 1410, 3205}, {2495, 437, 1364, 1397, 3203}, {2521, 1396, 1398, 473, 2468}, {2604, 595, 1468, 1503, 3224}, {3498, 1548, 599, 636, 2637}, {2667, 672, 1547, 1546, 2635}, {2671, 1599, 1558, 643, 2670}, {3415, 1090, 1053, 2165, 3604}, {3217, 1463, 1499, 587, 2568}, {3529, 1753, 761, 798, 2788}, {3199, 1381, 1349, 418, 2482}, {2813, 822, 1734, 1733, 2771}, {2778, 1752, 1805, 831, 2779}, {2296, 2295, 2297, 1135, 2239}, {2551, 561, 1471, 1436, 2553}, {2690, 1619, 1583, 663, 2689}, {2532, 1420, 1352, 460, 2531}, {3045, 1032, 1069, 2191, 3608}, {3572, 1955, 928, 965, 2968}, {3126, 1098, 2239, 2298, 3434}, {2825, 2824, 2784, 797, 2823}, {2666, 633, 1544, 1586, 3247}, {2517, 469, 1393, 1422, 3209}, {3317, 1885, 1884, 843, 2834}, {2683, 688, 1566, 1565, 2651}, {2716, 724, 1651, 1701, 2747}, {2721, 766, 1711, 1710, 2750}, {3048, 1000, 2067, 2068, 3363}, {3053, 1002, 2070, 2137, 3387}, {3301, 1830, 1891, 885, 2838}, {3085, 2193, 2135, 1034, 3047}, {2427, 285, 1252, 1280, 3191}, {3061, 2158, 2157, 1011, 3020}, {2421, 1272, 1246, 275, 2420}, {3292, 1800, 1798, 864, 2856}, {3547, 1852, 1851, 1849, 3308}, {2805, 818, 1727, 1726, 2765}, {2832, 841, 1818, 1876, 3314}, {2797, 809, 846, 1828, 3543}, {2792, 839, 1817, 1761, 2794}, {3211, 1430, 1401, 475, 2523}, {3104, 1048, 1085, 2218, 3612}, {2736, 1691, 1690, 715, 2704}, {3081, 1068, 1031, 2127, 3598}, {3207, 1418, 1383, 457, 2508}, {2787, 835, 1809, 1754, 2788}, {3425, 1108, 1071, 2194, 3609}, {3541, 1757, 800, 837, 3297}, {2864, 870, 1807, 1864, 2862}, {3521, 1761, 803, 766, 2793}, {2867, 2866, 3539, 1866, 3311}, {2338, 154, 1195, 1196, 3185}, {2931, 969, 2017, 2016, 2972}, {2585, 572, 1485, 1519, 2615}, {2638, 604, 641, 1557, 3499}, {2493, 434, 1361, 1394, 3202}, {2992, 947, 1984, 2041, 3359}, {3424, 2262, 3621, 3176, 3177}, {2625, 1531, 1532, 621, 2566}, {3578, 2109, 1023, 986, 3037}, {2597, 585, 1497, 1533, 3233}, {2620, 576, 1488, 1524, 3231}, {3574, 2075, 1005, 968, 3014}, {3419, 2256, 2253, 1141, 3174}, {3491, 1565, 651, 614, 2650}, {3620, 2295, 2296, 2238, 3124}, {3492, 1571, 655, 618, 2655}, {2627, 587, 624, 1538, 3495}, {3243, 660, 623, 1578, 3494}, {2595, 618, 1530, 1529, 2624}, {2893, 1917, 1916, 863, 2855}, {2612, 569, 606, 1518, 3488}, {2897, 1922, 1921, 866, 2859}, {2935, 1975, 1976, 939, 2896}, {3179, 2320, 2319, 1107, 3130}, {2611, 1516, 1515, 567, 2579}, {3024, 1014, 1051, 2163, 3602}, {2642, 608, 645, 1563, 3500}, {2576, 600, 1510, 1509, 2609}, {2911, 949, 1988, 1987, 2951}, {3234, 1535, 1498, 585, 2597}, {2952, 950, 2044, 2045, 3361}, {3082, 1066, 1103, 2251, 3616}, {2663, 670, 1544, 1543, 2633}, {3018, 2082, 2083, 1009, 2974}, {2971, 929, 1956, 2011, 3350}, {3003, 2064, 2006, 959, 3002}, {2654, 654, 1604, 1605, 3250}, {3026, 2098, 2037, 980, 2983}, {3486, 1543, 633, 596, 2632}, {2998, 2057, 2060, 993, 2954}, {3575, 2024, 2025, 2085, 3369}, {3021, 1012, 1049, 2159, 3601}, {3221, 1484, 1446, 570, 2582}, {3362, 2066, 2067, 1000, 3010}, {3236, 1541, 1539, 590, 2602}, {2576, 563, 1472, 1507, 3226}, {2617, 612, 1487, 1522, 3230}, {2952, 987, 2047, 2046, 2994}, {2879, 1886, 1825, 882, 2880}, {3040, 2116, 2117, 1027, 2996}}], Polygon[{{3422, 2259, 2316, 2317, 2260, 3423}, {3100, 2201, 2200, 3099, 3145, 3146}, {3175, 2318, 2317, 2316, 2257, 3420}, {3153, 2287, 2224, 3412, 3151, 3152}, {3146, 3145, 3057, 2140, 2267, 3427}, {3152, 3151, 3411, 2223, 2221, 3105}, {3122, 2236, 2293, 2292, 2294, 3433}, {3417, 2233, 2292, 2293, 2235, 3121}}]}]}, {}, {}, {}, {}}, {{GrayLevel[0], Line[{3137, 1111, 3180, 1146, 3181, 1145, 3438, 2320, 3179, 1144, 3178, 1143, 2318, 3175, 1142, 2315, 1141, 2314, 3436, 2313, 1140, 2312, 1139, 2309, 2308, 1138, 2305, 1137, 2303, 1136, 2301, 3435, 2300, 1135, 2297, 1134, 3433, 2294, 1133, 3171, 3172, 1132, 2291, 3168, 1131, 3167, 1130, 3164, 3165, 1129, 3161, 1128, 3160, 1127, 3431, 2289, 1126, 3156, 3157, 1125, 2287, 3153, 1124, 2285, 2286, 1123, 3429, 2283, 1122, 2281, 1121, 2278, 2279, 1120, 2275, 1119, 2273, 1118, 2270, 3428, 2271, 1117, 2268, 1116, 3427, 2267, 1115, 3144, 3143, 1114, 2266, 3140, 1113, 3139, 1112, 3137}]}, {GrayLevel[0.2], Line[{1111, 1074, 1037, 1000, 2067, 963, 926, 889, 852, 1833, 815, 778, 741, 704, 1621, 667, 630, 593, 556, 519, 482, 445, 1340, 408, 371, 334, 297, 1236, 260, 223, 186, 149, 1157, 112, 75, 38, 1, 2321, 2322, 2323, 2324, 2332, 3441, 3184, 2346, 2365, 2366, 2367, 2381, 2382, 2398, 3447, 2399, 2422, 2423, 2444, 2445, 2463, 2464, 2487, 3468, 3201, 2511, 2535, 2536, 2558, 2559, 2586, 2587, 3489, 3230, 2617, 2646, 2647, 2679, 2680, 3511, 3258, 2712, 3273, 2744, 2782, 2783, 2823, 2825, 3550, 3311, 2867, 2904, 2906, 2944, 2946, 2986, 2988, 3591, 3373, 3033, 3071, 3073, 3112, 3114, 3163, 3165}], Line[{3137, 3134, 3093, 3090, 3052, 3049, 3010, 3362, 3573, 2967, 2964, 2925, 2922, 2888, 2885, 2845, 3302, 3533, 2804, 2802, 2761, 2764, 2760, 2732, 3265, 3516, 2696, 2694, 2664, 2662, 2631, 2630, 2604, 3224, 3485, 2572, 2571, 2549, 2548, 2527, 2526, 2501, 3457, 2500, 2476, 2475, 2436, 2455, 2411, 2435, 2391, 3452, 3187, 2410, 2389, 2390, 2375, 2377, 2358, 2376, 3442, 3185, 2338, 2359, 2341, 2360, 2340, 2337, 2326, 2339, 2327, 2342, 2328, 3440, 3183, 2329, 2343, 2330, 2344, 2345, 2361, 2331, 2362, 2364, 3445, 2378, 2363, 2380, 2379, 2397, 2420, 2421, 3189, 3450, 2442, 2443, 2461, 2462, 2485, 2486, 3200, 3467, 2510, 2533, 2534, 2556, 2557, 2584, 2585, 2615, 3482, 2616, 2643, 2645, 2676, 2678, 2709, 2711, 2742, 3510, 2743, 2777, 2781, 2780, 2820, 2822, 3549, 2862, 2864, 2900, 2902, 2940, 2942, 2982, 2984, 3590, 3028, 3030, 3067, 3069, 3108, 3110, 3159, 3161}], Line[{3139, 3136, 3095, 3092, 3054, 3583, 3051, 3364, 3009, 2969, 2966, 2927, 2924, 2890, 3545, 2887, 3304, 2844, 2806, 2762, 2805, 2765, 3525, 2763, 3266, 2731, 2697, 2695, 2665, 2663, 2633, 3486, 2632, 3225, 2605, 2573, 2606, 2575, 2574, 2550, 3476, 3212, 3204, 2528, 2503, 2502, 2477, 2478, 3458, 2457, 3192, 2456, 2438, 2437, 3449, 2413, 3188, 2392, 2412, 2393, 2414, 2394, 2415, 3446, 2395, 2416, 2396, 2417, 2418, 3453, 2439, 2419, 2440, 2441, 2458, 2459, 2460, 3460, 3195, 2484, 2509, 2531, 2532, 3214, 3473, 3215, 3221, 2582, 2613, 2583, 2614, 3229, 2642, 3500, 2644, 2675, 2677, 2708, 2710, 2741, 3272, 3283, 3519, 2778, 2779, 2821, 2860, 2863, 3559, 2899, 2901, 2939, 2941, 2980, 2983, 3026, 3029, 3603, 3066, 3068, 3106, 3109, 3158, 3160}], Line[{3140, 3138, 3096, 3094, 3610, 3387, 3053, 3012, 3011, 2970, 2968, 3572, 3337, 2926, 3321, 2889, 2847, 2846, 2807, 2848, 2808, 3290, 3534, 2767, 2766, 2733, 3267, 3253, 3505, 3252, 3247, 2666, 2634, 2667, 2635, 3237, 2608, 3480, 2607, 3220, 2551, 2553, 3472, 2552, 3206, 3205, 2504, 2529, 2505, 2479, 3465, 3197, 2480, 2506, 2481, 3466, 3198, 2482, 3199, 3459, 2483, 2507, 2508, 3207, 2530, 2554, 3477, 3213, 2580, 2555, 2581, 2612, 3488, 3228, 2640, 3240, 2672, 2641, 2673, 2674, 2707, 3509, 3257, 3271, 2740, 2775, 2776, 3504, 3294, 3295, 2819, 2861, 2898, 3328, 3341, 3342, 3568, 3357, 2981, 3025, 3027, 3065, 3394, 3604, 3415, 3107, 3430, 3431}], Line[{3143, 3141, 3098, 3097, 3056, 3055, 3584, 3365, 3013, 3350, 2971, 2929, 2928, 3556, 3323, 3322, 2809, 2849, 3305, 2810, 3291, 3535, 3280, 2768, 3268, 2698, 2734, 2699, 3501, 3254, 3248, 2668, 2636, 2637, 3498, 3238, 3227, 3226, 2576, 2609, 3481, 2577, 565}], Line[{3153, 3152, 3105, 3613, 3150, 3409, 3408, 3391, 3062, 3601, 3021, 3371, 2976, 3355, 2934, 3565, 2933, 2932, 2893, 2855, 3548, 3327, 2854, 3309, 2816, 3536, 3308, 3547, 2815, 2853, 3546, 2814, 3306, 3307, 3326, 3558, 2852, 3325, 3339, 3340, 3563, 2972, 2931, 3353, 3354, 3016, 3366, 3585, 3059, 3060, 3406, 3101, 3147, 3618, 3100, 3146, 3427}], Line[{3157, 3155, 3619, 3412, 3151, 3411, 3410, 3392, 3063, 3372, 3589, 3022, 2977, 3356, 2936, 2896, 2935, 3564, 2895, 2894, 2857, 2856, 3292, 2817, 3537, 2773, 3281, 3527, 2772, 2736, 2704, 2735, 3518, 2703, 3255, 3507, 2669, 2702, 2701, 3506, 3270, 2700, 3269, 2770, 3517, 2771, 2813, 2769, 3526, 2811, 2812, 2850, 2851, 2892, 3324, 3557, 2930, 2891, 3338, 3351, 3352, 3014, 3574, 3015, 3388, 3058, 3405, 3099, 3145, 3057, 3611, 3142, 3144}], Line[{3167, 3166, 3116, 3115, 3075, 3074, 3592, 3374, 3034, 2990, 2989, 2948, 2947, 2908, 3551, 2907, 3312, 2868, 2826, 2787, 2788, 3529, 3284, 3274, 2747, 2716, 2715, 2684, 2683, 2651, 3491, 2650, 3231, 2620, 2590, 2621, 2592, 2591, 2562, 3478, 3216, 3208, 2539, 2515, 2514, 2490, 2516, 2491, 3462, 3194, 3193, 2467, 2450, 2449, 2426, 2448, 3451, 3191, 2427, 2403, 2428, 2386, 2429, 3448, 2404, 2405, 2406, 2430, 2407, 2431, 2432, 3455, 2451, 2433, 2452, 2469, 2470, 2471, 3463, 3196, 2496, 2524, 2543, 2545, 3218, 3475, 3219, 2599, 2569, 2601, 2602, 3236, 3245, 3497, 3246, 3251, 2691, 2728, 2729, 2756, 2757, 3524, 3288, 3289, 2839, 2800, 2842, 2843, 3320, 2884, 3555, 2921, 2919, 2962, 2963, 3007, 3008, 3386, 3385, 3596, 3089, 3087, 3133, 3131, 3181}], Line[{3168, 3432, 3117, 3614, 3416, 3395, 3076, 3036, 3035, 2991, 3358, 3577, 3344, 3343, 3329, 2909, 2870, 2869, 2827, 2871, 2828, 3296, 3540, 2790, 2789, 2748, 3275, 2717, 3512, 3259, 3249, 2685, 2652, 2653, 3241, 2623, 3483, 2622, 3222, 2593, 2563, 2594, 2565, 3474, 2564, 3210, 3209, 2517, 2540, 2519, 2518, 2492, 3469, 3202, 2493, 2520, 2494, 3470, 2521, 2468, 3471, 3203, 2495, 2522, 2541, 2523, 3211, 2542, 3479, 2567, 3217, 2568, 2598, 2627, 3495, 3235, 2658, 3244, 2659, 2689, 2690, 3262, 3503, 3263, 3279, 2755, 2798, 2799, 2837, 3532, 3301, 2838, 2882, 2917, 2918, 3349, 2960, 3581, 3004, 3005, 3046, 3047, 3085, 3086, 3609, 3425, 3426, 3437, 3438}], Line[{3172, 3170, 3119, 3118, 3078, 3077, 3593, 3376, 3375, 3359, 2992, 2950, 2949, 3560, 3331, 3330, 2872, 2910, 2873, 3313, 2829, 3297, 3541, 3285, 2791, 3276, 2718, 2749, 2720, 3502, 2719, 3250, 2654, 2656, 3492, 2655, 3232, 2595, 2624, 3484, 2596, 583, 1495, 2625, 2566, 3493, 3233, 2597, 3234, 2626, 3242, 3494, 3243, 2657, 2688, 2726, 3515, 3261, 2752, 2727, 2753, 2754, 3287, 2797, 3543, 2836, 3300, 3318, 3319, 2881, 3336, 2916, 3571, 2958, 2959, 3002, 3003, 3044, 3045, 3608, 3084, 3404, 3129, 3424, 3177, 3130, 3179}], Line[{3175, 3420, 3617, 3174, 3419, 3128, 3402, 3081, 3598, 3043, 3042, 2999, 2954, 2998, 3579, 2955, 3347, 2913, 2878, 3554, 3317, 2834, 3528, 3316, 3553, 2833, 2877, 3552, 2832, 3314, 3315, 3334, 3562, 2876, 3333, 2953, 3346, 3569, 2994, 2952, 3361, 3377, 3378, 3605, 3397, 3080, 3123, 3124, 3620, 3122, 3433}], Line[{3178, 3176, 3621, 3423, 3422, 3421, 3403, 3083, 3384, 3580, 3383, 3001, 3000, 2957, 2956, 2915, 3348, 3570, 2914, 3335, 2880, 2879, 3299, 3298, 3542, 2796, 2835, 3286, 2795, 3531, 2751, 2725, 3278, 3522, 2687, 3260, 2724, 3514, 2686, 2723, 2722, 3513, 2750, 2721, 3277, 2793, 3521, 2794, 2792, 3530, 2830, 2831, 2874, 2875, 2912, 3332, 3561, 2951, 2911, 3345, 2993, 3360, 3037, 3578, 3038, 3396, 3079, 3120, 3121, 3417, 3615, 3169, 3171}], Line[{3180, 3135, 3132, 3091, 3088, 3050, 3048, 3363, 3582, 3006, 2965, 2961, 2923, 2920, 2886, 2883, 3303, 3544, 2841, 2803, 2840, 2801, 2758, 2759, 3264, 3523, 2730, 2692, 2693, 2661, 2660, 2628, 2629, 3496, 3223, 2603, 2600, 2570, 2547, 2546, 2544, 2525, 3464, 2499, 2498, 2474, 2497, 2473, 2472, 2454, 3456, 2453, 2434, 2409, 2408, 2388, 2387, 2374, 2373, 3444, 2372, 2357, 2356, 2371, 2355, 2370, 2354, 2353, 2336, 2352, 2335, 3182, 3439, 2334, 2351, 2333, 2348, 2325, 2349, 2350, 2369, 2347, 3186, 3443, 2383, 2368, 2384, 2385, 2401, 2402, 2424, 2400, 3190, 3454, 2425, 2446, 2447, 2465, 2466, 2488, 2489, 2512, 3461, 2513, 2537, 2538, 2560, 2561, 2588, 2589, 2618, 3490, 2619, 2648, 2649, 2681, 2682, 2713, 2714, 2745, 3520, 2746, 2785, 2786, 2784, 2824, 2865, 3539, 2866, 2903, 2905, 2943, 2945, 2985, 2987, 3031, 3576, 3032, 3070, 3072, 3111, 3113, 3162, 3164}], Line[{3428, 3148, 3103, 3102, 3600, 3389, 3017, 3599, 3368, 3367, 2973, 3586, 3018, 2974, 3587, 3369, 3575, 2975, 3370, 3019, 3390, 3588, 3020, 3061, 3104, 3612, 3407, 3149, 3429}], Line[{3435, 3434, 3126, 3125, 3607, 3398, 3039, 3606, 3399, 3380, 3379, 2995, 3594, 3040, 2996, 3595, 3381, 3567, 2997, 3382, 3400, 3597, 3041, 3401, 3082, 3616, 3127, 3418, 3173, 3436}], Line[{3156, 3154, 3414, 3413, 3393, 3064, 3602, 3024, 3023, 2979, 2978, 2938, 2937, 3566, 2897, 2859, 3310, 2858, 3293, 2818, 3538, 2774, 3282, 2739, 2738, 2706, 2737, 3256, 3508, 2705, 2671, 2670, 2639, 3239, 3499, 2638, 2611, 2579, 2610, 3487, 2578, 1476}]}, {GrayLevel[0.2], Line[{2267, 2140, 3611, 2198, 2197, 2139, 2138, 3584, 2073, 2072, 2011, 1956, 2010, 3572, 1955, 1954, 1898, 1836, 3545, 1897, 1837, 1835, 1781, 3533, 1832, 1833, 1834, 3544, 1894, 1831, 1895, 1896, 3555, 1893, 1952, 1953, 2007, 2008, 3581, 2006, 2064, 2130, 2131, 3608, 2191, 2192, 2261, 2262, 3621, 2260, 2317, 2318}], Line[{2268, 3618, 2201, 2200, 2199, 2142, 2141, 2075, 3574, 2074, 2013, 2012, 1958, 1957, 1840, 3556, 1900, 1899, 1839, 1838, 1783, 1782, 3534, 1727, 1726, 3525, 1725, 1676, 1624, 1675, 3516, 1623, 1622, 1621, 1673, 1724, 3523, 1674, 1672, 1722, 1723, 3524, 1779, 1780, 1778, 3532, 1830, 1891, 1892, 1950, 1951, 3571, 1949, 2005, 2062, 2063, 2128, 3580, 2129, 2189, 2190, 2258, 2259, 2316, 2257, 3617, 2315}], Line[{2271, 2204, 2203, 2202, 2144, 2143, 3585, 2077, 2076, 2015, 2014, 1960, 1959, 3557, 1903, 1902, 1843, 1901, 1842, 1841, 1785, 1784, 3535, 1729, 1728, 1679, 1678, 1587, 1677, 1626, 3505, 1625, 1586, 1544, 1543, 3486, 1542, 1504, 1468, 1503, 3485, 1467, 556, 1540, 3496, 1502, 1539, 1541, 1584, 3497, 1585, 1620, 1583, 1619, 1670, 3503, 1671, 1721, 1669, 1720, 1776, 1777, 3543, 1828, 1829, 1889, 1890, 1948, 1888, 1945, 1947, 3570, 2002, 2004, 2059, 2061, 2125, 2127, 3598, 2186, 2188, 2254, 2256, 2253, 2314}], Line[{2273, 2272, 2208, 2207, 2148, 2147, 3599, 2081, 2080, 2019, 2018, 1964, 1963, 1907, 3558, 1906, 1846, 1845, 1789, 1734, 1733, 3517, 1732, 1683, 1682, 1630, 1629, 1590, 1589, 1549, 3498, 1548, 1508, 1507, 1472, 1437, 1471, 1436, 3472, 1435, 1411, 1410, 1376, 1375, 1344, 1374, 1343, 3458, 1320, 1319, 1295, 1318, 1294, 1293, 3452, 1261, 1219, 1260, 1238, 1237, 1259, 1236, 1258, 1292, 1289, 1257, 1288, 1291, 1315, 3456, 1290, 1316, 1317, 1337, 1314, 1338, 1339, 3463, 1366, 1402, 1365, 1400, 1401, 1430, 1431, 3479, 1462, 1463, 1499, 1461, 1498, 1535, 1536, 1578, 3494, 1579, 1614, 1615, 1665, 1666, 1715, 1717, 3531, 1770, 1774, 1772, 1824, 1884, 1885, 3554, 1942, 1944, 1999, 2001, 2056, 2058, 2122, 2124, 2183, 3597, 2185, 2250, 2252, 2310, 2312}], Line[{2275, 2274, 2210, 2209, 2150, 2149, 2083, 2082, 3586, 2021, 2020, 1966, 1965, 1909, 1908, 1848, 1847, 3546, 1791, 1790, 1737, 1736, 1735, 1685, 3506, 1684, 1632, 1631, 1592, 1591, 1551, 1550, 1510, 1509, 3481, 1474, 1473, 1439, 1438, 1413, 1412, 1378, 3465, 1377, 1346, 1345, 1321, 1297, 1296, 3449, 1264, 1263, 1262, 1240, 1239, 1222, 1221, 1198, 1220, 1197, 3442, 1196, 1195, 1173, 1194, 1172, 1171, 1159, 1158, 1150, 1170, 1157, 1169, 1191, 1190, 1168, 1189, 1192, 1218, 1214, 1193, 1213, 1216, 3444, 1217, 1233, 1215, 1235, 1234, 1256, 1255, 1285, 1286, 1287, 3455, 1312, 1313, 1336, 1363, 1335, 1364, 1397, 3471, 1399, 1428, 1429, 1459, 1460, 1496, 1497, 1533, 3493, 1534, 1576, 1577, 1612, 1613, 1663, 1664, 1714, 3522, 1716, 1769, 1771, 1768, 1823, 1881, 3528, 1883, 1939, 1941, 1996, 1998, 2053, 2055, 2119, 3567, 2121, 2180, 2182, 2247, 2249, 2307, 2309}], Line[{2279, 2277, 2214, 2212, 2154, 2152, 2087, 3587, 2085, 2025, 2023, 1970, 1968, 1913, 1911, 1852, 3547, 1850, 1795, 1793, 1739, 1738, 1687, 1686, 1634, 3507, 1633, 1594, 1593, 1553, 1552, 1512, 1511, 1476, 1475, 1441, 1440, 1415, 1414, 1380, 3466, 1379, 1347, 1323, 1322, 1299, 1298, 1266, 1265, 3446, 1242, 1241, 1224, 1223, 1201, 1200, 1199, 1175, 3440, 1174, 1160, 1153, 1152, 1151, 1148, 1, 1149, 1154, 1155, 1156, 1167, 3439, 1166, 1188, 1210, 1212, 1211, 1232, 1231, 1254, 3448, 1253, 1284, 1282, 1310, 1283, 1334, 1311, 1362, 3470, 1396, 1398, 1426, 1427, 1457, 1458, 1494, 1495, 1531, 1532, 1574, 1575, 1610, 1611, 3514, 1661, 1662, 1712, 1713, 1766, 1767, 1821, 1822, 3553, 1880, 1882, 1938, 1940, 1995, 1997, 2052, 2054, 3595, 2118, 2120, 2179, 2181, 2246, 2248, 2306, 2308}], Line[{2281, 2280, 2216, 2215, 2156, 3588, 2155, 2089, 2088, 2027, 2026, 1972, 1971, 1915, 3548, 1914, 1854, 1853, 1796, 1743, 1797, 1745, 3527, 1744, 1691, 1690, 1638, 1637, 1598, 1597, 1557, 3499, 1556, 1516, 1515, 1479, 1481, 1480, 1445, 3477, 1444, 1419, 1418, 1383, 1350, 1384, 1351, 3460, 1328, 1327, 1302, 1326, 1270, 1304, 1303, 3450, 1273, 1272, 1246, 1271, 1247, 1274, 1248, 1275, 3447, 1249, 1276, 1250, 1277, 1278, 3454, 1305, 1306, 1329, 1307, 1330, 1331, 3462, 1358, 1359, 1392, 1393, 1422, 1423, 1452, 3474, 1453, 1454, 1490, 1491, 1527, 1528, 1570, 3492, 1571, 1606, 1607, 1657, 1658, 1708, 1709, 1760, 3521, 1761, 1817, 1762, 1818, 1876, 1877, 1934, 3562, 1935, 1991, 1992, 2048, 2049, 2114, 2115, 2175, 3606, 2176, 2242, 2243, 2302, 2303}], Line[{2283, 2282, 2218, 3612, 2217, 2158, 2157, 2091, 2090, 2029, 2028, 3565, 1974, 1973, 1917, 1916, 1856, 1855, 1798, 1800, 1799, 3537, 1747, 1746, 1693, 1692, 1640, 3508, 1639, 1599, 1558, 1560, 1559, 1518, 3488, 1517, 1483, 1482, 1446, 1484, 1448, 3473, 1447, 1420, 1352, 1386, 1353, 3467, 1385, 1354, 1387, 1355, 3468, 1388, 1356, 1389, 3461, 1357, 1390, 1391, 1421, 1449, 3478, 1450, 1451, 1489, 1525, 3483, 1526, 1567, 1568, 1603, 1569, 1604, 1605, 1655, 3502, 1656, 1706, 1707, 1758, 1759, 3530, 1814, 1815, 1816, 1875, 1932, 1933, 1989, 1990, 3569, 2046, 2047, 2112, 2113, 2173, 2174, 3607, 2240, 2241, 2299, 2301}], Line[{2286, 2284, 2220, 2219, 2160, 2159, 3601, 2093, 2092, 2031, 2030, 1976, 1975, 3564, 1918, 1857, 1919, 1859, 1858, 1802, 1801, 3538, 1749, 1748, 1694, 1641, 1695, 1643, 3509, 1642, 1600, 1561, 1563, 3500, 1562, 1520, 1485, 1519, 3482, 1486, 1521, 574, 3489, 1522, 1487, 3490, 1523, 1488, 1524, 1564, 3491, 1565, 1566, 1602, 1652, 3512, 1653, 1703, 1654, 1704, 1705, 1756, 1757, 3541, 1812, 1813, 1872, 1873, 1874, 1930, 1931, 3561, 1987, 1988, 2044, 2045, 2110, 2111, 3605, 2171, 2172, 2237, 2238, 2296, 2239, 2298, 2300}], Line[{2289, 2288, 2228, 2227, 3604, 2165, 2099, 3603, 2101, 2098, 2037, 3590, 2100, 2038, 3591, 2102, 3576, 2039, 2103, 2104, 3592, 2105, 2166, 2229, 3614, 2230, 2290, 2291}], Line[{2294, 2292, 2233, 3615, 2232, 2231, 2168, 2167, 3593, 2107, 2106, 2041, 1984, 2040, 3577, 1983, 1982, 1926, 1925, 1869, 3551, 1924, 1868, 1867, 1808, 3539, 1866, 3550, 1807, 1864, 3549, 1806, 1862, 1865, 3559, 1863, 1923, 1980, 1981, 3568, 2036, 1979, 2034, 2035, 2096, 2097, 3602, 2163, 2164, 2225, 2226, 3619, 2224, 2287}], Line[{2297, 2295, 3620, 2236, 2293, 2235, 2234, 2170, 2169, 2109, 3578, 2108, 2043, 2042, 1986, 1985, 1929, 3560, 1928, 1927, 1871, 1870, 1811, 1810, 3540, 1755, 1809, 1754, 3529, 1753, 1702, 1701, 1651, 1700, 3520, 1650, 1699, 1649, 1648, 3511, 1601, 1646, 1647, 1645, 3510, 1697, 1644, 1696, 1698, 1751, 3519, 1752, 1805, 1750, 3504, 1803, 1804, 1860, 1861, 1921, 1922, 3566, 1920, 1977, 1978, 2032, 2033, 2094, 3589, 2095, 2161, 2162, 2222, 2223, 2221, 3613, 2285}], Line[{2305, 2304, 2245, 2244, 2178, 2177, 2117, 2116, 3594, 2051, 2050, 1994, 1993, 1937, 1936, 1879, 1878, 3552, 1820, 1819, 1765, 1764, 1763, 1711, 1710, 3513, 1660, 1659, 1609, 1608, 1573, 1572, 1530, 1529, 3484, 1493, 1492, 1456, 1455, 1425, 1424, 1395, 3469, 1394, 1361, 1360, 1333, 1332, 1309, 1308, 1281, 3451, 1280, 1252, 1279, 1251, 1230, 1229, 1209, 1228, 1208, 3443, 1207, 1206, 1187, 1205, 1186, 1204, 1185, 1165, 1184, 1164, 1183, 3441, 1163, 1182, 1162, 1179, 1161, 1180, 1178, 1181, 1202, 1176, 1203, 3445, 1177, 1225, 1226, 1227, 1244, 1245, 1267, 1243, 1268, 3453, 1269, 1300, 1301, 1324, 1325, 1348, 1349, 1381, 3459, 1382, 1416, 1417, 1442, 1443, 1477, 1478, 3487, 1513, 1514, 1554, 1555, 1595, 1596, 1635, 1636, 3518, 1688, 1689, 1741, 1742, 1740, 1792, 1794, 3536, 1849, 1851, 1910, 1912, 1967, 1969, 2022, 2024, 3575, 2084, 2086, 2151, 2153, 2211, 2213, 2276, 2278}], Line[{2313, 2311, 2255, 2251, 3616, 2187, 2184, 2126, 2123, 2060, 2057, 3579, 2003, 2000, 1946, 1943, 1887, 1825, 1886, 1827, 1826, 3542, 1775, 1773, 1719, 1718, 1668, 3515, 1667, 1617, 1616, 1580, 1618, 1582, 1581, 1538, 3495, 1537, 1501, 1500, 1464, 1466, 3475, 1465, 1432, 1403, 1407, 1406, 1367, 1404, 3464, 1368, 1405, 1369, 1340, 1370, 1341, 1371, 3457, 1342, 1372, 1373, 1408, 1433, 3476, 1434, 1409, 1469, 1470, 1505, 3480, 1506, 1545, 1546, 1547, 1588, 1627, 3501, 1628, 1680, 1681, 1730, 1731, 3526, 1786, 1787, 1788, 1844, 1904, 1905, 1961, 1962, 3563, 2016, 2017, 2078, 2079, 2145, 2146, 3600, 2205, 2206, 2269, 2270}], Line[{2266, 2265, 2196, 2195, 3610, 2137, 2070, 3583, 2136, 2071, 2069, 2009, 3573, 2066, 2067, 2068, 3582, 2133, 2065, 2134, 2132, 3596, 2135, 2193, 2194, 3609, 2263, 2264, 2319, 2320}]}, {}, {}}}, VertexNormals -> {{-1.2532066761630341*^-18, 2.4100128387750656*^-20, 1.}, {0., 0., 0.}, {0., 0., 0.}, {0., 0., 0.}, {0., 0., 0.}, {0., 0., 0.}, {0., 0., 0.}, {0., 0., 0.}, {0., 0., 0.}, {0., 0., 0.}, {0., 0., 0.}, {0., 0., 0.}, {0., 0., 0.}, {0., 0., 0.}, {0., 0., 0.}, {0., 0., 0.}, {0., 0., 0.}, {0., 0., 0.}, {0., 0., 0.}, {0., 0., 0.}, {0., 0., 0.}, {0., 0., 0.}, {0., 0., 0.}, {0., 0., 0.}, {0., 0., 0.}, {0., 0., 0.}, {0., 0., 0.}, {0., 0., 0.}, {0., 0., 0.}, {0., 0., 0.}, {0., 0., 0.}, {0., 0., 0.}, {0., 0., 0.}, {0., 0., 0.}, {0., 0., 0.}, {0., 0., 0.}, {0., 0., 0.}, {-0.05310047481775743, -2.891873146789591*^-19, 0.9985891745728713}, {-0.04502585494528945, -0.007939273056320167, 0.998954273392823}, {-0.04989812434647462, -0.018161432007830474, 0.9985891745728713}, {-0.042836405104936595, -0.026102774760681423, 0.9987410512978221}, {-0.03502389768157386, -0.0293885396269994, 0.998954273392823}, {-0.03314467864372509, -0.03765292458927065, 0.9987410512978221}, {-0.0265502374088787, -0.04598636014519382, 0.9985891745728713}, {-0.016036049899225607, -0.047530596000372786, 0.9987410512978221}, {-0.007939273056320195, -0.045025854945289476, 0.998954273392823}, {1.5616114992663792*^-17, -0.053100474817757454, 0.9985891745728713}, {0.007939273056320122, -0.045025854945289476, 0.998954273392823}, {0.018161432007830467, -0.04989812434647462, 0.9985891745728713}, {0.022860225667177218, -0.03959507232804097, 0.998954273392823}, {0.03413232728132663, -0.040677323661122325, 0.9985891745728713}, {0.03502389768157385, -0.029388539626999322, 0.998954273392823}, {0.04598636014519383, -0.026550237408878713, 0.9985891745728713}, {0.04753059600037279, -0.016036049899225628, 0.9987410512978221}, {0.04502585494528944, -0.007939273056320173, 0.998954273392823}, {0.05014880240801721, -0.0011874634995450552, 0.9987410512978221}, {0.049593130288434685, 0.007538824889560198, 0.9987410512978221}, {0.04753059600037283, 0.01603604989922563, 0.9987410512978221}, {0.045986360145193805, 0.02655023740887874, 0.9985891745728713}, {0.035023897681573754, 0.02938853962699936, 0.998954273392823}, {0.03413232728132663, 0.04067732366112231, 0.9985891745728713}, {0.02286022566717718, 0.03959507232804097, 0.998954273392823}, {0.018161432007830523, 0.04989812434647462, 0.9985891745728713}, {0.007939273056320239, 0.04502585494528949, 0.998954273392823}, {0.0011874634995449281, 0.05014880240801722, 0.9987410512978221}, {-0.009220800685352418, 0.05229375928915707, 0.9985891745728713}, {-0.015637315318290206, 0.042963170737894, 0.998954273392823}, {-0.02655023740887869, 0.04598636014519381, 0.9985891745728713}, {-0.033144678643725035, 0.03765292458927066, 0.9987410512978221}, {-0.039179498238195797, 0.031325379013258894, 0.9987410512978221}, {-0.03959507232804088, 0.022860225667177145, 0.998954273392823}, {-0.046718323127755944, 0.018267751275175804, 0.9987410512978221}, {-0.049180728542950664, 0.009877671411102108, 0.9987410512978221}, {0., 0., 0.}, {-0.08943174846140067, -8.67490710143359*^-19, 0.9959929529706206}, {-0.07744915534185616, -0.013656375719850346, 0.9969027694509788}, {-0.08403835409315974, -0.030587459426633365, 0.9959929529706206}, {-0.0725440035366864, -0.042428188273869676, 0.996462350714098}, {-0.06024474816776946, -0.050551345967943424, 0.9969027694509788}, {-0.05438074277317744, -0.06407431954200693, 0.996462350714098}, {-0.0451561055878177, -0.07470543535291224, 0.9961827262389534}, {-0.030330576954735664, -0.08085285765775506, 0.9962644586203845}, {-0.013656375719850438, -0.07744915534185613, 0.9969027694509788}, {1.532566921253268*^-17, -0.08943174846140069, 0.9959929529706206}, {0.013656375719850386, -0.07744915534185615, 0.9969027694509788}, {0.030587459426633448, -0.0840383540931598, 0.9959929529706206}, {0.0393219667010969, -0.06810764417983135, 0.9969027694509788}, {0.05748561982359155, -0.06850869394727019, 0.9959929529706206}, {0.06024474816776954, -0.05055134596794348, 0.9969027694509788}, {0.07470543535291223, -0.04515610558781773, 0.9961827262389534}, {0.08085285765775505, -0.03033057695473565, 0.9962644586203845}, {0.07744915534185615, -0.01365637571985041, 0.9969027694509788}, {0.0840390440919335, -0.0004718871133770313, 0.996462350714098}, {0.08284424451477333, 0.014128508771634867, 0.996462350714098}, {0.07913226448924222, 0.02829961706699097, 0.996462350714098}, {0.0774501660724329, 0.04471587423070036, 0.9959929529706206}, {0.0602447481677695, 0.050551345967943494, 0.9969027694509788}, {0.057442545589568676, 0.0657292164818402, 0.9961827262389534}, {0.04194830103772257, 0.07015142227224194, 0.9966539610081476}, {0.030587459426633427, 0.08403835409315968, 0.9959929529706206}, {0.013656375719850396, 0.07744915534185613, 0.9969027694509788}, {0.0004718871133769324, 0.08403904409193345, 0.996462350714098}, {-0.015529660145889522, 0.08807307925022502, 0.9959929529706206}, {-0.02689780937391268, 0.07390112388761985, 0.9969027694509788}, {-0.04211875202248918, 0.0764590522514787, 0.9961827262389534}, {-0.054855340222815234, 0.06669347898311745, 0.9962644586203845}, {-0.0611348503710582, 0.052848207079235585, 0.9967294502916118}, {-0.07277995519660269, 0.042019526724367505, 0.9964624616589632}, {-0.07980886901424604, 0.026439950830400006, 0.9964594690336145}, {-0.07978079970040619, 0.012861839702978247, 0.9967294502916118}, {0., 0., 0.}, {-0.10448030086224429, -5.782680022865308*^-19, 0.9945269562619885}, {-0.100789521460495, -0.017771912006180054, 0.9947490294076236}, {-0.09817936773774251, -0.03573436747561379, 0.9945269562619885}, {-0.08951104285626935, -0.05178710560169718, 0.994638561941061}, {-0.07840033001697548, -0.06578568800142116, 0.9947490294076236}, {-0.06580691905901755, -0.0803740928134125, 0.9945900937614354}, {-0.049094209060951716, -0.09106524490090628, 0.9946340431574908}, {-0.03383518103465045, -0.09841585895311653, 0.9945700072045571}, {-0.017771912006180186, -0.100789521460495, 0.9947490294076236}, {1.0987092043444086*^-17, -0.10448030086224429, 0.9945269562619885}, {0.01777191200618016, -0.10078952146049502, 0.9947490294076236}, {0.03573436747561374, -0.09817936773774252, 0.9945269562619885}, {0.05117218114510801, -0.08863281767744527, 0.9947490294076236}, {0.06715864285057252, -0.08003655389092126, 0.9945269562619884}, {0.07840033001697551, -0.06578568800142118, 0.9947490294076236}, {0.08951104285626926, -0.0517871056016971, 0.994638561941061}, {0.09817936773774255, -0.03573436747561381, 0.9945269562619884}, {0.10078952146049501, -0.017771912006180106, 0.9947490294076236}, {0.10341238983361539, -0.00009342761140245068, 0.994638561941061}, {0.10207449566419824, 0.019270254967662163, 0.9945900937614354}, {0.09614395713583633, 0.03820287552586769, 0.9946340431574908}, {0.08917974714524002, 0.05364208672524174, 0.9945700072045571}, {0.07840033001697547, 0.06578568800142115, 0.9947490294076236}, {0.06654377257567096, 0.0791584324706825, 0.994638561941061}, {0.05178710560169721, 0.08951104285626937, 0.9946385619410609}, {0.035734367475613794, 0.09817936773774252, 0.9945269562619885}, {0.01777191200618012, 0.10078952146049502, 0.9947490294076236}, {0.0000934276114024637, 0.1034123898336154, 0.994638561941061}, {-0.018142813846821305, 0.10289301032618633, 0.9945269562619884}, {-0.035003833459073895, 0.09617224202315565, 0.9947490294076236}, {-0.05162528423191832, 0.08960447046767178, 0.994638561941061}, {-0.0671586428505725, 0.08003655389092128, 0.9945269562619884}, {-0.0797243202833879, 0.06515715859098581, 0.9946851649842281}, {-0.09104528338868728, 0.050410883168229746, 0.9945700072045571}, {-0.09597384820228913, 0.03679757656995827, 0.9947034527032778}, {-0.10115908453688968, 0.01919015830986046, 0.9946851649842281}, {0., 0., 0.}, {-0.08619266183039176, -8.674783876895926*^-19, 0.9962784876963828}, {-0.09494506612741764, -0.016741376843413033, 0.9953417306229289}, {-0.08099460828791435, -0.029479626552851468, 0.9962784876963828}, {-0.07929363752218846, -0.04526414781121857, 0.9958231148007279}, {-0.0738541508086305, -0.061970990704433085, 0.9953417306229289}, {-0.057735876307134254, -0.066738720952495, 0.9960986455731542}, {-0.04571046466862545, -0.07650752452475096, 0.996020658475954}, {-0.03164721702249165, -0.08564331662953849, 0.9958231148007279}, {-0.016741376843413116, -0.09494506612741761, 0.9953417306229289}, {3.4699135507583704*^-18, -0.08619266183039173, 0.9962784876963828}, {0.0167413768434131, -0.09494506612741761, 0.9953417306229289}, {0.029479626552851447, -0.08099460828791434, 0.9962784876963828}, {0.04820487340651583, -0.0834932899125112, 0.9953417306229289}, {0.05569908011339822, -0.0684477958874422, 0.9960986455731542}, {0.07100827681858105, -0.0608226269752673, 0.9956196224819412}, {0.07784018588419608, -0.04340222748478259, 0.996020658475954}, {0.08579617977173438, -0.031227255650663376, 0.9958232142509554}, {0.08991529905531022, -0.01585449320192156, 0.9958232142509554}, {0.09436694860306978, 0.0018657268346536215, 0.995535734202808}, {0.08712707012827609, 0.014012920401906383, 0.9960986455731542}, {0.08670654936651467, 0.028725089457351832, 0.9958196842464098}, {0.07784018588419611, 0.04340222748478259, 0.996020658475954}, {0.07385415080863049, 0.061970990704433064, 0.9953417306229289}, {0.05625965655305922, 0.06912090084524974, 0.996020658475954}, {0.045567707466202576, 0.08265703818520563, 0.995535734202808}, {0.029479626552851548, 0.0809946082879144, 0.9962784876963828}, {0.01674137684341309, 0.09494506612741761, 0.9953417306229289}, {-0.00044691687592517045, 0.09130237835829948, 0.9958231148007279}, {-0.014967198655109487, 0.08488320162332921, 0.9962784876963828}, {-0.03297407542298453, 0.09059552765204365, 0.9953417306229289}, {-0.04603823054708094, 0.07884672064626333, 0.9958231148007279}, {-0.05569908011339825, 0.06844779588744215, 0.9960986455731542}, {-0.06822993187930462, 0.060727529697215364, 0.9958196842464098}, {-0.07650752452475096, 0.04571046466862541, 0.996020658475954}, {-0.08817807849477671, 0.0310836581162153, 0.9956196224819412}, {-0.09325728267726953, 0.014549266405142067, 0.995535734202808}, {0., 0., 0.}, {-0.03360342047848693, -7.231324444258948*^-20, 0.9994352455923025}, {-0.05396994795262258, -0.009516357971478944, 0.9984972126395495}, {-0.031576886256800295, -0.011493046688284827, 0.9994352455923025}, {-0.038746690417739045, -0.02129956776460134, 0.9990220329876179}, {-0.0419811669821556, -0.03522638173111859, 0.9984972126395495}, {-0.027704271652053376, -0.03445940999953694, 0.9990220329876179}, {-0.019110270973808803, -0.03266583533032021, 0.9992836137681235}, {-0.014457874853368576, -0.03694526776820943, 0.9992126986003829}, {-0.009516357971478985, -0.05396994795262258, 0.9984972126395495}, {7.231324444258948*^-20, -0.033603420478486946, 0.9994352455923025}, {0.009516357971478909, -0.053969947952622596, 0.9984972126395495}, {0.011493046688284884, -0.03157688625680028, 0.9994352455923025}, {0.027401260696590785, -0.047460375717935405, 0.9984972126395495}, {0.02622198408924468, -0.029772311065212165, 0.9992126986003829}, {0.03958945986047358, -0.03148344434900451, 0.9987199143903556}, {0.03266583533032017, -0.019110270973808803, 0.9992836137681235}, {0.04153950801171194, -0.015119144462325585, 0.9990224625827351}, {0.043533841430012515, -0.00767619081799519, 0.9990224625827351}, {0.04874784368264127, -0.0001550467350384585, 0.9988111051128751}, {0.03889456975646864, 0.007822748826311204, 0.9992126986003829}, {0.0470601925351083, 0.018543755786772247, 0.9987199143903556}, {0.029101415788419942, 0.01680171023924348, 0.9994352455923025}, {0.04198116698215563, 0.03522638173111859, 0.9984972126395495}, {0.02449230579424918, 0.028851104162596307, 0.9992836137681235}, {0.024508196252637802, 0.04213934764136085, 0.9988111051128751}, {0.011493046688284875, 0.03157688625680028, 0.9994352455923025}, {0.009516357971478933, 0.05396994795262261, 0.9984972126395495}, {-0.0009273784350966747, 0.0442054020966338, 0.9990220329876179}, {-0.005835172729464888, 0.033092909014943175, 0.9994352455923025}, {-0.018743566221504002, 0.05149752495363458, 0.9984972126395495}, {-0.020653705669043888, 0.033873402514020684, 0.9992126986003829}, {-0.02940222465678926, 0.033034635122408666, 0.9990216324322316}, {-0.03958945986047364, 0.03148344434900451, 0.9987199143903556}, {-0.029101415788419918, 0.016801710239243463, 0.9994352455923025}, {-0.04122230804379182, 0.01599058863299586, 0.9990220329876179}, {-0.0539699479526226, 0.009516357971478972, 0.9984972126395495}, {0., 0., 0.}, {0.03573046256632952, 4.339362051087999*^-19, 0.9993614631577485}, {0.011484840794515115, 0.0020250873012142793, 0.9999319964144298}, {0.033575652010847, 0.012220537928028454, 0.9993614631577485}, {0.019996532033114474, 0.012760821325786879, 0.9997186104828397}, {0.008933620235862852, 0.007496197444990409, 0.9999319964144298}, {0.01866671321398564, 0.02200487944440989, 0.9995835828475894}, {0.008426232071549678, 0.01416047799740951, 0.9998642305213049}, {0.012220537928028472, 0.03357565201084701, 0.9993614631577485}, {0.002025087301214237, 0.011484840794515151, 0.9999319964144298}, {-4.0500712476821336*^-18, 0.03573046256632959, 0.9993614631577485}, {-0.00202508730121424, 0.011484840794515196, 0.9999319964144298}, {-0.01222053792802843, 0.03357565201084699, 0.9993614631577485}, {-0.005831006488010847, 0.010099599496498544, 0.9999319964144298}, {-0.019072235848709918, 0.0243573018198401, 0.9995213712911737}, {-0.013721858463549789, 0.01248970771616168, 0.9998278440819055}, {-0.019996532033114467, 0.012760821325786858, 0.9997186104828397}, {-0.033575652010846974, 0.012220537928028461, 0.9993614631577485}, {-0.011484840794515134, 0.0020250873012142797, 0.9999319964144298}, {-0.023697915391159882, 0.001052929424728431, 0.9997186104828397}, {-0.035187636554033785, -0.006204529711839603, 0.9993614631577485}, {-0.017166060764843772, -0.007043334178252112, 0.9998278440819055}, {-0.02625272714836948, -0.016365287943842205, 0.9995213712911737}, {-0.008933620235862826, -0.007496197444990414, 0.9999319964144298}, {-0.016039317123647184, -0.017476846410811948, 0.9997186104828397}, {-0.012760821325786877, -0.019996532033114515, 0.9997186104828397}, {-0.012220537928028458, -0.033575652010846974, 0.9993614631577485}, {-0.0020250873012142576, -0.01148484079451519, 0.9999319964144298}, {-0.0010529294247284026, -0.02369791539115992, 0.9997186104828397}, {0.0062045297118395355, -0.03518763655403382, 0.9993614631577485}, {0.0039886433495247295, -0.010958707537077115, 0.9999319964144298}, {0.01455288465718831, -0.02729911867379933, 0.9995213712911737}, {0.014703317982558325, -0.018597892558130196, 0.9997189259150293}, {0.013721858463549797, -0.012489707716161706, 0.9998278440819055}, {0.030943488271410285, -0.017865231283164786, 0.9993614631577485}, {0.015557048058815253, -0.005431277909888636, 0.9998642305213049}, {0.018128331874649496, -0.003955474936263635, 0.9998278440819055}, {0., 0., 0.}, {0.09309542900384028, 8.676347140046188*^-19, 0.995657190552346}, {0.07527686312349596, 0.013273341991770484, 0.9970743263521812}, {0.0850090736145067, 0.028897077887740343, 0.9959610515942645}, {0.07687712399866978, 0.043522232509080085, 0.9960902183452656}, {0.05855500478626627, 0.04913348291973987, 0.9970743263521812}, {0.059171478358474056, 0.06753014035317408, 0.9959610515942645}, {0.04238484797562627, 0.07341271016486756, 0.9964005713809744}, {0.02889707788774041, 0.08500907361450666, 0.9959610515942645}, {0.013273341991770405, 0.07527686312349588, 0.9970743263521812}, {4.048961998688222*^-18, 0.0930954290038402, 0.9956571905523461}, {-0.013273341991770417, 0.07527686312349588, 0.9970743263521812}, {-0.03184051197085801, 0.08748108766380709, 0.9956571905523461}, {-0.041787749279079925, 0.0696350083442371, 0.9966969196416164}, {-0.05638249873285354, 0.06334810697732009, 0.9963975266825134}, {-0.06652620522157657, 0.05259498873264354, 0.9963975266825134}, {-0.07464854662852614, 0.04024379836967405, 0.9963975266825134}, {-0.08500907361450674, 0.02889707788774045, 0.9959610515942645}, {-0.07527686312349596, 0.013273341991770486, 0.9970743263521812}, {-0.08476967344797567, 0.0007286475989002924, 0.9964003068727951}, {-0.09168110025297947, -0.0161658515956379, 0.9956571905523461}, {-0.07940822444928411, -0.02967764063418675, 0.996400306872795}, {-0.07304836687700801, -0.04301586405504205, 0.996400306872795}, {-0.05855500478626628, -0.04913348291973982, 0.9970743263521812}, {-0.05621060448998573, -0.06815163137997272, 0.9960902183452656}, {-0.03897972581710976, -0.06960700895080715, 0.9968126430178066}, {-0.031840511970858076, -0.08748108766380705, 0.9956571905523461}, {-0.013273341991770405, -0.07527686312349594, 0.9970743263521812}, {-0.0007286475989003626, -0.08476967344797562, 0.996400306872795}, {0.016165851595637923, -0.0916811002529795, 0.995657190552346}, {0.026143380203756013, -0.07182834677803666, 0.9970743263521812}, {0.044816426098194334, -0.07612992098161125, 0.9960902183452656}, {0.05638249873285357, -0.06334810697732009, 0.9963975266825134}, {0.06652620522157654, -0.052594988732643566, 0.9963975266825134}, {0.07869966985684629, -0.04321973706155745, 0.9959610515942645}, {0.07182834677803673, -0.026143380203756075, 0.9970743263521812}, {0.08335530330416911, -0.015437677120272568, 0.9964003068727951}, {0., 0., 0.}, {0.11779254855577856, 8.674222101189629*^-19, 0.9930382245939652}, {0.11203013278820739, 0.019753935062913, 0.9935084455589629}, {0.10913671752165657, 0.041181913739702404, 0.9931733115973937}, {0.10024666178392481, 0.06033889001241946, 0.9931313232162444}, {0.08714397345247504, 0.07312247598329451, 0.9935084455589629}, {0.07455435519807589, 0.0885759064215589, 0.9932753681243679}, {0.0588962742778893, 0.10201133942581621, 0.9930382245939652}, {0.03943180752526526, 0.10885391877508145, 0.9932753681243679}, {0.019753935062913012, 0.11203013278820735, 0.9935084455589629}, {-4.047970313888493*^-18, 0.11779254855577866, 0.9930382245939652}, {-0.019753935062912977, 0.11203013278820731, 0.9935084455589629}, {-0.04028742433974313, 0.11068878866143086, 0.9930382245939652}, {-0.05561986458514935, 0.10017629656012504, 0.9934138816581071}, {-0.07183233805403162, 0.0908590909149147, 0.9932697220834866}, {-0.08651855899445303, 0.07700518256401163, 0.9932697220834866}, {-0.10032752127989468, 0.05950766004892525, 0.9931733115973937}, {-0.10885391877508147, 0.03943180752526523, 0.9932753681243679}, {-0.11203013278820739, 0.01975393506291305, 0.9935084455589629}, {-0.11577569667795419, 0.00017645434527208972, 0.9932753681243679}, {-0.11557848908302522, -0.018215040709162973, 0.9931313232162444}, {-0.11007479989277126, -0.03860455360747649, 0.9931733115973937}, {-0.10017646729131388, -0.058040662284590865, 0.9932753681243679}, {-0.0871439734524751, -0.07312247598329452, 0.9935084455589629}, {-0.07571559072505457, -0.09023432726197651, 0.9930382245939652}, {-0.05687918908311981, -0.09851764538528042, 0.9935084455589629}, {-0.04028742433974322, -0.11068878866143092, 0.9930382245939652}, {-0.019753935062913033, -0.11203013278820736, 0.9935084455589629}, {-0.0001764543452720868, -0.11577569667795413, 0.9932753681243679}, {0.020454461399454327, -0.1160030150647977, 0.9930382245939652}, {0.03890765680491279, -0.10689790851538802, 0.9935084455589629}, {0.0566467107432558, -0.10237834247887263, 0.9931313232162444}, {0.07183233805403162, -0.09085909091491466, 0.9932697220834866}, {0.08651855899445304, -0.07700518256401157, 0.9932697220834866}, {0.10032752127989465, -0.059507660048925236, 0.9931733115973937}, {0.10850184057169814, -0.037871092908007026, 0.9933746176113556}, {0.11315804071237734, -0.018003265012447717, 0.9934138816581071}, {0., 0., 0.}, {0.10859738715549212, 1.1565861656477465*^-18, 0.9940858149591514}, {0.11346337011085332, 0.02000665347265382, 0.9933407257632764}, {0.10390214367417921, 0.0359183112196125, 0.9939387402949144}, {0.09644686539668382, 0.05392539610479451, 0.9938762769128232}, {0.08825883417866802, 0.07405795520745707, 0.9933407257632764}, {0.0717102004807001, 0.08591111731405773, 0.9937187363982164}, {0.054298693577746034, 0.09404809606127003, 0.9940858149591514}, {0.038546109821129104, 0.10505841398379023, 0.9937187363982164}, {0.020006653472653877, 0.11346337011085332, 0.9933407257632764}, {-4.337198121179049*^-18, 0.108597387155492, 0.9940858149591514}, {-0.020006653472653818, 0.1134633701108533, 0.9933407257632764}, {-0.037142493919714546, 0.10204816334664632, 0.9940858149591514}, {-0.05760686274240108, 0.0997780131344852, 0.9933407257632764}, {-0.07218683600654024, 0.08366006751891783, 0.9938762769128232}, {-0.08782237161923687, 0.06943153649608295, 0.9937134862640065}, {-0.09608648735676065, 0.05341504926888861, 0.9939387402949144}, {-0.1062930557133437, 0.04095605810132788, 0.9934910103327159}, {-0.11020606093445577, 0.019432301980345727, 0.9937187780116946}, {-0.11389059695648505, -0.0021317394246956056, 0.9934910103327159}, {-0.11015580233699115, -0.019717305663444765, 0.9937187363982164}, {-0.10390214367417916, -0.03591831121961247, 0.9939387402949144}, {-0.0964468653966838, -0.05392539610479449, 0.9938762769128232}, {-0.088258834178668, -0.07405795520745702, 0.9933407257632764}, {-0.0698050549078825, -0.08319042496770496, 0.9940858149591514}, {-0.05760686274240105, -0.09977801313448512, 0.9933407257632764}, {-0.037142493919714595, -0.10204816334664636, 0.9940858149591514}, {-0.020006653472653874, -0.1134633701108534, 0.9933407257632764}, {0.00028940115061484704, -0.11190616237770826, 0.9937187363982164}, {0.018857738378941304, -0.10694754882759709, 0.9940858149591514}, {0.03940541490339619, -0.10826548765132187, 0.9933407257632764}, {0.05656273749650922, -0.09492419563423235, 0.9938762769128232}, {0.07443149267338403, -0.083626910234961, 0.9937134862640065}, {0.08782237161923685, -0.06943153649608298, 0.9937134862640065}, {0.09691358351752476, -0.055953083531974236, 0.9937187780116946}, {0.10404066023901265, -0.04134063659481521, 0.9937134862640065}, {0.11138077879259398, -0.020933715441804984, 0.9935572966232782}, {0., 0., 0.}, {0.07950610335578223, 7.229116352290047*^-19, 0.9968343791870241}, {0.08936909896709844, 0.015758183389504465, 0.9958739095920085}, {0.07729445576127292, 0.029489392989420913, 0.9965720961424137}, {0.07020482780542964, 0.04191206338109031, 0.9966517250754897}, {0.06951681832408056, 0.058331536616354, 0.9958739095920085}, {0.05219426576624435, 0.0641857913516577, 0.9965720961424137}, {0.039843132657269076, 0.0713993255157625, 0.9966517250754897}, {0.029577662142189855, 0.07982620930343985, 0.996369880220416}, {0.015758183389504497, 0.08936909896709845, 0.9958739095920085}, {-3.469975849099223*^-18, 0.07950610335578231, 0.9968343791870241}, {-0.015758183389504462, 0.08936909896709845, 0.9958739095920085}, {-0.027192688865010046, 0.07471129863087028, 0.9968343791870241}, {-0.045373880685721325, 0.07858986668423748, 0.9958739095920085}, {-0.05163618870763254, 0.06339592194928874, 0.9966517250754897}, {-0.06361606378647996, 0.05662099164406757, 0.9963669302689432}, {-0.07248172484973148, 0.04471397800745175, 0.9963669302689432}, {-0.07999440372366924, 0.029115581863289063, 0.996370000685316}, {-0.08383497671693059, 0.014782368322260899, 0.996370000685316}, {-0.08753694748963749, 0.0008532185563532353, 0.9961609081078677}, {-0.08374957694624226, -0.01526663521800296, 0.996369880220416}, {-0.0772944557612729, -0.02948939298942092, 0.9965720961424137}, {-0.07020482780542966, -0.041912063381090305, 0.9966517250754897}, {-0.06951681832408056, -0.058331536616354, 0.9958739095920085}, {-0.053466265374270315, -0.06186030529328699, 0.9966517250754897}, {-0.04450738268960093, -0.07538261101759383, 0.9961609081078677}, {-0.027192688865010074, -0.07471129863087025, 0.9968343791870241}, {-0.01575818338950447, -0.08936909896709844, 0.9958739095920085}, {0.0004917393080071805, -0.08512825607286396, 0.996369880220416}, {0.01380608996113019, -0.0782982269965643, 0.9968343791870241}, {0.031037562350744365, -0.08527500171358518, 0.9958739095920085}, {0.03984313265726903, -0.07139932551576249, 0.9966517250754897}, {0.05281746081635782, -0.0668076051011826, 0.9963669302689432}, {0.06361606378647994, -0.05662099164406753, 0.9963669302689432}, {0.0753826110175939, -0.04450738268960096, 0.9961609081078677}, {0.07816640475060563, -0.02709373283031293, 0.9965720961424137}, {0.08746555052783855, -0.013610420195400819, 0.9960745624364508}, {0., 0., 0.}, {0.04770750146351323, 4.337309333940968*^-19, 0.998861348888878}, {0.05710435721122442, 0.010069038892352852, 0.998317437914052}, {0.044830387081396326, 0.016316926488260317, 0.998861348888878}, {0.04599170623332848, 0.026034180975930955, 0.9986025157081568}, {0.044419304565524995, 0.03727222207808329, 0.998317437914052}, {0.03248905417164279, 0.03770003288069002, 0.9987608166522288}, {0.027758203348510913, 0.04499627514900065, 0.998601430686727}, {0.01812317828510756, 0.04729848676178339, 0.9987163779366451}, {0.010069038892352868, 0.05710435721122441, 0.998317437914052}, {2.530097111465565*^-18, 0.047707501463513276, 0.998861348888878}, {-0.010069038892352854, 0.05710435721122446, 0.998317437914052}, {-0.01631692648826033, 0.044830387081396285, 0.998861348888878}, {-0.028992641983453454, 0.05021672896099589, 0.998317437914052}, {-0.03320725212105541, 0.0382475469497987, 0.9987163779366451}, {-0.04147381132845281, 0.0327888030326475, 0.998601430686727}, {-0.04903416165945367, 0.026930650106159304, 0.9984339693115485}, {-0.044830387081396306, 0.016316926488260327, 0.998861348888878}, {-0.05710435721122441, 0.010069038892352873, 0.998317437914052}, {-0.05284707644941907, -0.0004495910247865034, 0.9986025157081568}, {-0.05196613994926718, -0.009619559247361027, 0.9986025157081568}, {-0.044830387081396326, -0.01631692648826033, 0.998861348888878}, {-0.0459917062333285, -0.02603418097593093, 0.9986025157081568}, {-0.04186954339557839, -0.03574341442084558, 0.9984835249824533}, {-0.035036205833794555, -0.043612764250363645, 0.9984339693115485}, {-0.024583388501993448, -0.044286041264358346, 0.9987163779366451}, {-0.01640465911236484, -0.04698636269791647, 0.9987608166522288}, {-0.01006903889235288, -0.05710435721122443, 0.998317437914052}, {0.000449591024786472, -0.05284707644941908, 0.9986025157081568}, {0.008284320690181462, -0.04698271731810903, 0.998861348888878}, {0.019267595539825176, -0.05156946868766679, 0.9984835249824533}, {0.02775820334851087, -0.044996275149000634, 0.998601430686727}, {0.0351500150487267, -0.03949251919662936, 0.998601430686727}, {0.04147381132845283, -0.03278880303264753, 0.998601430686727}, {0.046537446837725004, -0.02508881568045355, 0.998601430686727}, {0.04698636269791646, -0.016404659112364852, 0.9987608166522288}, {0.05710435721122441, -0.010069038892352866, 0.998317437914052}, {0., 0., 0.}, {0.02383702218886568, 4.698438389163509*^-19, 0.999715857818194}, {0.030166913018056112, 0.005319240689768725, 0.999530721407524}, {0.022399473852387046, 0.008152741745492966, 0.999715857818194}, {0.023734662693311943, 0.013359974191448128, 0.999629019625}, {0.023465692682507717, 0.019690054075211613, 0.999530721407524}, {0.016211848185174106, 0.020048272626544295, 0.9996675661154125}, {0.012929563553126137, 0.023983151861463933, 0.999628748492717}, {0.008337385373952844, 0.023778639159640964, 0.9996824817535025}, {0.005319240689768723, 0.0301669130180561, 0.999530721407524}, {3.2527650386516597*^-18, 0.023837022188865603, 0.999715857818194}, {-0.005319240689768708, 0.03016691301805605, 0.999530721407524}, {-0.008152741745492999, 0.02239947385238707, 0.999715857818194}, {-0.015316143138488357, 0.026528338091859276, 0.999530721407524}, {-0.01596735308602162, 0.01949305801008477, 0.9996824817535025}, {-0.02035253649791425, 0.018114619647826943, 0.999628748492717}, {-0.02474056311392376, 0.014529917524959825, 0.9995883082717224}, {-0.022399473852387025, 0.008152741745492981, 0.999715857818194}, {-0.030166913018056084, 0.005319240689768723, 0.999530721407524}, {-0.02723480793838697, -0.0002972543029574102, 0.999629019625}, {-0.02530577745490161, -0.004937092696149451, 0.9996675661154125}, {-0.023574662408732957, -0.008897806891166317, 0.9996824817535025}, {-0.023734662693311936, -0.013359974191448113, 0.999629019625}, {-0.022845635553569513, -0.01831485473062813, 0.9995712295941442}, {-0.017506197868412652, -0.02086307420234585, 0.9996290637886732}, {-0.012339839113590526, -0.021969616423800253, 0.9996824817535025}, {-0.009594180589520131, -0.02549068108892204, 0.999629019625}, {-0.005319240689768718, -0.03016691301805607, 0.999530721407524}, {0.00046778502501936155, -0.02577864298324769, 0.9996675661154125}, {0.004668932044836479, -0.024761598266648935, 0.9996824817535025}, {0.009396666294739278, -0.027731924386811675, 0.9995712295941442}, {0.01292956355312613, -0.023983151861463953, 0.999628748492717}, {0.01689776504563515, -0.021373598745809748, 0.999628748492717}, {0.020352536497914252, -0.018114619647826957, 0.999628748492717}, {0.02209106718607228, -0.013294435206800579, 0.9996675661154125}, {0.02728394724013029, -0.010627473389678095, 0.9995712295941442}, {0.028218049066639096, -0.00519188533665064, 0.9995883082717224}, {0., 0., 0.}, {0.010012223534763758, 1.4456214458114775*^-19, 0.999949876433759}, {0.013321209733977083, 0.0023488886917763874, 0.9999085098613457}, {0.009408412573276506, 0.0034243821283685234, 0.999949876433759}, {0.010269542448734138, 0.00575160062304403, 0.9999307253945978}, {0.010362061692876507, 0.008694802144728899, 0.9999085098613457}, {0.0069746497338729185, 0.008135184542294002, 0.9999425848685276}, {0.006181989966013516, 0.010021056405800399, 0.9999306783115377}, {0.003967965394637531, 0.010279161371925059, 0.9999392952035223}, {0.002348888691776395, 0.013321209733977083, 0.9999085098613457}, {-2.168432168717216*^-19, 0.010012223534763756, 0.999949876433759}, {-0.002348888691776388, 0.013321209733977076, 0.9999085098613457}, {-0.00342438212836853, 0.009408412573276502, 0.999949876433759}, {-0.006331624668029484, 0.010804272912534656, 0.9999215860335724}, {-0.008471417104251394, 0.009631952089041445, 0.9999177269111695}, {-0.009114770056541783, 0.007447508217499478, 0.9999307253945978}, {-0.010269542448734147, 0.005751600623044039, 0.9999307253945978}, {-0.010030043584750807, 0.003771629904350606, 0.9999425848685276}, {-0.012318238705309684, 0.0022545020080585888, 0.9999215860335724}, {-0.011769484957368443, -0.00015373897238852942, 0.9999307253945978}, {-0.010572087497634641, -0.0017486944815346946, 0.9999425848685276}, {-0.011177089954500353, -0.003702868020485233, 0.9999306783115377}, {-0.009646955408892405, -0.005323735457548479, 0.9999392952035223}, {-0.0103620616928765, -0.00869480214472889, 0.9999085098613457}, {-0.006974649733872909, -0.008135184542293986, 0.9999425848685276}, {-0.006181989966013526, -0.010021056405800408, 0.9999306783115377}, {-0.003967965394637538, -0.010279161371925069, 0.9999392952035223}, {-0.002348888691776395, -0.013321209733977084, 0.9999085098613457}, {-0.00011369584503456664, -0.01071513134320876, 0.9999425848685276}, {0.0017032218528688773, -0.01088599757500556, 0.9999392952035223}, {0.004359290759960966, -0.011739606815198238, 0.9999215860335724}, {0.006670146315629777, -0.010956667236339885, 0.9999177269111695}, {0.0076830499884775975, -0.0089171270433872, 0.9999307253945978}, {0.009114770056541792, -0.00744750821749949, 0.9999307253945978}, {0.008670839929473846, -0.005006111767381891, 0.999949876433759}, {0.011795158652708209, -0.004206663340793066, 0.9999215860335724}, {0.012680781457985056, -0.0019331814230990098, 0.9999177269111695}, {0., 0., 0.}, {0.003556218990068852, 5.421022940606951*^-20, 0.9999936766332549}, {0.004950574934024093, 0.0008729199308874768, 0.9999873648294847}, {0.003630640325601962, 0.0012826116727532879, 0.9999925866515826}, {0.003484292360474257, 0.0019178834504158817, 0.99999209068363}, {0.003850863690759598, 0.0032312583026303603, 0.9999873648294847}, {0.002709292429034201, 0.0033288979684458035, 0.999990789044004}, {0.0019178834504158804, 0.003484292360474255, 0.99999209068363}, {0.0012826116727532857, 0.003630640325601961, 0.9999925866515826}, {0.0008729199308874789, 0.004950574934024104, 0.9999873648294847}, {1.9425332203841581*^-19, 0.003556218990068862, 0.9999936766332549}, {-0.0008729199308874789, 0.004950574934024105, 0.9999873648294847}, {-0.001282611672753286, 0.003630640325601964, 0.9999925866515826}, {-0.002037404306399131, 0.003779197703216879, 0.9999907832817322}, {-0.0027585766378478366, 0.003287543618601617, 0.9999907911135427}, {-0.00336799165331695, 0.0026627023511689883, 0.9999907832817322}, {-0.0037791977032168842, 0.002037404306399135, 0.9999907832817322}, {-0.004075574743270885, 0.001350200762755668, 0.9999907832817322}, {-0.004680641969390853, 0.0007098750006409179, 0.9999887937713292}, {-0.004291583394838692, -0.00006433595798168804, 0.999990789044004}, {-0.00390191451969341, -0.0007704759980973804, 0.99999209068363}, {-0.003989963705487379, -0.0015854151559219411, 0.9999907832817322}, {-0.0033162681611174356, -0.0019567849551059223, 0.9999925866515826}, {-0.0035122123290543816, -0.0029811218866600147, 0.9999893885821252}, {-0.0026627023511689913, -0.00336799165331695, 0.9999907832817322}, {-0.0022679381370098585, -0.0041555731697148855, 0.9999887937713292}, {-0.0012162985286808105, -0.0033417527428664076, 0.9999936766332549}, {-0.0008729199308874773, -0.004950574934024094, 0.9999873648294847}, {0.0000812103906792206, -0.003976427423590704, 0.99999209068363}, {0.0007045458710061805, -0.003785532590352151, 0.9999925866515826}, {0.001511875352596791, -0.0044862640002978375, 0.9999887937713292}, {0.002145791701860182, -0.0037166202500815296, 0.9999907911135427}, {0.002854450881316995, -0.0032070955323909756, 0.9999907832817322}, {0.0036986173511916426, -0.0029550907687619556, 0.9999887937713292}, {0.003079775986820263, -0.001778109495034428, 0.9999936766332549}, {0.004010765054047366, -0.0015282639927633732, 0.999990789044004}, {0.0049505749340240926, -0.0008729199308874794, 0.9999873648294847}, {0., 0., 0.}, {0.001072035000337197, 1.8070040962973096*^-20, 0.9999994253703139}, {0.0015547768655564437, 0.0002741491103789392, 0.9999987537548053}, {0.0011345164138739459, 0.00044066824406594564, 0.9999992593417283}, {0.0010112314155645195, 0.0005952565797624023, 0.9999993115400773}, {0.0012094017075987534, 0.0010148085267912864, 0.9999987537548053}, {0.0008349692304444315, 0.001029562416949689, 0.999999121413421}, {0.0005360175001685976, 0.0009284095440380709, 0.9999994253703139}, {0.0004741425926379216, 0.001237885773418066, 0.999999121413421}, {0.00027414911037893907, 0.0015547768655564441, 0.9999987537548053}, {-3.049319412501711*^-20, 0.0010720350003371984, 0.9999994253703139}, {-0.0002741491103789382, 0.0015547768655564407, 0.9999987537548053}, {-0.00044066824406594645, 0.0011345164138739467, 0.9999992593417283}, {-0.0007703106490345543, 0.001261234536065203, 0.9999989079538782}, {-0.0006890908153670541, 0.0008212264548373605, 0.9999994253703139}, {-0.0011083105090414858, 0.0009776189781954138, 0.9999989079538782}, {-0.001128502499116172, 0.0006961732220286946, 0.9999991209120908}, {-0.0012322472217690577, 0.0004896343840292479, 0.9999991209120908}, {-0.0013052626639475857, 0.00023015302456536613, 0.9999991216590959}, {-0.001477416472880022, -0.000036491322837001496, 0.9999989079538782}, {-0.0010557483798325166, -0.00018615692420372124, 0.9999994253703139}, {-0.001253048501715256, -0.0004324833390240658, 0.999999121413421}, {-0.0011589119356966771, -0.0006435025341706393, 0.999999121413421}, {-0.0011552228494028764, -0.0009217110280327212, 0.9999989079538782}, {-0.000802120163641945, -0.0009153792862833334, 0.9999992593417283}, {-0.0007893809024151606, -0.0013672478295076263, 0.9999987537548053}, {-0.0003666575644654609, -0.0010073833790410806, 0.9999994253703139}, {-0.00027414911037893864, -0.0015547768655564435, 0.9999987537548053}, {-9.891612061819102*^-6, -0.0011733803848649714, 0.9999993115400773}, {0.00018562831293478173, -0.0012028541574582291, 0.9999992593417283}, {0.0005399683387651561, -0.0014835508179776929, 0.9999987537548053}, {0.0005781238051025702, -0.001021123027626337, 0.9999993115400773}, {0.0007621859133922847, -0.0009488881009391644, 0.9999992593417283}, {0.0011030360963900148, -0.0009163339083730375, 0.9999989718212406}, {0.0011478287230502213, -0.0006626992222366318, 0.9999991216590959}, {0.001232247221769056, -0.0004896343840292477, 0.9999991209120908}, {0.0014109704343471684, -0.00025596658956139183, 0.9999989718212406}, {0., 0., 0.}, {0.0002749079116026427, 5.646886436626875*^-21, 0.9999999622128194}, {0.00041372560531329784, 0.00007295098682667577, 0.9999999117546347}, {0.0002863938713035708, 0.00010182359399898748, 0.999999953805252}, {0.0003060178817336431, 0.00016497738383693247, 0.9999999395677577}, {0.0002910835209510654, 0.00024213182988714515, 0.9999999283212779}, {0.00021850813603389762, 0.0002702893166636947, 0.9999999395989381}, {0.0001374539558013218, 0.00023807723514921627, 0.9999999622128194}, {0.0001430481971829135, 0.0003641005603362271, 0.9999999234839947}, {0.00006734357354588446, 0.00037258862343855347, 0.9999999283212779}, {-1.129377287325375*^-20, 0.00027490791160264224, 0.9999999622128194}, {-0.00007295098682667573, 0.0004137256053132975, 0.9999999117546347}, {-0.00009402404332769594, 0.000258328935928668, 0.9999999622128194}, {-0.00021005399482683026, 0.0003638241913728801, 0.9999999117546347}, {-0.00019363535281358916, 0.0002342964872888061, 0.999999953805252}, {-0.00028899942628591983, 0.00024461555719163897, 0.9999999283212779}, {-0.00027753765517199766, 0.00015207797792851716, 0.999999949922568}, {-0.0003300168045512059, 0.00010933155917774052, 0.9999999395677577}, {-0.00034222852490008404, 0.00006034412250794376, 0.99999993961911}, {-0.00037862225387025615, 1.6211378639999858*^-6, 0.9999999283212779}, {-0.0002997243864163588, -0.000050544890962927767, 0.999999953805252}, {-0.00033001680455120575, -0.00010933155917774053, 0.9999999395677577}, {-0.0003060178817336431, -0.00016497738383693236, 0.9999999395677577}, {-0.00029108352095106563, -0.0002421318298871453, 0.9999999283212779}, {-0.00019711257103757022, -0.00023137875475954189, 0.999999953805252}, {-0.0001907150735083893, -0.00032708592135776327, 0.9999999283212779}, {-0.0000940240433276961, -0.0002583289359286679, 0.9999999622128194}, {-0.0000729509868266757, -0.00041372560531329676, 0.9999999117546347}, {6.35168039701152*^-6, -0.0003475079515229385, 0.9999999395989381}, {0.00004773725787602046, -0.0002707314427106774, 0.9999999622128194}, {0.0001436853948336037, -0.00039477237781074866, 0.9999999117546347}, {0.0001792546923420012, -0.0002977748738374508, 0.9999999395989381}, {0.00019363535281358992, -0.00023429648728880682, 0.999999953805252}, {0.000259692309958888, -0.00023113715682823764, 0.9999999395677577}, {0.0003270859213577629, -0.00019071507350838912, 0.9999999283212779}, {0.00029972929829677085, -0.00010157366367185265, 0.999999949922568}, {0.0003868444333747782, -0.00005816690744214484, 0.9999999234839947}, {0., 0., 0.}, {0.00006005711751314964, 1.199963343426618*^-21, 0.9999999981965714}, {0.00009344099631471862, 0.00001647616875456513, 0.999999995498658}, {0.00006523080573662198, 0.000025467250487338152, 0.9999999975481806}, {0.00006596118980579551, 0.00004069145976363468, 0.9999999969966633}, {0.00005789309328409488, 0.00005152730546313071, 0.9999999969966633}, {0.000048065944418275715, 0.00006079752006020406, 0.9999999969966633}, {0.000038734897958840645, 0.000067090811290708, 0.9999999969992154}, {0.000029344920014889276, 0.00007970246542810276, 0.9999999963931964}, {0.000011952220974930325, 0.00007655739335480986, 0.999999996998055}, {-8.682087720086708*^-21, 0.00006005711751314979, 0.9999999981965714}, {-0.00001647616875456511, 0.00009344099631471862, 0.999999995498658}, {-0.000020540743939573925, 0.00005643523015277875, 0.9999999981965714}, {-0.000047441237149541583, 0.00008217063311693012, 0.999999995498658}, {-0.00005096362620820513, 0.00005836607633914588, 0.999999996998055}, {-0.00006032453700531818, 0.00004862962367333988, 0.999999996998055}, {-0.00005782216888199375, 0.000033893443445993754, 0.9999999977539157}, {-0.0000720250889532196, 0.000028619224650092882, 0.9999999969966633}, {-0.00008358729777215039, 0.000015058916865034547, 0.9999999963931964}, {-0.00007746979591759115, -1.5234119611665955*^-6, 0.999999996998055}, {-0.00006866214486197201, -0.00001375313518392458, 0.9999999975481806}, {-0.00007202508895321962, -0.000028619224650092865, 0.9999999969966633}, {-0.00006596118980579543, -0.000040691459763634655, 0.9999999969966633}, {-0.00006588977175075166, -0.00005825082636596435, 0.9999999961326896}, {-0.00004862962367333971, -0.000060324537005318014, 0.999999996998055}, {-0.00003741558449999619, -0.00006785251727121303, 0.999999996998055}, {-0.000020540743939573996, -0.00005643523015277893, 0.9999999981965714}, {-0.000016476168754565192, -0.00009344099631471886, 0.999999995498658}, {1.621137827369671*^-6, -0.0000700072194604129, 0.9999999975481806}, {0.000012073072210804303, -0.00006592730580144534, 0.9999999977539157}, {0.00002934492001488923, -0.0000797024654281027, 0.9999999963931964}, {0.00004069145976363461, -0.00006596118980579539, 0.9999999969966633}, {0.00005152730546313066, -0.00005789309328409485, 0.9999999969966633}, {0.00006880750421597767, -0.00005477360821830252, 0.9999999961326896}, {0.00006143859941471454, -0.00003359966318866828, 0.9999999975481806}, {0.00006313125773251898, -0.00002250806566444217, 0.9999999977539157}, {0.00009344099631471855, -0.000016476168754565182, 0.999999995498658}, {0., 0., 0.}, {0.000011188065903199338, 1.588186776181481*^-22, 0.9999999999374136}, {0.000017933263800744062, 3.162118260233607*^-6, 0.9999999998341995}, {0.00001185795166263574, 4.238363547089898*^-6, 0.9999999999207126}, {0.000011584284001070241, 6.324047574820322*^-6, 0.9999999999129054}, {0.00001315758329080559, 0.000010464187790087136, 0.9999999998586894}, {9.77670482111887*^-6, 0.000010984538763143492, 0.999999999891878}, {7.349494801155141*^-6, 0.000012729698405564023, 0.9999999998919699}, {5.332961525922124*^-6, 0.000015943046933498293, 0.9999999998586894}, {2.249953277891013*^-6, 0.000014529017741791393, 0.9999999998919227}, {-6.970375295463167*^-22, 0.000011188065903199351, 0.9999999999374136}, {-3.1621182602336103*^-6, 0.00001793326380074408, 0.9999999998341995}, {-3.826543903749252*^-6, 0.00001051334297010282, 0.9999999999374136}, {-8.146930388863085*^-6, 0.00001400675539095878, 0.9999999998687192}, {-9.776704821118848*^-6, 0.000010984538763143485, 0.999999999891878}, {-0.000011535619845481295, 9.119951961432047*^-6, 0.999999999891878}, {-0.000012944030898144103, 6.978260034290876*^-6, 0.999999999891878}, {-0.000015943046933498266, 5.332961525922117*^-6, 0.9999999998586894}, {-0.000013048617850832372, 1.980602365186379*^-6, 0.9999999999129054}, {-0.00001680554382169789, -4.41498604398766*^-7, 0.9999999998586894}, {-0.000011018094042682242, -1.942787255708085*^-6, 0.9999999999374136}, {-0.000015943046933498273, -5.332961525922114*^-6, 0.9999999998586894}, {-0.000011584284001070253, -6.324047574820326*^-6, 0.9999999999129054}, {-0.000013949602894095424, -0.000011705106643504986, 0.9999999998341995}, {-9.213025566877384*^-6, -0.000011457521817480651, 0.9999999998919227}, {-7.083481222775942*^-6, -0.000012883281416648594, 0.9999999998919227}, {-3.82654390374927*^-6, -0.000010513342970102846, 0.9999999999374136}, {-3.162118260233611*^-6, -0.000017933263800744056, 0.9999999998341995}, {-7.289937779516945*^-8, -0.000012592435382856765, 0.9999999999207126}, {2.1303001571532175*^-6, -0.00001455011581530274, 0.999999999891878}, {4.624537207177707*^-6, -0.00001395914412196243, 0.999999999891878}, {6.324047574820321*^-6, -0.00001158428400107025, 0.9999999999129054}, {9.213025566877388*^-6, -0.000011457521817480675, 0.9999999998919227}, {0.000013949602894095433, -0.000011705106643505, 0.9999999998341995}, {0.000010868919248170413, -6.359350404519086*^-6, 0.9999999999207126}, {0.000012290735725689135, -4.8090569623692435*^-6, 0.9999999999129054}, {0.000017933263800744062, -3.1621182602336175*^-6, 0.9999999998341995}, {0., 0., 0.}, {1.7783621877527638*^-6, 2.095524218470705*^-23, 0.9999999999984187}, {2.927134577298756*^-6, 5.161328021424393*^-7, 0.9999999999955828}, {1.9738546367135143*^-6, 7.73837118441227*^-7, 0.9999999999977526}, {2.0570928895476874*^-6, 1.187663133528421*^-6, 0.9999999999971789}, {2.020286865572218*^-6, 1.6856866438050023*^-6, 0.9999999999965384}, {1.3224896995509912*^-6, 1.657089921318202*^-6, 0.9999999999977526}, {1.187663133528421*^-6, 2.0570928895476882*^-6, 0.9999999999971789}, {9.067764266150798*^-7, 2.4699908891413816*^-6, 0.9999999999965384}, {3.6103694260636884*^-7, 2.3483089494667374*^-6, 0.9999999999971776}, {-5.7351189137093*^-23, 1.7783621877527558*^-6, 0.9999999999984187}, {-5.161328021424389*^-7, 2.9271345772987585*^-6, 0.9999999999955828}, {-6.082356903401485*^-7, 1.6711138249159538*^-6, 0.9999999999984187}, {-1.3036196442320974*^-6, 2.4037342131374987*^-6, 0.9999999999962613}, {-1.4737653426792845*^-6, 1.8641322680743797*^-6, 0.9999999999971766}, {-1.5901487544637504*^-6, 1.4022670756422456*^-6, 0.9999999999977526}, {-2.0309790948120516*^-6, 1.2328935527889642*^-6, 0.9999999999971776}, {-2.793039305307769*^-6, 1.0165831702675803*^-6, 0.9999999999955828}, {-1.9847270383663425*^-6, 3.6034495333629376*^-7, 0.9999999999979655}, {-2.6311680153298008*^-6, 7.304478875574719*^-9, 0.9999999999965384}, {-1.7513448701626744*^-6, -3.088093531350421*^-7, 0.9999999999984187}, {-2.7930393053077698*^-6, -1.0165831702675797*^-6, 0.9999999999955828}, {-1.7520143900661666*^-6, -9.997176997625104*^-7, 0.9999999999979655}, {-2.02028686557222*^-6, -1.685686643805002*^-6, 0.9999999999965384}, {-1.3224896995509952*^-6, -1.657089921318206*^-6, 0.9999999999977526}, {-1.3036196442321016*^-6, -2.4037342131375025*^-6, 0.9999999999962613}, {-6.082356903401508*^-7, -1.6711138249159579*^-6, 0.9999999999984187}, {-5.161328021424387*^-7, -2.927134577298754*^-6, 0.9999999999955828}, {5.2070984136659156*^-8, -2.1194845187837276*^-6, 0.9999999999977526}, {4.806900633374743*^-7, -2.3272108759558823*^-6, 0.9999999999971766}, {8.775032288270743*^-7, -2.208384360014533*^-6, 0.9999999999971766}, {1.1876631335284178*^-6, -2.0570928895476814*^-6, 0.9999999999971789}, {1.4737653426792826*^-6, -1.8641322680743771*^-6, 0.9999999999971766}, {1.8196054874734393*^-6, -1.5268302934271185*^-6, 0.9999999999971789}, {2.0917285763048155*^-6, -1.1276723643100167*^-6, 0.9999999999971766}, {1.8989965114712492*^-6, -6.802956354684237*^-7, 0.9999999999979655}, {2.9271345772987556*^-6, -5.161328021424395*^-7, 0.9999999999955828}, {0., 0., 0.}, {2.412769930773038*^-7, 3.860176191914245*^-24, 0.9999999999999709}, {4.065833082159204*^-7, 7.169160714417255*^-8, 0.9999999999999148}, {2.267262099601548*^-7, 8.252159175348564*^-8, 0.9999999999999709}, {3.146531287234696*^-7, 1.8267094906460112*^-7, 0.9999999999999338}, {2.8340499611496077*^-7, 2.5115447567036845*^-7, 0.9999999999999283}, {1.5508986165251614*^-7, 1.8482889979932485*^-7, 0.9999999999999709}, {2.064277555554945*^-7, 3.5754336071452504*^-7, 0.9999999999999148}, {9.242428666385806*^-8, 2.752905080954192*^-7, 0.9999999999999578}, {5.566183734778924*^-8, 3.7456471047770506*^-7, 0.9999999999999283}, {-5.790264287871367*^-24, 2.412769930773031*^-7, 0.9999999999999709}, {-7.169160714417243*^-8, 4.065833082159201*^-7, 0.9999999999999148}, {-8.252159175348527*^-8, 2.2672620996015367*^-7, 0.9999999999999709}, {-2.064277555554944*^-7, 3.57543360714525*^-7, 0.9999999999999148}, {-2.159837480785131*^-7, 2.4572278622532215*^-7, 0.9999999999999465}, {-2.1033233240376424*^-7, 1.78081811959172*^-7, 0.999999999999962}, {-2.784785848207391*^-7, 1.7179344645889642*^-7, 0.9999999999999465}, {-3.415933180941777*^-7, 1.2525682448888885*^-7, 0.9999999999999338}, {-3.234007124228456*^-7, 4.9402897777093655*^-8, 0.9999999999999465}, {-3.270662520941479*^-7, -7.505587616262879*^-9, 0.9999999999999465}, {-2.3761145340600163*^-7, -4.1897310160830296*^-8, 0.9999999999999709}, {-3.415933180941777*^-7, -1.2525682448888856*^-7, 0.9999999999999338}, {-2.78478584820739*^-7, -1.7179344645889642*^-7, 0.9999999999999465}, {-2.834049961149606*^-7, -2.511544756703685*^-7, 0.9999999999999283}, {-1.7808181195917224*^-7, -2.103323324037642*^-7, 0.999999999999962}, {-1.8267094906460133*^-7, -3.146531287234694*^-7, 0.9999999999999338}, {-8.252159175348602*^-8, -2.2672620996015555*^-7, 0.9999999999999709}, {-7.169160714417267*^-8, -4.065833082159213*^-7, 0.9999999999999148}, {-1.219565286272452*^-9, -2.7559269668404203*^-7, 0.999999999999962}, {4.321645901341742*^-8, -2.8715753565438456*^-7, 0.9999999999999578}, {1.1985868835980167*^-7, -3.592086542621801*^-7, 0.9999999999999283}, {1.811621283224788*^-7, -3.155242467850921*^-7, 0.9999999999999338}, {2.1598374807851328*^-7, -2.457227862253223*^-7, 0.9999999999999465}, {2.1033233240376445*^-7, -1.780818119591724*^-7, 0.999999999999962}, {2.4775443887613195*^-7, -1.514755776682517*^-7, 0.9999999999999578}, {3.047746814487171*^-7, -1.189161917158944*^-7, 0.9999999999999465}, {4.065833082159205*^-7, -7.169160714417277*^-8, 0.9999999999999148}, {0., 0., 0.}, {2.7946323550513716*^-8, 5.169878828456426*^-25, 0.9999999999999997}, {4.8080677348407275*^-8, 8.477920667262509*^-9, 0.9999999999999989}, {2.6260954018513167*^-8, 9.558205586172205*^-9, 0.9999999999999997}, {3.927537832253349*^-8, 2.1267417554391983*^-8, 0.999999999999999}, {3.288778529017351*^-8, 2.7480774041690625*^-8, 0.9999999999999991}, {1.796355051456137*^-8, 2.140812586147607*^-8, 0.9999999999999997}, {2.1352375351893656*^-8, 3.716013226637997*^-8, 0.9999999999999991}, {1.0869960788994458*^-8, 3.0226685327242655*^-8, 0.9999999999999996}, {8.47792066726254*^-9, 4.808067734840727*^-8, 0.9999999999999989}, {-8.788794008375925*^-25, 2.794632355051377*^-8, 0.9999999999999997}, {-8.47792066726255*^-9, 4.808067734840737*^-8, 0.9999999999999989}, {-9.558205586172192*^-9, 2.6260954018513177*^-8, 0.9999999999999997}, {-2.4411199648532483*^-8, 4.2281438064965767*^-8, 0.9999999999999989}, {-2.537255136209998*^-8, 2.8817126709014712*^-8, 0.9999999999999993}, {-2.6537213135140493*^-8, 2.1130201886657618*^-8, 0.9999999999999994}, {-3.3801531514588874*^-8, 1.8222752890670137*^-8, 0.9999999999999993}, {-3.645235813079323*^-8, 1.2076333978097886*^-8, 0.9999999999999993}, {-4.418066838837958*^-8, 6.551864815992061*^-9, 0.999999999999999}, {-3.838436142378929*^-8, -9.132099833658581*^-10, 0.9999999999999993}, {-3.165502294044885*^-8, -5.456012835952981*^-9, 0.9999999999999996}, {-3.6452358130793225*^-8, -1.2076333978097864*^-8, 0.9999999999999993}, {-3.380153151458885*^-8, -1.822275289067014*^-8, 0.9999999999999993}, {-3.28877852901735*^-8, -2.748077404169062*^-8, 0.9999999999999991}, {-2.1130201886657608*^-8, -2.65372131351405*^-8, 0.9999999999999994}, {-2.1267417554392032*^-8, -3.927537832253354*^-8, 0.999999999999999}, {-9.558205586172202*^-9, -2.6260954018513127*^-8, 0.9999999999999997}, {-8.47792066726253*^-9, -4.808067734840722*^-8, 0.9999999999999989}, {9.13209983365837*^-10, -3.838436142378939*^-8, 0.9999999999999993}, {5.456012835953013*^-9, -3.165502294044886*^-8, 0.9999999999999996}, {1.457519554185264*^-8, -4.03033874276067*^-8, 0.9999999999999991}, {1.9983043756479045*^-8, -3.2785227109362034*^-8, 0.9999999999999993}, {2.5372551362099902*^-8, -2.8817126709014596*^-8, 0.9999999999999993}, {2.999112683371388*^-8, -2.397343249578356*^-8, 0.9999999999999993}, {2.775621186957592*^-8, -1.6167908215896072*^-8, 0.9999999999999996}, {3.1567898188509554*^-8, -1.2416799777344954*^-8, 0.9999999999999994}, {4.80806773484073*^-8, -8.477920667262555*^-9, 0.9999999999999989}, {0., 0., 0.}, {2.7636216675276682*^-9, 5.600702064161124*^-26, 1.}, {4.842235448816829*^-9, 8.538167565693704*^-10, 1.}, {2.596954887619795*^-9, 9.452142788257352*^-10, 1.}, {3.7215696498195856*^-9, 2.157457143686421*^-9, 1.}, {3.3571624490555078*^-9, 2.9784900245488496*^-9, 1.}, {1.7764217657480418*^-9, 2.117057021292777*^-9, 1.}, {2.001714572652514*^-9, 3.278680859593923*^-9, 1.}, {1.4019670740457849*^-9, 3.5764644179312764*^-9, 1.}, {8.538167565693701*^-10, 4.8422354488168325*^-9, 1.}, {5.492996255234949*^-26, 2.7636216675276794*^-9, 1.}, {-8.538167565693681*^-10, 4.842235448816834*^-9, 1.}, {-9.452142788257354*^-10, 2.596954887619795*^-9, 1.}, {-2.4584673678725566*^-9, 4.258190389905393*^-9, 1.}, {-2.540640986885638*^-9, 2.8812762424303733*^-9, 1.}, {-2.1170570212927717*^-9, 1.7764217657480356*^-9, 1.}, {-3.2786808595939215*^-9, 2.0017145726525122*^-9, 1.}, {-3.576464417931278*^-9, 1.4019670740457863*^-9, 1.}, {-4.842235448816831*^-9, 8.53816756569375*^-10, 1.}, {-3.840278201636396*^-9, -9.41952412456243*^-11, 1.}, {-3.7655789147081*^-9, -7.596215153237433*^-10, 1.}, {-3.1448609715120566*^-9, -1.2386736064307597*^-9, 1.}, {-3.2697816789785853*^-9, -2.0171284056240117*^-9, 1.}, {-3.35716244905551*^-9, -2.9784900245488496*^-9, 1.}, {-1.7764217657480375*^-9, -2.117057021292771*^-9, 1.}, {-2.1442452868537133*^-9, -3.729197518918452*^-9, 1.}, {-1.08247457444276*^-9, -3.005297806544408*^-9, 1.}, {-8.538167565693741*^-10, -4.842235448816836*^-9, 1.}, {9.419524124562294*^-11, -3.840278201636389*^-9, 1.}, {6.737559943456842*^-10, -3.3121768813714073*^-9, 1.}, {1.650647915159478*^-9, -4.17340436524729*^-9, 1.}, {1.765954747783525*^-9, -2.8819900524097545*^-9, 1.}, {2.5542753226030276*^-9, -2.8698356763585755*^-9, 1.}, {3.0138118764304295*^-9, -2.3826911689193363*^-9, 1.}, {3.381775281454886*^-9, -1.823149796012384*^-9, 1.}, {3.0052978065444033*^-9, -1.0824745744427614*^-9, 1.}, {4.842235448816828*^-9, -8.538167565693735*^-10, 1.}, {0., 0., 0.}, {2.333326087624944*^-10, 3.096542006627545*^-27, 1.}, {4.1541220123529456*^-10, 7.324837919327659*^-11, 1.}, {2.192609306428417*^-10, 7.980445229150062*^-11, 1.}, {2.878123035266957*^-10, 1.5664768004717758*^-10, 1.}, {3.231333297151401*^-10, 2.711410577850603*^-10, 1.}, {1.7481595846932147*^-10, 2.071168026383913*^-10, 1.}, {1.7206151301867493*^-10, 2.7891312291135674*^-10, 1.}, {1.0539135921280257*^-10, 2.672579824076874*^-10, 1.}, {7.324837919327703*^-11, 4.1541220123529513*^-10, 1.}, {9.518500863850758*^-26, 2.3333260876249355*^-10, 1.}, {-7.324837919327638*^-11, 4.154122012352929*^-10, 1.}, {-7.980445229150067*^-11, 2.192609306428415*^-10, 1.}, {-2.1091030201817807*^-10, 3.653073589351812*^-10, 1.}, {-1.9044309599487346*^-10, 2.1509438613138377*^-10, 1.}, {-2.0812556659320658*^-10, 1.7361376040209235*^-10, 1.}, {-3.273207721228646*^-10, 2.0130980227369047*^-10, 1.}, {-3.0455397404225955*^-10, 1.2101475649485282*^-10, 1.}, {-3.622793200017168*^-10, 6.444875009716583*^-11, 1.}, {-3.275766063994243*^-10, -8.245281398595146*^-12, 1.}, {-3.211682035983646*^-10, -6.500309779468139*^-11, 1.}, {-2.54953462340554*^-10, -9.196043340079372*^-11, 1.}, {-2.5252458475920734*^-10, -1.369872324325851*^-10, 1.}, {-2.815187193386557*^-10, -2.3695391482715876*^-10, 1.}, {-2.1056218381671483*^-10, -2.5093823902805227*^-10, 1.}, {-1.7206151301867545*^-10, -2.78913122911357*^-10, 1.}, {-1.0539135921280241*^-10, -2.672579824076865*^-10, 1.}, {-7.324837919327673*^-11, -4.154122012352945*^-10, 1.}, {8.245281398595084*^-12, -3.2757660639942296*^-10, 1.}, {4.0517782301877864*^-11, -2.297877621398684*^-10, 1.}, {1.2637877249234813*^-10, -3.4558407508639743*^-10, 1.}, {1.3619465590849017*^-10, -2.343267056326831*^-10, 1.}, {2.04245931819368*^-10, -2.562382037494476*^-10, 1.}, {2.873909537972228*^-10, -2.55090109628153*^-10, 1.}, {2.4489671566034624*^-10, -1.50199089265298*^-10, 1.}, {3.050012674499211*^-10, -1.1978582795743083*^-10, 1.}, {4.1541220123529436*^-10, -7.324837919327677*^-11, 1.}, {0., 0., 0.}, {1.681862530595117*^-11, 2.103629080589365*^-28, 1.}, {3.036321782037557*^-11, 5.353854522860284*^-12, 1.}, {1.5804338091765472*^-11, 5.75230863768215*^-12, 1.}, {2.0939655736039157*^-11, 1.1381697075423163*^-11, 1.}, {2.3618390711655463*^-11, 1.9818182935151002*^-11, 1.}, {1.2954984356479586*^-11, 1.63111090847097*^-11, 1.}, {1.1310838609770711*^-11, 2.098056589025794*^-11, 1.}, {6.664722323149061*^-12, 1.8454710036486752*^-11, 1.}, {5.353854522860276*^-12, 3.036321782037551*^-11, 1.}, {3.0123968434039703*^-27, 1.6818625305951136*^-11, 1.}, {-5.353854522860282*^-12, 3.036321782037554*^-11, 1.}, {-5.752308637682156*^-12, 1.5804338091765504*^-11, 1.}, {-1.5415809698646398*^-11, 2.6700965637868623*^-11, 1.}, {-1.081080395862588*^-11, 1.2883814456524119*^-11, 1.}, {-2.0967093483221936*^-11, 1.8617806173460853*^-11, 1.}, {-2.321611589572254*^-11, 1.3444321313734369*^-11, 1.}, {-1.9758294450120588*^-11, 6.594975335227707*^-12, 1.}, {-2.773945486440033*^-11, 4.094430323332111*^-12, 1.}, {-2.3825122351621995*^-11, -6.129890625240651*^-13, 1.}, {-2.040867259687143*^-11, -4.167731047421314*^-12, 1.}, {-2.215065286250028*^-11, -8.801579000198937*^-12, 1.}, {-1.6967932452390886*^-11, -9.853127141501203*^-12, 1.}, {-2.1975857438036486*^-11, -1.741560810623113*^-11, 1.}, {-1.5314493446888454*^-11, -1.8251102584089777*^-11, 1.}, {-1.3334958289655357*^-11, -2.4666183394677698*^-11, 1.}, {-5.7523086376821394*^-12, -1.580433809176547*^-11, 1.}, {-5.3538545228602825*^-12, -3.0363217820375535*^-11, 1.}, {5.604850429224626*^-13, -2.082233790347734*^-11, 1.}, {4.137189079050796*^-12, -2.3463165208341765*^-11, 1.}, {7.49576452270774*^-12, -2.2625930463780895*^-11, 1.}, {1.1310838609770653*^-11, -2.098056589025785*^-11, 1.}, {1.4782238589236247*^-11, -1.869771743883805*^-11, 1.}, {2.0528829032838852*^-11, -1.7271508081549323*^-11, 1.}, {1.6967932452390863*^-11, -9.8531271415012*^-12, 1.}, {2.2150652862500282*^-11, -8.801579000198942*^-12, 1.}, {2.6414241493160695*^-11, -4.693150243870536*^-12, 1.}, {0., 0., 0.}, {1.0348679379321599*^-12, 1.4199496293978212*^-29, 1.}, {1.891076670429931*^-12, 3.334478395851264*^-13, 1.}, {1.1397496954655095*^-12, 4.1205142439161776*^-13, 1.}, {1.1328299872894893*^-12, 6.135491463062729*^-13, 1.}, {1.2760122353418373*^-12, 1.0731403363380142*^-12, 1.}, {7.770190370836279*^-13, 9.300844911439572*^-13, 1.}, {7.723209132058598*^-13, 1.2602382051718978*^-12, 1.}, {5.417495553842554*^-13, 1.3752044742477297*^-12, 1.}, {3.334478395851276*^-13, 1.891076670429938*^-12, 1.}, {3.9232682352991652*^-28, 1.0348679379321621*^-12, 1.}, {-3.334478395851263*^-13, 1.891076670429934*^-12, 1.}, {-3.5394568045469477*^-13, 9.72457764762776*^-13, 1.}, {-9.601247881354196*^-13, 1.66298491465685*^-12, 1.}, {-7.770190370836322*^-13, 9.30084491143964*^-13, 1.}, {-1.1318756752593871*^-12, 9.497564616486865*^-13, 1.}, {-1.3011483593906984*^-12, 7.014624475534207*^-13, 1.}, {-1.1397496954655143*^-12, 4.1205142439162003*^-13, 1.}, {-1.891076670429933*^-12, 3.3344783958512696*^-13, 1.}, {-1.2878341203146401*^-12, -3.5065846473256576*^-14, 1.}, {-1.45511131952464*^-12, -2.565753855664897*^-13, 1.}, {-1.4031886678665102*^-12, -4.648636153150151*^-13, 1.}, {-1.1328299872894903*^-12, -6.135491463062737*^-13, 1.}, {-1.4709965173038485*^-12, -1.2343126351327237*^-12, 1.}, {-7.810264780329048*^-13, -9.267218489214661*^-13, 1.}, {-7.387793785507533*^-13, -1.2796034192340647*^-12, 1.}, {-4.1205142439162457*^-13, -1.139749695465523*^-12, 1.}, {-3.334478395851279*^-13, -1.891076670429937*^-12, 1.}, {-2.6156713133744006*^-15, -1.2119442655998919*^-12, 1.}, {2.5657538556649073*^-13, -1.4551113195246425*^-12, 1.}, {6.423319283702526*^-13, -1.6212565222924802*^-12, 1.}, {6.742849740083672*^-13, -1.0977641408162373*^-12, 1.}, {9.82765225017337*^-13, -1.1041780340911387*^-12, 1.}, {1.3669040287767163*^-12, -1.0828833701713661*^-12, 1.}, {1.2989686332962206*^-12, -7.052378438956395*^-13, 1.}, {1.2221614454925967*^-12, -4.0751409323716714*^-13, 1.}, {1.7252152985416167*^-12, -2.543524935157523*^-13, 1.}, {0., 0., 0.}, {5.435153799050683*^-14, 7.395570986446986*^-31, 1.}, {1.0037054140497599*^-13, 1.769803451801329*^-14, 1.}, {6.320579233105491*^-14, 2.499326937871162*^-14, 1.}, {6.766709271732137*^-14, 3.906761419562495*^-14, 1.}, {6.131974480203268*^-14, 4.847881036066492*^-14, 1.}, {5.196990301918165*^-14, 5.839037023986552*^-14, 1.}, {4.104098203113258*^-14, 6.652776826628076*^-14, 1.}, {2.4993269378711662*^-14, 6.320579233105489*^-14, 1.}, {1.7698034518013333*^-14, 1.003705414049756*^-13, 1.}, {-8.38164711797325*^-31, 5.435153799050634*^-14, 1.}, {-1.7698034518013333*^-14, 1.0037054140497578*^-13, 1.}, {-1.8589320813483752*^-14, 5.1073739178044385*^-14, 1.}, {-5.09594593959964*^-14, 8.826437280010898*^-14, 1.}, {-4.5103644956569646*^-14, 5.084581506933498*^-14, 1.}, {-4.89997428259894*^-14, 4.096070466811807*^-14, 1.}, {-6.662669107388381*^-14, 4.086964270233716*^-14, 1.}, {-7.271142090426945*^-14, 2.8679137507142925*^-14, 1.}, {-1.0037054140497599*^-13, 1.7698034518013396*^-14, 1.}, {-6.3865014150804*^-14, 1.1870736912349876*^-16, 1.}, {-8.700105794555387*^-14, -1.5254534850528137*^-14, 1.}, {-7.271142090426945*^-14, -2.867913750714291*^-14, 1.}, {-4.706981263453394*^-14, -2.717576899525347*^-14, 1.}, {-7.80744213893003*^-14, -6.55122181921414*^-14, 1.}, {-4.224118713566141*^-14, -5.3247702371119465*^-14, 1.}, {-3.906761419562503*^-14, -6.766709271732162*^-14, 1.}, {-2.4993269378711627*^-14, -6.320579233105471*^-14, 1.}, {-1.7698034518013364*^-14, -1.0037054140497591*^-13, 1.}, {2.0808032868752944*^-15, -7.81352283912499*^-14, 1.}, {9.438045525446433*^-15, -5.3525816001188645*^-14, 1.}, {3.028971426930435*^-14, -8.29723937622355*^-14, 1.}, {3.906761419562495*^-14, -6.766709271732163*^-14, 1.}, {4.847881036066481*^-14, -6.131974480203263*^-14, 1.}, {5.985505752094915*^-14, -5.0224356689923344*^-14, 1.}, {8.133329642368084*^-14, -4.3937483510515953*^-14, 1.}, {5.1073739178044265*^-14, -1.8589320813483702*^-14, 1.}, {1.00370541404976*^-13, -1.7698034518013336*^-14, 1.}, {0., 0., 0.}, {2.4362422645559272*^-15, 2.9274135154685985*^-32, 1.}, {4.54016043387607*^-15, 8.005527812374036*^-16, 1.}, {2.28931887844996*^-15, 8.332439284994711*^-16, 1.}, {3.4529960439918332*^-15, 1.9973734600587407*^-15, 1.}, {3.1222446496198526*^-15, 2.7748357988924573*^-15, 1.}, {1.9002878045720654*^-15, 2.3965861627540527*^-15, 1.}, {1.9849005198936634*^-15, 3.675363286672602*^-15, 1.}, {9.862639923817723*^-16, 2.696319571874486*^-15, 1.}, {6.959228995017671*^-16, 3.927896859226256*^-15, 1.}, {8.741154040925535*^-31, 2.4362422645559335*^-15, 1.}, {-8.005527812374022*^-16, 4.540160433876073*^-15, 1.}, {-8.332439284994742*^-16, 2.289318878449967*^-15, 1.}, {-2.3050998633942424*^-15, 3.9925500799189096*^-15, 1.}, {-1.8419492497735985*^-15, 2.2022894581777233*^-15, 1.}, {-2.6328991750564426*^-15, 2.3433917994502804*^-15, 1.}, {-2.999825236029199*^-15, 1.8505922687145507*^-15, 1.}, {-3.275603125190026*^-15, 1.3015634283388035*^-15, 1.}, {-3.927896859226244*^-15, 6.959228995017654*^-16, 1.}, {-3.5232209956722088*^-15, -9.50983164664669*^-17, 1.}, {-2.9962008039837155*^-15, -6.144100568162189*^-16, 1.}, {-3.275603125190026*^-15, -1.3015634283388*^-15, 1.}, {-2.4840934740049532*^-15, -1.4394914062780314*^-15, 1.}, {-3.5316178823749497*^-15, -2.9633792625599075*^-15, 1.}, {-1.848980602212331*^-15, -2.196389452939725*^-15, 1.}, {-1.9973734600587426*^-15, -3.452996043991828*^-15, 1.}, {-8.332439284994629*^-16, -2.2893188784499338*^-15, 1.}, {-8.005527812374013*^-16, -4.540160433876067*^-15, 1.}, {9.509831646646669*^-17, -3.52322099567222*^-15, 1.}, {4.940301136967627*^-16, -2.828213242155384*^-15, 1.}, {1.1084616714768227*^-15, -3.345886416872277*^-15, 1.}, {1.7616104978360967*^-15, -3.0511988853988258*^-15, 1.}, {2.7748357988924708*^-15, -3.122244649619862*^-15, 1.}, {2.196389452939719*^-15, -1.8489806022123275*^-15, 1.}, {3.0511988853988384*^-15, -1.7616104978361077*^-15, 1.}, {2.6994588990903823*^-15, -9.776387617438376*^-16, 1.}, {4.54016043387607*^-15, -8.005527812374055*^-16, 1.}, {0., 0., 0.}, {9.318782905559796*^-17, 1.4283980420872*^-33, 1.}, {1.7503610168282667*^-16, 3.08635873247126*^-17, 1.}, {1.0350953591866375*^-16, 3.751351944910328*^-17, 1.}, {1.0326241985169227*^-16, 5.583332134920334*^-17, 1.}, {1.3615391697436787*^-16, 1.1424670151653412*^-16, 1.}, {7.088512791494906*^-17, 8.424242878761703*^-17, 1.}, {6.773103618626993*^-17, 1.1731359592390568*^-16, 1.}, {4.261853438890836*^-17, 1.2864384848676649*^-16, 1.}, {2.3407582972068413*^-17, 1.591802397539358*^-16, 1.}, {-4.012354050806742*^-34, 9.318782905559838*^-17, 1.}, {-3.0863587324712875*^-17, 1.7503610168282776*^-16, 1.}, {-3.187211464980365*^-17, 8.756791531060447*^-17, 1.}, {-7.688331411955017*^-17, 1.3294985073156175*^-16, 1.}, {-9.009957363568198*^-17, 1.0123065769623868*^-16, 1.}, {-1.0630927789249051*^-16, 8.404710977137713*^-17, 1.}, {-1.1928882853562604*^-16, 6.430983294600203*^-17, 1.}, {-1.2864384848676649*^-16, 4.261853438890841*^-17, 1.}, {-1.5918023975393531*^-16, 2.3407582972068438*^-17, 1.}, {-1.3546207237253966*^-16, -3.698517049368865*^-18, 1.}, {-9.177209654032918*^-17, -1.6181896696241992*^-17, 1.}, {-1.2855767713615986*^-16, -4.285528822890526*^-17, 1.}, {-1.1916285444859015*^-16, -6.452802646518657*^-17, 1.}, {-1.1757939637240465*^-16, -9.880178312283274*^-17, 1.}, {-8.404710977137738*^-17, -1.0630927789249066*^-16, 1.}, {-6.430983294600235*^-17, -1.192888285356264*^-16, 1.}, {-3.7513519449103017*^-17, -1.035095359186627*^-16, 1.}, {-3.086358732471262*^-17, -1.7503610168282665*^-16, 1.}, {3.278135259775968*^-18, -1.1734453952242222*^-16, 1.}, {2.7413190790527956*^-17, -1.3271810802459086*^-16, 1.}, {5.931855838196437*^-17, -1.4955792289343978*^-16, 1.}, {4.659391452779893*^-17, -8.070302728566944*^-17, 1.}, {9.880178312283249*^-17, -1.175793963724042*^-16, 1.}, {1.2615033992137088*^-16, -9.986168137197062*^-17, 1.}, {8.070302728566916*^-17, -4.6593914527798795*^-17, 1.}, {1.4955792289343958*^-16, -5.931855838196431*^-17, 1.}, {1.5122763578155835*^-16, -2.6775155937371435*^-17, 1.}, {0., 0., 0.}, {3.041427098856837*^-18, 4.2129717533470784*^-35, 1.}, {5.751656192503706*^-18, 1.0141721704973257*^-18, 1.}, {4.131210087177314*^-18, 1.6339338680479752*^-18, 1.}, {2.6339531313684282*^-18, 1.5207135494284216*^-18, 1.}, {3.859438921308112*^-18, 3.2424097799539226*^-18, 1.}, {2.7553491660792055*^-18, 3.4851785026796005*^-18, 1.}, {1.7969350595505723*^-18, 3.1208681518539793*^-18, 1.}, {1.633933868047984*^-18, 4.131210087177321*^-18, 1.}, {1.0141721704973215*^-18, 5.751656192503695*^-18, 1.}, {-7.623472696532808*^-35, 3.0414270988568198*^-18, 1.}, {-1.014172170497321*^-18, 5.75165619250368*^-18, 1.}, {-1.22770251099665*^-18, 3.3854896505514475*^-18, 1.}, {-2.1082943251762382*^-18, 3.910692171596083*^-18, 1.}, {-2.7553491660791998*^-18, 3.485178502679594*^-18, 1.}, {-3.3186841168447958*^-18, 2.9537694485445995*^-18, 1.}, {-3.2725266480426675*^-18, 2.014076152140066*^-18, 1.}, {-4.91043167935936*^-18, 1.9481215566831535*^-18, 1.}, {-4.963577040184206*^-18, 8.782897782651585*^-19, 1.}, {-3.841129287836514*^-18, -1.0797778888837437*^-19, 1.}, {-4.3734385898396744*^-18, -7.711552218603161*^-19, 1.}, {-4.217381437784357*^-18, -1.3971800280512117*^-18, 1.}, {-3.3805044369310305*^-18, -1.827053135696447*^-18, 1.}, {-4.142338597427375*^-18, -3.278497799531508*^-18, 1.}, {-2.953769448544599*^-18, -3.3186841168447916*^-18, 1.}, {-2.332611604395017*^-18, -3.781182530055225*^-18, 1.}, {-1.4152095209854528*^-18, -3.5725502684330075*^-18, 1.}, {-1.0141721704973242*^-18, -5.7516561925037*^-18, 1.}, {-4.242665405292366*^-21, -3.6012186311425834*^-18, 1.}, {5.60667737365493*^-19, -3.8015240492526084*^-18, 1.}, {1.997529232789967*^-18, -5.488166461790958*^-18, 1.}, {1.7969350595505554*^-18, -3.1208681518539535*^-18, 1.}, {2.3863145282671877*^-18, -3.011882531067525*^-18, 1.}, {4.473994291293646*^-18, -3.754126959713759*^-18, 1.}, {2.6339531313684244*^-18, -1.5207135494284193*^-18, 1.}, {4.737728699573273*^-18, -1.721167260230278*^-18, 1.}, {5.226619356214655*^-18, -7.680930819319843*^-19, 1.}, {0., 0., 0.}, {2.424694374279671*^-19, 3.009265538105056*^-36, 1.}, {2.3878578184757055*^-19, 4.210437594929223*^-20, 1.}, {2.25428279400504*^-19, 8.957410069756711*^-20, 1.}, {2.099846924539414*^-19, 1.2123471871398379*^-19, 1.}, {1.9028758642549085*^-19, 1.5043956634346939*^-19, 1.}, {1.6127313386925667*^-19, 1.811971439102671*^-19, 1.}, {1.2735847874854898*^-19, 2.0644913794953125*^-19, 1.}, {8.957410069756695*^-20, 2.2542827940050375*^-19, 1.}, {4.2104375949292394*^-20, 2.387857818475708*^-19, 1.}, {8.57640678359941*^-35, 2.4246943742796714*^-19, 1.}, {-4.210437594929223*^-20, 2.387857818475706*^-19, 1.}, {-8.957410069756738*^-20, 2.254282794005042*^-19, 1.}, {-1.273584787485492*^-19, 2.0644913794953156*^-19, 1.}, {-1.6127313386925643*^-19, 1.8119714391026723*^-19, 1.}, {-1.9028758642549046*^-19, 1.5043956634346893*^-19, 1.}, {-2.0998469245394124*^-19, 1.2123471871398364*^-19, 1.}, {-2.278467411171714*^-19, 8.292943174120768*^-20, 1.}, {-2.40013667041036*^-19, 3.5140692975013425*^-20, 1.}, {-2.424694374279671*^-19, 2.046300565911438*^-34, 1.}, {-2.387857818475705*^-19, -4.210437594929221*^-20, 1.}, {-2.2542827940050413*^-19, -8.957410069756707*^-20, 1.}, {-2.0998469245394126*^-19, -1.2123471871398384*^-19, 1.}, {-1.8574236516787863*^-19, -1.558563501063625*^-19, 1.}, {-1.504395663434689*^-19, -1.9028758642549024*^-19, 1.}, {-1.151109586794177*^-19, -2.1352024695834966*^-19, 1.}, {-8.292943174120755*^-20, -2.2784674111717098*^-19, 1.}, {-4.2104375949292455*^-20, -2.387857818475711*^-19, 1.}, {7.071109008818461*^-21, -2.424694374279666*^-19, 1.}, {4.2104375949292075*^-20, -2.387857818475703*^-19, 1.}, {8.292943174120738*^-20, -2.278467411171711*^-19, 1.}, {1.2735847874854894*^-19, -2.064491379495311*^-19, 1.}, {1.558563501063627*^-19, -1.8574236516787853*^-19, 1.}, {1.8574236516787834*^-19, -1.558563501063623*^-19, 1.}, {2.099846924539412*^-19, -1.212347187139836*^-19, 1.}, {2.254282794005035*^-19, -8.957410069756711*^-20, 1.}, {2.387857818475702*^-19, -4.2104375949292256*^-20, 1.}, {0., 0., 0.}, {1.908195823574488*^-17, -0.05310047481775746, 0.9985891745728714}, {0.001187463499544917, 0.05014880240801722, 0.9987410512978221}, {-0.09606834464739747, -0.01693944115333575, 0.9952305906121062}, {1.908195823574488*^-17, -0.05310047481775747, 0.9985891745728714}, {2.0816681711721685*^-17, -0.08943174846140069, 0.9959929529706206}, {1.734723475976807*^-17, -0.08943174846140069, 0.9959929529706206}, {0.00047188711337691196, 0.0840390440919334, 0.9964623507140982}, {0.00047188711337691554, 0.08403904409193347, 0.9964623507140982}, {0.00009342761140243892, 0.10341238983361538, 0.994638561941061}, {-0.0907674436201232, -7.952009528098079*^-19, 0.9958721158756619}, {-0.09549393967714234, -0.01995044356477986, 0.9952300675152991}, {-0.0811551263465922, -0.029538050348272393, 0.9962636945353834}, {1.734723475976807*^-17, -0.10448030086224429, 0.9945269562619885}, {0.08591182607973584, -0.03126934746447868, 0.9958119230300424}, {0.09200566203018014, -0.01622308059386513, 0.9956263203684569}, {0.09662909218215689, 0.0013759493765287106, 0.9953195091564143}, {0.09000099070978906, 0.01502341372488754, 0.9958283580574051}, {0.08679470437383945, 0.028813572999800068, 0.9958094482900044}, {-0.00044691687592519544, 0.0913023783582995, 0.995823114800728}, {0.00009342761140244442, 0.1034123898336154, 0.994638561941061}, {-0.08825087762553041, 0.031137001704453975, 0.9956115054192476}, {-0.09552103582346397, 0.011618278077910603, 0.9953596070414535}, {-0.0968690695623574, -0.013368817760107902, 0.9952073442624004}, {-0.08094427565160542, -0.029949543929224786, 0.9962685627167348}, {-0.06592424171146903, -0.037362000268210196, 0.9971249045584641}, {-0.045322690178729384, -0.038030252612933975, 0.9982482424933987}, {1.3877787807814457*^-17, -0.10448030086224429, 0.9945269562619885}, {1.0408340855860844*^-17, -0.08619266183039175, 0.9962784876963829}, {0.042883456457723755, -0.034558931184950875, 0.9984821928495231}, {0.01073621983627964, -0.013388631638938175, 0.9998527282187432}, {0.06944549628156835, -0.036858376998931394, 0.9969046007974942}, {0.09131435619257235, -0.019213490618978077, 0.9956367460732707}, {0.08555964004664998, -0.03158972631726091, 0.9958321330356278}, {0.0629452994051839, -0.035393135127117906, 0.9973891994946934}, {0.09263783660210424, -0.012679482457170668, 0.9956191349880235}, {0.09621302126789272, 0.006027391962934706, 0.9953425164658793}, {0.08687427240588898, 0.028622045823482115, 0.9958080333512207}, {0.08644301920439668, 0.02916206157425156, 0.9958298944074575}, {0.06177134200550825, 0.03463253087226742, 0.9974892927306137}, {0.04532269017872941, 0.038030252612933975, 0.9982482424933987}, {-0.00044691687592518585, 0.09130237835829949, 0.995823114800728}, {-0.08819987039752131, 0.031229744077636425, 0.9956131206179968}, {-0.0883197695035761, 0.03095402503804675, 0.9956111021120543}, {-0.09477623858064921, 0.015441116246894081, 0.9953788407081767}, {-0.0878311620088721, 0.031519167775529024, 0.9956365948692872}, {-0.047685147440414785, 0.034605442443266805, 0.9982627860773393}, {-0.05016329669994261, -0.0374306027158933, 0.9980393747966653}, {-0.04298658292875223, -0.0372355868774435, 0.998381522644526}, {-0.04012319676953055, -0.03512695145732479, 0.998577100860173}, {-0.013501206592149147, -0.018195884211943646, 0.9997432806567402}, {0.015697531490416795, 0.01770708853548668, 0.9997199840558875}, {6.93889390390723*^-18, -0.08619266183039173, 0.9962784876963829}, {3.469446951953614*^-18, -0.03360342047848695, 0.9994352455923025}, {-4.336808689942018*^-19, -0.03360342047848694, 0.9994352455923025}, {0.04797735524048893, -0.03409972309108828, 0.9982661880827374}, {0.03784979426525776, -0.031261026581167084, 0.9987943438421992}, {0.07072093159624078, 0.03764986648915516, 0.9967853517119463}, {0.049844181346050925, 0.037022129607707344, 0.9980705984574699}, {0.042892664670623644, 0.037387498729938275, 0.9983798847413605}, {0.03970540786241242, 0.034397182591053906, 0.9986192039092164}, {0.01153319397894931, 0.014760027954489956, 0.9998245481140311}, {-0.012852103416700195, -0.012789599546430348, 0.9998356112787784}, {-0.0009273784350966932, 0.04420540209663386, 0.9990220329876179}, {-0.0010529294247284089, -0.02369791539115985, 0.9997186104828398}, {-0.0009273784350966799, 0.04420540209663379, 0.9990220329876179}, {-0.04259212868447028, 0.034548690212034786, 0.9984950168021663}, {-0.06087832253548642, 0.03617928596649315, 0.9974892927306137}, {0.011923718153132645, -0.014472383067972503, 0.9998241720791403}, {-0.03826360931768622, 0.03168555476685561, 0.9987651985432312}, {-0.012684787010196387, 0.015387647692865597, 0.9998011384655381}, {-0.06834788945879675, 0.03883424007305924, 0.9969054457692946}, {0.10874858714361536, 0.041210379523761644, 0.993214704589987}, {0.010971532747256294, 0.012634465375461666, 0.9998599880752564}, {0.01739117439479311, 0.021027862635520117, 0.9996276186891554}, {0.02577142526821549, 0.03739775149156987, 0.9989680884908284}, {-4.77048955893622*^-18, 0.03573046256632959, 0.9993614631577487}, {-8.673617379884037*^-18, 0.03573046256632961, 0.9993614631577487}, {-0.011555766915317909, 0.015375160221453422, 0.9998150172402711}, {-0.017423084101262528, 0.022581630615042623, 0.9995931702943783}, {-0.02587527689190416, 0.037913778935835786, 0.9989459521979015}, {-0.009312066106752009, -0.009787323066688159, 0.9999087427020588}, {-0.01563091668199657, -0.017790750066360404, 0.9997195424996737}, {-0.03451097384435242, -0.04410516852809897, 0.9984306319386552}, {-0.0007286475989003541, -0.08476967344797558, 0.9964003068727951}, {-0.0010529294247283952, -0.023697915391159938, 0.9997186104828398}, {0.0073825831073154645, -0.010028254695866282, 0.9999224627811991}, {0.02372312007418172, -0.03582629208202156, 0.9990764186835758}, {0.014684638589193997, -0.019681919567345087, 0.9996984462484921}, {0.10545211953995691, 8.675953569690092*^-19, 0.9944243814813325}, {0.09792212021078012, 0.017266311801338228, 0.9950442868788325}, {0.10417615833952026, 0.022416368907259097, 0.994306207583274}, {0.04658493233365543, 0.07194348757595866, 0.996320218943125}, {0.04728575497603937, 0.07572716293294504, 0.9960067540787427}, {-1.7347234759768075*^-18, 0.0930954290038402, 0.9956571905523462}, {-6.93889390390723*^-18, 0.09309542900384023, 0.9956571905523462}, {-0.0519203935753152, 0.09820462983091549, 0.9938109092834297}, {-0.04543928995366378, 0.06806413014366894, 0.9966456467151665}, {-0.04636538413838905, 0.0728722722189293, 0.9962629588092443}, {-0.10844241589495798, 0.0394418713489443, 0.9933199792712105}, {-0.10417615833952028, 0.022416368907259163, 0.994306207583274}, {-0.10029938173991028, 0.011558973538291654, 0.9948901568280454}, {-0.10489751165734279, -0.007210021470271266, 0.9944569008451276}, {-0.10955891880601837, -0.03797411536884838, 0.9932546550970751}, {-0.04329075932254693, -0.06924493258385965, 0.9966599467565324}, {-0.05298379323827382, -0.09680426806232158, 0.9938921728935197}, {-0.00017645434527206703, -0.1157756966779541, 0.9932753681243679}, {-0.0007286475989003448, -0.08476967344797565, 0.9964003068727951}, {0.04893195028154904, -0.07837690434229563, 0.9957222128221116}, {0.04771068231956541, -0.07293494452662744, 0.9961948527569792}, {0.10781874474826392, -0.037652691120177606, 0.9934572930591014}, {0.10452397439845655, -0.010247955943821588, 0.9944695662386679}, {0.10388221447240509, 0.011244515636117825, 0.9945260410790752}, {0.10868707136109812, 0.040952874196886986, 0.9932320889973106}, {0.10887281629973339, 0.041752368205250384, 0.9931784580931151}, {0.050647537128942856, 0.08772410758556014, 0.994856425787706}, {0.055047867024351986, 0.10336836194955645, 0.9931186807647587}, {0.05337948473458217, 0.10284202333608666, 0.9932643902031374}, {-1.387778780781446*^-17, 0.11779254855577867, 0.9930382245939653}, {-1.0408340855860844*^-17, 0.11779254855577867, 0.9930382245939653}, {-0.04871071750057578, 0.08491769968957316, 0.9951965887602362}, {-0.052588396711170673, 0.10225857802019883, 0.9933668223534725}, {-0.0502450565610204, 0.10442272030190504, 0.9932629711088248}, {-0.08256923248184617, 0.060960505912476544, 0.9947191254652008}, {-0.10840949597192709, 0.039235405619766336, 0.9933317492806545}, {-0.10860088628705569, 0.04002961738161716, 0.9932791537276655}, {-0.1025629552666656, 0.05257243361889607, 0.9933362871809097}, {-0.09792212021078012, 0.017266311801338256, 0.9950442868788325}, {-0.10028486343897089, 0.00045260593556798584, 0.9949586631176665}, {-0.10640203502950843, -0.01742873588806766, 0.9941704311167795}, {-0.10950338952481936, -0.0384382803592978, 0.9932429241054757}, {-0.10978094142556831, -0.039183316403535756, 0.9931831717338632}, {-0.04793645148956992, -0.08407459384628681, 0.9953057617075117}, {-0.053598973231613736, -0.10092861207838043, 0.9934488237108384}, {-0.050245056561020365, -0.10442272030190505, 0.9932629711088248}, {0.0002894011506148711, -0.11190616237770827, 0.9937187363982165}, {0.000491739308007202, -0.08512825607286399, 0.996369880220416}, {-0.00017645434527206497, -0.11577569667795413, 0.9932753681243679}, {0.050736881423249426, -0.08926347911377361, 0.9947149341192923}, {0.05313916140617752, -0.10327510495204002, 0.9932323405035669}, {0.05197252465683008, -0.10397836515888356, 0.9932206986665557}, {0.1081432403485228, -0.03793576675687795, 0.9934112527888384}, {0.10779651587409005, -0.037240945800251134, 0.993475225217675}, {0.09807372554753273, -0.05716089418470784, 0.9935361978978078}, {0.1082593775640646, -0.03851537820624506, 0.9933762997027216}, {0.10171571193201522, -0.01701912821764734, 0.9946679160508166}, {0.09773844615043195, 0.05610470794847024, 0.9936294369080033}, {0.09377439576069749, 0.06051154697333631, 0.9937528442135951}, {0.06970657106755494, 0.06069291175659992, 0.9957195209558309}, {0.0459914273411905, 0.09986056475076559, 0.9939379539079782}, {0.037131332371994244, 0.08417725286010655, 0.9957587329555319}, {-1.0408340855860843*^-17, 0.108597387155492, 0.9940858149591514}, {-1.0408340855860843*^-17, 0.108597387155492, 0.9940858149591514}, {-0.04681451969050774, 0.10098084463683563, 0.9937863300340664}, {-0.04002280316996404, 0.09385437117145203, 0.9947811479106495}, {-0.06435136963130085, 0.05893616524518999, 0.9961854393900602}, {-0.09752797070758643, 0.055485335764766754, 0.9936848959528022}, {-0.09338760069383902, 0.0586542644056177, 0.9939006154056269}, {-0.09771432459063971, -0.05532373481112342, 0.9936755985412662}, {-0.09377439576069746, -0.0605115469733363, 0.9937528442135951}, {-0.06954316817016364, -0.060459786259129546, 0.995745129039734}, {-0.04681451969050767, -0.10098084463683563, 0.9937863300340664}, {-0.039720546238940266, -0.09273468163997972, 0.9948982646620769}, {0.0002894011506148667, -0.11190616237770827, 0.9937187363982165}, {0.0004495910247864876, -0.05284707644941911, 0.998602515708157}, {0.04751516174599097, -0.10196764560179546, 0.9936523077287542}, {0.03883669878180129, -0.08822912285795736, 0.9953428216988591}, {0.06454352281551984, -0.058933426535320396, 0.9961731701362814}, {0.10172018566680724, -0.052716036628218076, 0.9934153327335563}, {0.09394364440849012, -0.06036206355329057, 0.9937459499081441}, {0.08356351546598798, -0.06088915739618026, 0.9946404623755002}, {0.0734459248254614, 0.06162844843251892, 0.9953932039502446}, {0.0672632024891911, 0.059094709957402534, 0.9959836729816149}, {0.04802821692366647, 0.04975331087798997, 0.9976060838005206}, {0.031721142914299914, 0.07806815184522242, 0.9964432411129506}, {-1.0408340855860843*^-17, 0.07950610335578231, 0.9968343791870241}, {-6.938893903907228*^-18, 0.07950610335578231, 0.9968343791870241}, {-0.03098907926580045, 0.07552314948424067, 0.9966623956276464}, {-0.027479221585522243, 0.07082999779288218, 0.9971098253420805}, {-0.06869026750667095, 0.05930781792293598, 0.9958736013586673}, {-0.06205729938034288, 0.05750350678608223, 0.996414691933495}, {-0.05535057458362708, 0.051629146330193026, 0.9971312577301334}, {-0.0734459248254614, -0.06162844843251891, 0.9953932039502446}, {-0.06742853795690791, -0.05879178025686198, 0.9959904210599732}, {-0.04725020636166009, -0.047855195270081294, 0.9977360864900311}, {-0.030808067478161002, -0.07485330072671034, 0.9967185391817379}, {-0.026780598369839263, -0.06989105839623654, 0.9971950859822802}, {0.0004917393080071946, -0.08512825607286395, 0.996369880220416}, {0.019234688579314155, -0.051730842953489196, 0.9984758117463729}, {0.03287654716131335, -0.08238015879025135, 0.9960585535421312}, {0.0686902675066709, -0.059307817922935935, 0.9958736013586673}, {0.06221117694588722, -0.05794771444826265, 0.9963793614147324}, {0.055878271226989504, -0.05196705322431285, 0.997084271355167}, {0.0417421143727304, 4.427828436156481*^-19, 0.9991284181163571}, {0.04569920174921582, 0.008058002265226225, 0.9989227455409042}, {0.023027719543736423, 0.008381404476950129, 0.9996996930036584}, {0.036267453369538474, 0.03756514211468066, 0.9986358354895903}, {0.02161842535508937, 0.025911574710083925, 0.9994304547997375}, {0.018532868557094396, 0.048461813652046146, 0.9986530856111144}, {0.0180700402008851, 0.047363218731927004, 0.9987142730323273}, {-1.734723475976807*^-18, 0.04770750146351328, 0.998861348888878}, {-0.016705847744492137, 0.045898939450839095, 0.9988063886501859}, {-0.016275708081271812, 0.04491140848421719, 0.9988583817110497}, {-0.021693792305706526, 0.025722739448875265, 0.9994336996772933}, {-0.03582532542831007, 0.03651936609559895, 0.9986905836934337}, {-0.010408752583745923, 0.005836046721636414, 0.9999287966792002}, {-0.023027719543736398, 0.008381404476950145, 0.9996996930036584}, {-0.04569920174921581, 0.008058002265226237, 0.9989227455409042}, {-0.04644687053069261, -0.00041153219543730066, 0.9989206769604667}, {-0.04067780412231273, -0.007636987614165718, 0.9991431292222189}, {-0.02416999089542037, -0.00910560556951406, 0.9996663940972147}, {-0.037200491208831, -0.041121335169872056, 0.9984613959726579}, {-0.023329548259249665, -0.028420197699283032, 0.9993237836360911}, {-0.01679041026222376, -0.04797780631680129, 0.998707270537395}, {-0.016362859294619243, -0.04705315129863277, 0.9987583580569288}, {0.0004495910247864803, -0.05284707644941908, 0.998602515708157}, {0.01968861230099311, -0.052775050429696484, 0.9984123159285467}, {0.019195128061155853, -0.05153922560265048, 0.9984864822735433}, {0.022960500391840097, -0.027392384800120444, 0.9993610321984335}, {0.03715285301883061, -0.037370060386330554, 0.9986106068429692}, {0.027573539079231175, -0.01084494397825794, 0.9995609471826892}, {0.0354139129009176, -0.009490257934686247, 0.9993276688741183}, {0.0417506362025408, -0.0015874263217115151, 0.9991268009889216}, {0.042346185420006524, 0.0016263531616964972, 0.9991016742833373}, {0.03578881884593315, 0.009535012679974959, 0.9993138866136133}, {0.022439223592459957, 0.008307732554083616, 0.9997136904256025}, {0.010399074528642322, 0.005824791775471191, 0.9999289630017325}, {0.03066428474699126, 0.034057034445384764, 0.9989493580986682}, {0.0173258773337065, 0.022454841439001907, 0.999597716119123}, {0.015802983807962395, 0.02053848529341669, 0.9996641617686499}, {0.018029976336497652, 0.047173821407122736, 0.9987239611259731}, {0.007808251461478683, 0.024898765633051805, 0.9996594833637426}, {1.734723475976807*^-18, 0.04770750146351327, 0.998861348888878}, {8.673617379884035*^-19, 0.023837022188865607, 0.999715857818194}, {-0.016236866642573535, 0.04472366945551846, 0.9988674374270415}, {-0.007655990501501135, 0.02376143276748152, 0.9996883414956271}, {-0.015886272583964644, 0.020369525772119673, 0.9996662987033257}, {-0.030607657366102447, 0.03417545298316331, 0.9989470505106638}, {-0.03578881884593312, 0.009535012679974956, 0.9993138866136133}, {-0.022469168684602317, 0.008342556678121307, 0.9997127278407009}, {-0.045915557131621515, 0.001314237732899853, 0.9989444601140116}, {-0.043130883013427206, -0.006288369172830856, 0.9990496400798252}, {-0.03279150654196182, -0.009299524245882358, 0.9994189491637172}, {-0.023579431423546352, -0.00903062081712595, 0.9996811783270703}, {-0.009782476526867707, -0.005401042351385218, 0.9999375639981327}, {-0.01818915272112388, -0.023122441737471435, 0.9995671600304729}, {-0.016862630070076753, -0.021000952454979346, 0.9996372400541627}, {-0.016323964675431537, -0.04686396079936539, 0.9987678896297532}, {-0.008844694086190588, -0.026310626946699393, 0.9996146869150099}, {0.00046778502501937055, -0.025778642983247713, 0.9996675661154125}, {0.009217309210198447, -0.030840763072173007, 0.9994818100115928}, {0.000467785025019366, -0.02577864298324769, 0.9996675661154125}, {0.008567786381851603, -0.027211207516006072, 0.9995929887819521}, {0.017945606713604036, -0.023652318676989505, 0.9995591643424029}, {0.016403450877428265, -0.021698707647994513, 0.9996299779847134}, {0.03215766980460324, -0.035168864786555065, 0.9988638722180131}, {0.008799938765620394, -0.005085842709114945, 0.9999483463067776}, {0.02783577598047516, -0.010789296925143507, 0.9995542809909955}, {0.04487428967009219, -0.008004163709670263, 0.9989605755433562}, {0.027129400434483114, -0.010706857739599448, 0.9995745889274144}, {0.017249253628212825, -0.009020621189485285, 0.999810527871469}, {0.01027013569777477, 0.005770464067745738, 0.9999306106211532}, {0.002039267134967708, 0.0017111483008233528, 0.9999964566742449}, {0.014447763606650323, 0.01828470874561538, 0.9997284289009963}, {0.006609018047310291, 0.009005097120960792, 0.9999376126070527}, {0.0071887996192712125, 0.021773021819453058, 0.9997370937806017}, {0.003452946518546472, 0.01124684209425508, 0.999930790456643}, {2.6020852139652106*^-18, 0.0238370221888656, 0.999715857818194}, {-1.3010426069826055*^-18, 0.01001222353476376, 0.9999498764337591}, {-0.00703955531329897, 0.02065833803617539, 0.9997618104981676}, {-0.003082276476434493, 0.010653080353318084, 0.9999385038344651}, {-0.014272561137871469, 0.017964882540973445, 0.9997367438450259}, {-0.0074843872151498835, 0.010172723363641284, 0.9999202466433913}, {-0.010262141529636582, 0.005762469948850495, 0.9999307387970999}, {-0.00965153896458537, -0.005345341177509382, 0.9999391357094245}, {-0.015514497387294799, -0.01895625437673834, 0.9996999353760228}, {-0.006609018047310289, -0.00900509712096079, 0.9999376126070527}, {-0.008204572851704789, -0.023156788240797307, 0.999698178523244}, {-0.0034529465185464733, -0.011246842094255093, 0.999930790456643}, {0.00046778502501936274, -0.025778642983247675, 0.9996675661154125}, {-0.00011369584503456473, -0.010715131343208761, 0.9999425848685277}, {0.0044506255221795025, -0.015577671426124708, 0.999868755430132}, {0.0035144063695922646, -0.011468086020217799, 0.999928063388013}, {0.015098916156938464, -0.019541517575174985, 0.9996950294073412}, {0.007215826232829622, -0.009857924841808755, 0.9999253738002606}, {0.008673685293999882, -0.005021759030204042, 0.9999497732984709}, {0.010169361814023692, 0.005712264574073432, 0.9999319747431479}, {0.003713275134260412, 0.0027382950527390293, 0.9999893566073498}, {0.004792402550047634, 0.007343200392783943, 0.9999615544038629}, {0.0021158321720933623, 0.0034454250545737143, 0.9999918261168003}, {0.0005360175001686038, 0.0009284095440380822, 0.9999994253703139}, {0.002898617171086307, 0.008438132317526506, 0.9999601971786113}, {0.0011021545221495462, 0.0042120344877921686, 0.999990521965525}, {-5.421010862427523*^-19, 0.010012223534763756, 0.9999498764337591}, {-1.0842021724855044*^-19, 0.0035562189900688623, 0.9999936766332549}, {-0.0025428410079121654, 0.007868220788659033, 0.9999658119462033}, {-0.0011021545221495466, 0.004212034487792169, 0.999990521965525}, {-0.0049018894750691554, 0.0077964747945832155, 0.9999575923309707}, {-0.002217785344888479, 0.003656224588174108, 0.9999908566831622}, {-0.001818231559946548, 0.0015070195329486683, 0.9999972114591729}, {-0.010161825774371247, 0.005703390828337314, 0.9999321020099268}, {-0.0035223345049239293, 0.0024280023189397486, 0.9999908489403163}, {-0.009551205962710474, -0.005287173108321843, 0.9999404083570083}, {-0.0034386668254564323, -0.0025966462447974017, 0.9999907164562793}, {-0.0018957155092779023, -0.0015687136640556811, 0.9999969726954917}, {-0.004773759020000847, -0.007358843891778632, 0.9999615285806727}, {-0.0023666774223147333, -0.003958582196754279, 0.9999893641759248}, {-0.0007893809024151803, -0.0013672478295076633, 0.9999987537548053}, {-0.0028986171710863044, -0.008438132317526497, 0.9999601971786113}, {-0.001065050503471135, -0.0040503939224059175, 0.9999912299497923}, {0.00008121039067922244, -0.003976427423590711, 0.99999209068363}, {0.00008121039067922126, -0.003976427423590704, 0.99999209068363}, {0.001590383024942163, -0.007111786067211519, 0.9999734462378329}, {0.0011562701360727495, -0.004177612588979611, 0.9999906052520837}, {0.0005781238051025771, -0.0010211230276263492, 0.9999993115400773}, {0.004187222035526323, -0.005633911270158289, 0.9999753628042168}, {0.0023230429364915336, -0.003589177296367813, 0.9999908605971609}, {0.0019184869066597749, -0.0015568478906527422, 0.9999969478116592}, {0.008593234140784311, -0.0049741000221264955, 0.999950706113042}, {0.0034663413370209263, -0.002513321588379565, 0.9999908338041548}, {0.0012907386956453313, 0.00022759205708672392, 0.9999991410973686}, {0.0003180571851097426, 0.00011447382293164943, 0.9999999428676838}, {0.0013542760770764077, 0.0012383260273837347, 0.999998316241061}, {0.001160661534116649, 0.0010167290608587099, 0.9999988095627015}, {0.001712927847551919, 0.0030197023104262537, 0.9999939736199142}, {0.0005360175001685975, 0.0009284095440380712, 0.9999994253703139}, {0.0008030884703510378, 0.0026435694438071075, 0.9999961832874686}, {0.00036484038332537205, 0.0014110759344828794, 0.9999989378775369}, {1.0842021724855044*^-19, 0.003556218990068861, 0.9999936766332549}, {-1.6263032587282567*^-19, 0.0010720350003371986, 0.9999994253703139}, {-0.0008030884703510383, 0.002643569443807109, 0.9999961832874686}, {-0.00034966073579344317, 0.0013642009261559257, 0.9999990083461098}, {-0.0007703106490345506, 0.001261234536065197, 0.9999989079538782}, {-0.0007703106490345585, 0.0012612345360652074, 0.9999989079538782}, {-0.0007703106490345541, 0.0012612345360652024, 0.9999989079538782}, {-0.0012677095829305132, 0.0012007342134271023, 0.9999984755737191}, {-0.001053740349561369, 0.0009572612459864522, 0.999998986640578}, {-0.002848707454397606, 0.0022067108480276383, 0.9999935076254607}, {-0.0003637001514786196, 0.00012352956367826326, 0.9999999262313206}, {-0.0010824174475571576, 0.00019085940039391736, 0.9999993959723968}, {-0.0008808050952015385, -0.00015477641926620308, 0.9999996001132422}, {-0.00036447673424963415, -0.00012139592007799764, 0.9999999262098677}, {-0.0011092591909695865, -0.0009208868265173807, 0.99999896075521}, {-0.0007893809024151617, -0.001367247829507631, 0.9999987537548053}, {-0.0007893809024151594, -0.0013672478295076252, 0.9999987537548053}, {-0.0007683070698947941, -0.002492047358135175, 0.9999965996963246}, {-0.00031609903390512195, -0.0013065497829559778, 0.9999990965041246}, {0.00008121039067922071, -0.003976427423590701, 0.99999209068363}, {-9.891612061818895*^-6, -0.0011733803848649714, 0.9999993115400773}, {0.0006241286509036135, -0.002660715387152183, 0.9999962655215547}, {0.00034631128689880845, -0.0013301420176477727, 0.9999990553949066}, {0.0005781238051025702, -0.0010211230276263375, 0.9999993115400773}, {0.00188392648344074, -0.003192790865290134, 0.9999931284301384}, {0.0012722050993783985, -0.001137598185056627, 0.9999985436812168}, {0.0010586673554867727, -0.0009205715204345676, 0.9999990158852688}, {0.0004479786877111654, -0.00012217104897016838, 0.9999998921946592}, {0.0007420870803281647, 0.0002404672362822458, 0.9999996957410904}, {0.0002869779576347543, 0.00010370329460973871, 0.9999999534446382}, {0.0005004745328652012, 0.00054528536745214, 0.9999997260945175}, {0.0002540356538895738, 0.00025650550282853513, 0.9999999348354047}, {0.0005360175001685971, 0.0009284095440380703, 0.9999994253703139}, {0.00013856055302512044, 0.0002630059130671331, 0.9999999558144304}, {0.00023540028858241922, 0.0007300600038279354, 0.9999997057995041}, {0.00009464800764258061, 0.00036952722864921553, 0.9999999272456884}, {-5.421010862427522*^-20, 0.001072035000337198, 0.9999994253703139}, {-4.0657581468206416*^-20, 0.0002749079116026423, 0.9999999622128194}, {-0.00022486224786916455, 0.0007114985447725543, 0.9999997216033564}, {-0.00008055141954479407, 0.0003576785922300984, 0.9999999327887444}, {-0.00025023493514636866, 0.0004981052892178077, 0.999999844636787}, {-0.00018710210714313944, 0.0003429561725234043, 0.9999999236869298}, {-0.0004430309290366286, 0.0004666054362055217, 0.9999997930014599}, {-0.0002403185199597543, 0.00023934793770315476, 0.9999999424797852}, {-0.0004601232191257935, 0.00012545021401750919, 0.999999886274427}, {-0.0003284548224805004, 0.00011060385763871273, 0.9999999399421063}, {-0.0011332869686431417, 0.0001877396616898297, 0.9999993402070154}, {-0.0009300801532796179, -0.0001513070818556482, 0.9999995560284393}, {-0.00042683580303088916, -0.00011958074333234429, 0.9999999017558168}, {-0.0003293025039726755, -0.00011098779375801358, 0.9999999396207835}, {-0.0004878279335729204, -0.0005013259036253015, 0.9999997553480929}, {-0.00024311376836396348, -0.00023664266188403433, 0.9999999424479714}, {-0.00022137031062329104, -0.00044561713684826144, 0.9999998762102688}, {-0.00017158861823440792, -0.0003134851004393264, 0.9999999361422169}, {-0.00019428697056008293, -0.0006589773620645799, 0.9999997640006768}, {-0.00008055141954479407, -0.00035767859223009813, 0.9999999327887444}, {6.3516803970117226*^-6, -0.0003475079515229395, 0.9999999395989381}, {6.351680397011564*^-6, -0.00034750795152293845, 0.9999999395989381}, {0.00016887693838361502, -0.0008801181870133792, 0.9999995984361977}, {0.00008234293277401062, -0.00031546936537482753, 0.9999999468493591}, {0.0005781238051025697, -0.0010211230276263364, 0.9999993115400773}, {0.00017221872872299189, -0.0003169619531612369, 0.9999999349379128}, {0.00045314773156319266, -0.000507464664614925, 0.999999768568347}, {0.00022597193254245417, -0.00023274991389288596, 0.9999999473820803}, {0.00033454338106734367, -0.0001160612968879045, 0.9999999373052488}, {0.0011739886328426148, -0.00021019592598993015, 0.9999992887839284}, {0.00030054353705285267, -0.00010422685619102655, 0.9999999494051711}, {0.0001760298301570946, 0.00008966333152428853, 0.9999999804869927}, {0.00006579930812235136, 0.00003731717936747416, 0.9999999971389396}, {0.00004853295238628187, 0.00002967642662996685, 0.9999999983819311}, {0.00016187965960891076, 0.00019315980738015463, 0.9999999682421318}, {0.000049578970059422755, 0.00005937024216267524, 0.99999999700855}, {0.000028848841105455774, 0.0000357967308565179, 0.9999999989431693}, {0.00011272248917193948, 0.00020184677308906948, 0.99999997327576}, {0.00003523855573377032, 0.00007178673913889558, 0.9999999968024542}, {0.000055182524939717665, 0.0002788536479726359, 0.9999999595977652}, {0.000016801094076356094, 0.00007743420122596527, 0.9999999968608339}, {-1.6940658945086007*^-20, 0.0002749079116026422, 0.9999999622128194}, {-1.6940658945086007*^-20, 0.0000600571175131498, 0.9999999981965714}, {-0.00004102945563875873, 0.00014564798359373798, 0.9999999885516243}, {-0.00001760932291761718, 0.00008312423848966409, 0.9999999963901364}, {-0.00006282689288568372, 0.00014035328048958172, 0.9999999881768691}, {-0.00003742488452154799, 0.00007258809985480081, 0.9999999966651729}, {-0.000030292196538281513, 0.00003458561184520097, 0.9999999989431092}, {-0.00010873209598478028, 0.00010356661986648214, 0.9999999887256432}, {-0.000052404868042893026, 0.00005686701463509045, 0.9999999970099362}, {-0.00004343836324924812, 0.000025266909811433035, 0.9999999987373459}, {-0.00016659242271606435, 0.00008542920625143412, 0.9999999824744076}, {-0.00006097009163606335, 0.00003272447021663477, 0.9999999976058785}, {-0.0001796976999192797, -0.00009136491362302486, 0.9999999796805943}, {-0.00006730518709765945, -0.000038015780157416724, 0.9999999970124062}, {-0.000048532952386281955, -0.00002967642662996692, 0.9999999983819311}, {-0.00015084699642709939, -0.00017033857613164168, 0.9999999741149763}, {-0.00005128706246534792, -0.00006000526053971507, 0.999999996884503}, {-0.000028846706957362122, -0.00003579852161942372, 0.9999999989431667}, {-0.00005611257442157417, -0.00013076423999497142, 0.9999999898760463}, {-0.00003113226648286092, -0.00006360130994475701, 0.9999999974928278}, {-0.000041029455638758714, -0.00014564798359373784, 0.9999999885516243}, {-0.000017609322917617254, -0.00008312423848966436, 0.9999999963901364}, {1.6211378273697228*^-6, -0.00007000721946041314, 0.9999999975481806}, {1.621137827369682*^-6, -0.0000700072194604129, 0.9999999975481806}, {0.00004185099356964195, -0.00020959473048071033, 0.9999999771592714}, {0.00001688825345679938, -0.00006976765288503263, 0.9999999974236308}, {0.0001449607180894672, -0.0002478877356688935, 0.9999999587690296}, {0.00003646659509753857, -0.00007107773028226222, 0.9999999968090719}, {0.00003029006239015981, -0.00003458740260807339, 0.9999999989431119}, {0.00010204648678184588, -0.00009993737589940697, 0.9999999897995177}, {0.00005418783133433464, -0.000057412805365086414, 0.9999999968837244}, {0.0000452306085525885, -0.00002486892296599485, 0.9999999986678644}, {0.0002729911049633588, -0.00009394641693760254, 0.9999999583249628}, {0.00006181375872098754, -0.000031141331237759266, 0.9999999976046384}, {0.000012098726059647914, 7.677802876787248*^-6, 0.9999999998973361}, {1.0109685887820496*^-6, 8.520666023947389*^-7, 0.999999999999126}, {9.474337798122315*^-6, 0.000011201940109303732, 0.9999999998923768}, {0.000017706269563740263, 0.00004426452241592445, 0.99999999886357}, {6.285786787117713*^-6, 0.000014424718578614473, 0.9999999998762082}, {0.000010303819974800495, 0.00006146254020567567, 0.9999999980580937}, {2.8850626952209668*^-6, 0.000014820312212587957, 0.9999999998860174}, {-9.740878893424454*^-21, 0.000060057117513149776, 0.9999999981965714}, {-1.6940658945086007*^-21, 0.000011188065903199353, 0.9999999999374136}, {-7.1975800046624825*^-6, 0.000026873741327332364, 0.9999999996129985}, {-3.298992037209766*^-6, 0.00001640473672069401, 0.9999999998600007}, {-0.000013982686419305679, 0.000033984644068951016, 0.9999999993247642}, {-5.867954988654667*^-6, 0.00001216400336004176, 0.9999999999088021}, {-9.57367746082597*^-6, 0.000011361028080968788, 0.999999999889636}, {-0.000012483504483410705, 7.678556799807009*^-6, 0.999999999892601}, {-6.174761967038262*^-6, -1.0489629194498876*^-7, 0.9999999999809307}, {-0.00001235770297384394, -8.083562196476127*^-6, 0.9999999998909717}, {-0.00004471961387987186, -0.0000548429241156895, 0.9999999974962049}, {-0.000012154162208412257, -0.000017338739471702434, 0.9999999997758222}, {-8.947739918593522*^-6, -0.000011635134253973608, 0.9999999998922808}, {-0.00001341997335481672, -0.00003339016950185182, 0.9999999993525005}, {-5.365468249704232*^-6, -0.000011633154503640364, 0.9999999999179408}, {-7.197580004662477*^-6, -0.000026873741327332337, 0.9999999996129985}, {-3.2989920372097697*^-6, -0.000016404736720694003, 0.9999999998600007}, {1.6211378273696714*^-6, -0.00007000721946041285, 0.9999999975481806}, {-7.289937779516712*^-8, -0.000012592435382856767, 0.9999999999207126}, {0.000010218155863542792, -0.000052985620943334445, 0.9999999985440566}, {2.644120851772871*^-6, -0.000014428373783626356, 0.9999999998924154}, {0.00001716366483040963, -0.0000436584382987569, 0.9999999988996747}, {5.4275670554002925*^-6, -0.000012837007064900315, 0.9999999999028764}, {0.000012495790668013856, -0.00001714150018855935, 0.9999999997750121}, {8.853134305808248*^-6, -0.000011473313077313386, 0.9999999998949926}, {0.00004729059562938593, -0.000052685614277686376, 0.9999999974939129}, {0.000011876250305251506, -8.107321602430681*^-6, 0.999999999896613}, {0.000055215213863721226, -0.00002995403081799462, 0.9999999980270181}, {4.130788116648706*^-6, 5.542110104352752*^-23, 0.9999999999914683}, {2.7733056079319496*^-6, 4.4701886997225905*^-7, 0.9999999999960545}, {2.8282055289523865*^-6, 4.986889417431621*^-7, 0.9999999999958763}, {3.082590435573406*^-7, 1.1478305172258633*^-7, 0.9999999999999459}, {6.139301740270355*^-6, 3.6833323350873478*^-6, 0.9999999999743711}, {2.0289118798110037*^-6, 1.5689812949679554*^-6, 0.999999999996711}, {3.1288564705040266*^-6, 4.9756854254622306*^-6, 0.9999999999827265}, {1.2746331190296104*^-6, 1.7990706512485083*^-6, 0.9999999999975694}, {3.4863628779654444*^-6, 6.577853590215471*^-6, 0.9999999999722886}, {1.000506223763029*^-6, 2.3322099091513916*^-6, 0.9999999999967799}, {2.001314055046441*^-6, 0.000012296737560562047, 0.9999999999223925}, {4.3792072391300545*^-7, 2.365451501752338*^-6, 0.9999999999971064}, {-9.529120656610879*^-22, 0.000011188065903199348, 0.9999999999374136}, {-3.1763735522036263*^-22, 1.7783621877527562*^-6, 0.9999999999984187}, {-1.0383332689479131*^-6, 4.123820258454587*^-6, 0.999999999990958}, {-5.291082575042434*^-7, 2.750186367260319*^-6, 0.9999999999960782}, {-2.8127092628390197*^-6, 7.254504639516948*^-6, 0.9999999999697304}, {-8.402801243914464*^-7, 1.9155837791159716*^-6, 0.9999999999978123}, {-3.473794112088636*^-6, 5.503424180334571*^-6, 0.9999999999788226}, {-1.4133722646805559*^-6, 2.0556635418821554*^-6, 0.9999999999968884}, {-7.883245441414635*^-7, 6.908815850452995*^-7, 0.9999999999994507}, {-7.2170184148191365*^-6, 5.536327643493989*^-6, 0.9999999999586319}, {-1.69345162588796*^-6, 1.3625765878229727*^-6, 0.9999999999976378}, {-4.5599437452907576*^-7, 1.6685214256531993*^-7, 0.9999999999998821}, {-1.9195216864916777*^-6, 3.4814079703734645*^-7, 0.9999999999980972}, {-4.676274691048151*^-6, 3.946934026673132*^-7, 0.9999999999889884}, {-2.0712901818993273*^-6, 3.130702687901214*^-7, 0.9999999999978059}, {-4.277651432869564*^-6, -3.755287180754365*^-7, 0.9999999999907804}, {-1.869159581656512*^-6, -2.6647941430349887*^-7, 0.9999999999982176}, {-1.6919323883746499*^-6, -2.9833332960496306*^-7, 0.9999999999985242}, {-4.559943745290816*^-7, -1.6685214256532173*^-7, 0.9999999999998821}, {-6.139301740270353*^-6, -3.6833323350873452*^-6, 0.9999999999743711}, {-1.957420691202487*^-6, -1.5249387207573797*^-6, 0.9999999999969216}, {-1.0109685887820502*^-6, -8.520666023947388*^-7, 0.999999999999126}, {-3.0491289639731086*^-6, -5.021716122819671*^-6, 0.9999999999827426}, {-1.315791788683418*^-6, -1.922110708588974*^-6, 0.9999999999972872}, {-2.8127092628390426*^-6, -7.254504639516996*^-6, 0.9999999999697304}, {-8.402801243914462*^-7, -1.915583779115972*^-6, 0.9999999999978123}, {-1.0383332689479127*^-6, -4.12382025845458*^-6, 0.999999999990958}, {-5.291082575042434*^-7, -2.7501863672603167*^-6, 0.9999999999960782}, {5.207098413666148*^-8, -2.1194845187837415*^-6, 0.9999999999977526}, {5.207098413665961*^-8, -2.119484518783728*^-6, 0.9999999999977526}, {1.1343608149405183*^-6, -4.162089017843186*^-6, 0.9999999999906951}, {5.365931041271892*^-7, -2.3104705957805437*^-6, 0.9999999999971869}, {3.058233657316392*^-6, -5.962381085811368*^-6, 0.9999999999775486}, {9.810012735389178*^-7, -2.157899525780509*^-6, 0.9999999999971906}, {2.9274539502294785*^-6, -4.7773800259502296*^-6, 0.9999999999843033}, {1.3722135950267748*^-6, -1.932623484541728*^-6, 0.999999999997191}, {8.844418264771093*^-7, -7.430599535570082*^-7, 0.9999999999993329}, {5.716956925159413*^-6, -3.608096309915079*^-6, 0.9999999999771491}, {1.883374003122576*^-6, -1.4332928109640648*^-6, 0.9999999999971994}, {3.7917185866467786*^-7, -1.4511395489773796*^-7, 0.9999999999999176}, {2.7733056079319496*^-6, -4.470188699722592*^-7, 0.9999999999960545}, {1.173172848823032*^-6, -3.843057554691927*^-7, 0.999999999999238}, {1.2116243016211432*^-6, 4.323540589172145*^-7, 0.9999999999991726}, {2.2934325452310448*^-7, 8.550242327493896*^-8, 0.99999999999997}, {1.745751538440448*^-6, 1.4437643034307112*^-6, 0.9999999999974339}, {3.9068904763643387*^-7, 3.963153564801337*^-7, 0.9999999999998451}, {2.6670210980143933*^-7, 2.4252082105048337*^-7, 0.999999999999935}, {8.36838852079009*^-7, 1.091596319567926*^-6, 0.9999999999990541}, {1.839564894843004*^-7, 2.819439874152782*^-7, 0.9999999999999434}, {7.064457584493248*^-7, 1.865737547452754*^-6, 0.99999999999801}, {1.1622363769234696*^-7, 2.92461604129676*^-7, 0.9999999999999505}, {3.268498195132235*^-7, 2.0844697927416792*^-6, 0.9999999999977741}, {5.8686253642166784*^-8, 3.663975039699201*^-7, 0.9999999999999312}, {-7.940933880509066*^-23, 1.7783621877527556*^-6, 0.9999999999984187}, {-2.6469779601696886*^-23, 2.4127699307730314*^-7, 0.9999999999999709}, {-1.2082273838284018*^-7, 5.223758716176621*^-7, 0.9999999999998563}, {-7.258258101913537*^-8, 3.917866135248941*^-7, 0.9999999999999206}, {-4.933008651936882*^-7, 1.295374625784697*^-6, 0.9999999999990393}, {-1.0838822823031461*^-7, 2.540355832767625*^-7, 0.9999999999999619}, {-9.22287374515414*^-7, 1.20854483980708*^-6, 0.9999999999988445}, {-2.1061053817927984*^-7, 3.0859803611025745*^-7, 0.9999999999999303}, {-2.1106798181816297*^-7, 1.8688669306720706*^-7, 0.9999999999999603}, {-1.3790249995024307*^-6, 1.2042125502086147*^-6, 0.9999999999983241}, {-3.73261525988602*^-7, 1.4601991523270196*^-7, 0.9999999999999197}, {-1.2149378212892451*^-6, 2.502088734684024*^-7, 0.9999999999992307}, {-3.3971477996412137*^-7, 1.2664193402323385*^-7, 0.9999999999999343}, {-1.7086241245737474*^-6, -2.997718506770105*^-7, 0.9999999999984954}, {-1.0908925100465707*^-6, -2.2281710820952493*^-7, 0.9999999999993802}, {-3.6803222171313663*^-7, -1.4164894118321839*^-7, 0.9999999999999223}, {-3.3971477996412126*^-7, -1.2664193402323364*^-7, 0.9999999999999343}, {-1.7399289576426983*^-6, -1.4420134827992358*^-6, 0.9999999999974466}, {-3.906890476364341*^-7, -3.9631535648013415*^-7, 0.9999999999998451}, {-2.696949908338056*^-7, -2.4584062379379245*^-7, 0.9999999999999334}, {-8.265011523952278*^-7, -1.07293276990853*^-6, 0.9999999999990828}, {-1.8066222386975468*^-7, -2.689905548888425*^-7, 0.9999999999999475}, {-4.865053687296096*^-7, -1.2831061241260133*^-6, 0.9999999999990585}, {-1.0342876004492047*^-7, -2.450818233888189*^-7, 0.9999999999999647}, {-1.2082273838284028*^-7, -5.22375871617663*^-7, 0.9999999999998563}, {-7.258258101913565*^-8, -3.9178661352489545*^-7, 0.9999999999999206}, {5.207098413665915*^-8, -2.119484518783726*^-6, 0.9999999999977526}, {-1.2195652862724051*^-9, -2.7559269668404203*^-7, 0.999999999999962}, {4.347659925264786*^-7, -2.076737442511037*^-6, 0.9999999999977491}, {6.783189029335694*^-7, -1.6669427225883466*^-6, 0.9999999999983806}, {4.952175182129661*^-8, -2.930851215796865*^-7, 0.9999999999999558}, {1.3265638742203347*^-7, -3.500891023912894*^-7, 0.99999999999993}, {9.112931162274832*^-7, -1.1902603544345307*^-6, 0.9999999999988765}, {1.9640400567815346*^-7, -2.84971236656533*^-7, 0.9999999999999402}, {2.1106798181816316*^-7, -1.8688669306720735*^-7, 0.9999999999999603}, {1.5666035489526142*^-6, -1.3054560038267764*^-6, 0.9999999999979208}, {3.382718424997515*^-7, -1.3782572713920634*^-7, 0.9999999999999333}, {3.030775388909947*^-7, -1.1988528474426441*^-7, 0.9999999999999469}, {2.828205528952386*^-6, -4.986889417431624*^-7, 0.9999999999958763}, {2.1319102884672792*^-7, 7.809863809414466*^-8, 0.9999999999999742}, {3.4535147167880734*^-8, 1.700258262419516*^-8, 0.9999999999999993}, {1.6142822652982186*^-8, 8.833806654560803*^-9, 0.9999999999999999}, {7.399520149645334*^-8, 8.041092946407698*^-8, 0.999999999999994}, {2.662071352397983*^-8, 2.4930712177316806*^-8, 0.9999999999999993}, {6.393033197755129*^-8, 8.41733860137161*^-8, 0.9999999999999944}, {2.0504756579215495*^-8, 3.322021297959448*^-8, 0.9999999999999992}, {7.961445343280982*^-8, 2.323704522631324*^-7, 0.9999999999999699}, {1.1873396029948242*^-8, 3.089039357482882*^-8, 0.9999999999999996}, {2.0786161692912788*^-9, 5.48107572305991*^-9, 1.}, {1.1195402525193578*^-8, 5.543583305608411*^-8, 0.9999999999999984}, {8.547864696524405*^-9, 4.7558620828943335*^-8, 0.9999999999999989}, {3.938610686870035*^-9, 2.2336971182998048*^-8, 0.9999999999999998}, {-9.926167350636332*^-24, 2.4127699307730303*^-7, 0.9999999999999709}, {-4.963083675318166*^-24, 2.7946323550513776*^-8, 0.9999999999999997}, {-3.93861068686993*^-9, 2.233697118299748*^-8, 0.9999999999999998}, {-1.0874836012943964*^-8, 5.3863726895692744*^-8, 0.9999999999999986}, {-8.509508548792172*^-9, 4.744266155878635*^-8, 0.9999999999999989}, {-1.5607589180528587*^-9, 4.2881498845626615*^-9, 1.}, {-7.204791209419112*^-8, 1.9348232043050217*^-7, 0.9999999999999787}, {-1.0980017095955453*^-8, 2.7794524187188364*^-8, 0.9999999999999996}, {-8.540208472755416*^-8, 1.0705098875298977*^-7, 0.9999999999999907}, {-2.465165461409736*^-8, 3.8913721049685617*^-8, 0.999999999999999}, {-1.7776363573583322*^-7, 1.5179849658234698*^-7, 0.9999999999999727}, {-2.6048141566331173*^-8, 2.4358140219668162*^-8, 0.9999999999999994}, {-1.3942293690879921*^-8, 7.668776089938675*^-9, 0.9999999999999999}, {-3.1936872970380256*^-7, 1.1752826158131031*^-7, 0.9999999999999422}, {-3.476703952463839*^-8, 1.5984048685373736*^-8, 0.9999999999999993}, {-3.1936872970380135*^-7, -1.1752826158130962*^-7, 0.9999999999999422}, {-3.476703952463836*^-8, -1.5984048685373746*^-8, 0.9999999999999993}, {-1.3936503571658398*^-8, -7.678804870612461*^-9, 0.9999999999999999}, {-8.17294372703807*^-8, -8.898999988552346*^-8, 0.9999999999999928}, {-2.7950472249021642*^-8, -2.7084548439103113*^-8, 0.9999999999999992}, {-1.2495374551151194*^-7, -2.1171164035348853*^-7, 0.9999999999999698}, {-2.123309693250683*^-8, -3.6089286252100866*^-8, 0.9999999999999991}, {-7.148128424364878*^-8, -1.9294051533096091*^-7, 0.9999999999999789}, {-1.0679076723466693*^-8, -2.750676736705209*^-8, 0.9999999999999996}, {-1.6882096322912701*^-9, -4.6673097606009325*^-9, 1.}, {-1.0874836012943938*^-8, -5.386372689569253*^-8, 0.9999999999999986}, {-8.509508548792152*^-9, -4.744266155878622*^-8, 0.9999999999999989}, {-3.938610686869961*^-9, -2.2336971182997614*^-8, 0.9999999999999998}, {9.132099833658839*^-10, -3.838436142378967*^-8, 0.9999999999999993}, {9.132099833658418*^-10, -3.8384361423789384*^-8, 0.9999999999999993}, {2.6087082262317638*^-9, -1.4779995331202496*^-8, 0.9999999999999999}, {4.1077421249801944*^-8, -2.68721535242376*^-7, 0.999999999999963}, {3.335167508344515*^-8, -7.132430094637906*^-8, 0.9999999999999969}, {5.722660697011457*^-9, -3.1907903924033333*^-8, 0.9999999999999996}, {2.5743265445871996*^-9, -6.755505820571151*^-9, 1.}, {8.238371927435837*^-8, -1.0057808314998461*^-7, 0.9999999999999916}, {1.5092864962740772*^-8, -3.958370715115894*^-8, 0.9999999999999991}, {2.1331076788960043*^-8, -3.179271892358813*^-8, 0.9999999999999993}, {1.7776363573583362*^-7, -1.5179849658234748*^-7, 0.9999999999999727}, {2.8051667667238837*^-8, -2.6007424838052292*^-8, 0.9999999999999993}, {1.189734801397467*^-8, -6.834704964203521*^-9, 0.9999999999999999}, {1.1968474119801594*^-7, -6.90966488629194*^-8, 0.9999999999999905}, {2.914453868440027*^-8, -1.4801645623749888*^-8, 0.9999999999999996}, {1.0922789321633063*^-9, 1.9259824619982183*^-10, 1.}, {6.697163635512598*^-9, 4.740991133445578*^-9, 1.}, {3.671444362792033*^-9, 2.2703926420135568*^-9, 1.}, {1.1425671247014382*^-8, 1.3158945194337981*^-8, 0.9999999999999999}, {2.2769799217797893*^-9, 2.3898388382018817*^-9, 1.}, {3.598831008428042*^-9, 5.092684880771189*^-9, 1.}, {1.9837848269370025*^-9, 3.1862339664862924*^-9, 1.}, {1.0868880428356067*^-9, 1.77879699125266*^-9, 1.}, {1.398349941392511*^-9, 3.5848169839727643*^-9, 1.}, {8.381138754111*^-10, 5.2671518573315596*^-9, 1.}, {8.381138754111*^-10, 4.804006841881693*^-9, 1.}, {-8.381138754110984*^-10, 5.267151857331549*^-9, 1.}, {-1.2407709188295415*^-24, 2.7946323550513763*^-8, 0.9999999999999997}, {-8.381138754110984*^-10, 4.8040068418816955*^-9, 1.}, {-2.0679515313825692*^-25, 2.76362166752768*^-9, 1.}, {-9.44611165132937*^-10, 2.6117710381805683*^-9, 1.}, {-8.967591827730807*^-9, 2.4430585838275995*^-8, 0.9999999999999997}, {-1.3346888349453525*^-9, 2.3117488744202614*^-9, 1.}, {-4.751214912146961*^-9, 6.71551929512432*^-9, 1.}, {-2.465007088841334*^-9, 4.14860979176945*^-9, 1.}, {-1.3131274353965245*^-8, 1.0935246603158046*^-8, 0.9999999999999999}, {-2.406508670952488*^-9, 2.5314124568192063*^-9, 1.}, {-5.65156151056902*^-9, 3.953240012525038*^-9, 1.}, {-3.1188960688685887*^-9, 1.9707248814838105*^-9, 1.}, {-2.69527822578137*^-8, 1.4411302481260797*^-8, 0.9999999999999996}, {-1.0472701339603776*^-9, 1.8514409123867258*^-10, 1.}, {-2.083927404017918*^-9, -5.1220261322109915*^-11, 1.}, {-8.478228468069094*^-10, -1.712111100012133*^-10, 1.}, {-2.68549845002957*^-8, -1.4374301537263309*^-8, 0.9999999999999996}, {-6.29146795122054*^-9, -4.6149790058803205*^-9, 1.}, {-3.2818011620502993*^-9, -2.1493665364426133*^-9, 1.}, {-1.3174916463644349*^-8, -1.5992231945823948*^-8, 0.9999999999999998}, {-2.276979921779786*^-9, -2.3898388382018767*^-9, 1.}, {-4.043950524072223*^-9, -6.01133202654427*^-9, 1.}, {-2.1149723495938697*^-9, -3.600896622066641*^-9, 1.}, {-1.1581533999362383*^-9, -2.004055320914981*^-9, 1.}, {-8.941452288701436*^-9, -2.438657992452037*^-8, 0.9999999999999997}, {-1.0809657079273407*^-9, -3.0174193850896595*^-9, 1.}, {-8.213186699633247*^-10, -5.459121934035302*^-9, 1.}, {-8.363814935298938*^-10, -4.823808057392288*^-9, 1.}, {9.419524124562889*^-11, -3.84027820163642*^-9, 1.}, {9.419524124562355*^-11, -3.840278201636388*^-9, 1.}, {6.630970636560436*^-10, -3.321889401309486*^-9, 1.}, {1.6442016037138131*^-9, -4.1677212999374595*^-9, 1.}, {9.510747018460185*^-10, -1.5581583790212364*^-9, 1.}, {4.12799402588795*^-9, -5.477019419275587*^-9, 1.}, {1.8286926027688937*^-9, -2.881022756227854*^-9, 1.}, {1.4663239607417005*^-8, -1.2183684973682148*^-8, 0.9999999999999999}, {2.6997924035778376*^-9, -2.715576246624299*^-9, 1.}, {3.3311608280252813*^-9, -1.900116364899999*^-9, 1.}, {6.126370037558214*^-10, -1.5010290769005416*^-10, 1.}, {9.589123829573502*^-10, 5.629482033327876*^-11, 1.}, {1.4984771381450868*^-9, 2.955178132411951*^-26, 1.}, {9.589123829573502*^-10, -5.6294820333278866*^-11, 1.}, {5.815408999817916*^-10, 1.3965027046102642*^-10, 1.}, {2.719793154536568*^-11, 9.899237516122877*^-12, 1.}, {3.869477051077776*^-10, 7.419976389118074*^-11, 1.}, {3.0043036712683322*^-9, 1.7593357061279185*^-9, 1.}, {3.0576163235337957*^-10, 2.1483056733167342*^-10, 1.}, {1.2974779318174726*^-11, 1.0888294419139854*^-11, 1.}, {1.417592420360446*^-9, 1.6612845810784442*^-9, 1.}, {1.861106818598916*^-10, 2.1199240315702776*^-10, 1.}, {1.2045375207191788*^-10, 1.4303329794173924*^-10, 1.}, {1.6747437387257267*^-10, 2.781112085882943*^-10, 1.}, {1.392767880734754*^-9, 3.5545793262859926*^-9, 1.}, {1.0234964081816136*^-10, 2.8127794609424924*^-10, 1.}, {6.877509848418845*^-11, 5.588174236054446*^-10, 1.}, {6.877509848418846*^-11, 4.0429259507475297*^-10, 1.}, {-6.877509848418789*^-11, 5.588174236054408*^-10, 1.}, {2.5849394142282115*^-26, 2.7636216675276785*^-9, 1.}, {-6.877509848418788*^-11, 4.04292595074751*^-10, 1.}, {6.462348535570529*^-26, 2.3333260876249366*^-10, 1.}, {-9.391773479821939*^-10, 2.58185128972051*^-9, 1.}, {-7.91840453433158*^-11, 2.378228974402843*^-10, 1.}, {-2.5708647337591416*^-10, 5.056428901992527*^-10, 1.}, {-2.0188976222288433*^-10, 3.552588552176274*^-10, 1.}, {-1.3011226091349475*^-10, 1.471804686884913*^-10, 1.}, {-3.9148446919102794*^-10, 3.7801825805260984*^-10, 1.}, {-1.9178965852219234*^-10, 2.1193553703808634*^-10, 1.}, {-1.0095536785689765*^-9, 8.017296760498117*^-10, 1.}, {-2.6674852466885523*^-10, 1.8723531417420373*^-10, 1.}, {-6.070457374465986*^-10, 1.6630335972455492*^-10, 1.}, {-3.5706886481121045*^-11, 1.3002496729529022*^-11, 1.}, {-1.1672726782740386*^-9, 2.77301185774413*^-11, 1.}, {-3.539025050998318*^-10, 7.265732741197423*^-11, 1.}, {-1.6159615802991824*^-9, -2.8982212827709194*^-10, 1.}, {-5.36197874171003*^-10, -1.5438037909830758*^-10, 1.}, {-3.115594499031945*^-10, -6.89150121689842*^-11, 1.}, {-3.518763796477957*^-11, -1.3458484766816708*^-11, 1.}, {-2.63908592539485*^-9, -1.6414089635442058*^-9, 1.}, {-2.672587335587093*^-10, -1.8778798902554928*^-10, 1.}, {-1.4073174171128325*^-9, -1.6528434830664432*^-9, 1.}, {-2.1596569410510306*^-10, -2.498732992146884*^-10, 1.}, {-1.4498680160567554*^-10, -1.7278854169230774*^-10, 1.}, {-1.6747437387257298*^-10, -2.781112085882945*^-10, 1.}, {-1.0754873416292022*^-9, -2.987367105012921*^-9, 1.}, {-1.023496408181611*^-10, -2.812779460942489*^-10, 1.}, {-6.302259228278596*^-11, -6.245688703594305*^-10, 1.}, {-6.827155890245875*^-11, -4.1004807883043064*^-10, 1.}, {8.245281398595821*^-12, -3.2757660639942627*^-10, 1.}, {6.615163240012508*^-10, -3.2572859190399465*^-9, 1.}, {8.245281398595118*^-12, -3.2757660639942286*^-10, 1.}, {3.8546899706049135*^-11, -2.357597297848599*^-10, 1.}, {1.7595454561043942*^-10, -6.142673999061384*^-10, 1.}, {1.182536716745085*^-10, -3.3462616841728607*^-10, 1.}, {1.662779447445235*^-9, -2.708518062734078*^-9, 1.}, {1.3551928888889593*^-10, -2.419816007481124*^-10, 1.}, {1.4061314786608197*^-10, -1.7645847293209433*^-10, 1.}, {1.994562182417037*^-9, -2.224232631015306*^-9, 1.}, {2.1057762457156966*^-10, -2.561507736297156*^-10, 1.}, {1.300384661837344*^-9, -1.0012069183947065*^-9, 1.}, {2.664913049423457*^-10, -2.0350228055466156*^-10, 1.}, {3.799032102120329*^-11, -1.5016710181333763*^-11, 1.}, {1.0922789321633063*^-9, -1.9259824619982256*^-10, 1.}, {3.9938991604857694*^-10, -8.00016621372555*^-11, 1.}, {1.8281015882161533*^-10, -6.930500661795108*^-11, 1.}, {1.364084687672092*^-10, 4.714966139394404*^-11, 1.}, {1.5957184970844028*^-11, 5.919860971039577*^-12, 1.}, {8.648898989701065*^-11, 5.23796919343629*^-11, 1.}, {2.321099657611394*^-11, 1.8535123993106407*^-11, 1.}, {1.6575133139681536*^-10, 1.9588783801955443*^-10, 1.}, {3.0251821657310915*^-11, 4.485917902390026*^-11, 1.}, {1.2750166705463202*^-11, 1.689280153889102*^-11, 1.}, {2.8381060919001513*^-11, 6.566580171536742*^-11, 1.}, {1.0391790213263853*^-11, 2.0480926271055937*^-11, 1.}, {9.548030348217803*^-11, 2.437880126059108*^-10, 1.}, {6.434891868927474*^-12, 2.0542592393860625*^-11, 1.}, {4.817440530827006*^-12, 5.06991497720077*^-11, 1.}, {4.817440530826997*^-12, 2.9006156490056642*^-11, 1.}, {-4.817440530826996*^-12, 5.069914977200759*^-11, 1.}, {9.289626019882635*^-26, 2.3333260876249345*^-10, 1.}, {-4.817440530827005*^-12, 2.900615649005668*^-11, 1.}, {8.077935669463161*^-28, 1.6818625305951142*^-11, 1.}, {-7.24283784284999*^-11, 2.0054619195585*^-10, 1.}, {-5.6824488927286245*^-12, 1.8356902080481023*^-11, 1.}, {-2.709865792487316*^-11, 6.163956280361002*^-11, 1.}, {-1.3504272275380723*^-11, 2.454550342905242*^-11, 1.}, {-1.1384467492090579*^-11, 1.4605070892801813*^-11, 1.}, {-1.8028263651599177*^-10, 2.03315182588543*^-10, 1.}, {-1.1517860024178072*^-11, 1.0200982717865298*^-11, 1.}, {-1.420624786712444*^-10, 1.1638960178287294*^-10, 1.}, {-2.1309134987847977*^-11, 1.783099918756986*^-11, 1.}, {-1.9861212565996145*^-11, 6.7988383149036346*^-12, 1.}, {-1.5207972734393054*^-10, -5.3453659464744105*^-11, 1.}, {-2.6753069874991108*^-11, -1.1362475657460445*^-11, 1.}, {-2.1996395094102003*^-11, -8.832877132609135*^-12, 1.}, {-7.683986423387313*^-11, -4.5870236704078534*^-11, 1.}, {-2.1214229546903104*^-11, -1.6265471783220476*^-11, 1.}, {-1.2207614923076763*^-11, -9.707054559882028*^-12, 1.}, {-3.235482307836288*^-11, -4.6588271360357836*^-11, 1.}, {-1.5067895028335585*^-11, -1.9050254231889263*^-11, 1.}, {-3.003791888844247*^-11, -6.86826908821469*^-11, 1.}, {-1.183503414354953*^-11, -2.2913221520007202*^-11, 1.}, {-9.548030348217758*^-11, -2.437880126059093*^-10, 1.}, {-5.68244889272861*^-12, -1.8356902080481042*^-11, 1.}, {-3.99132837339483*^-12, -6.014165493940466*^-11, 1.}, {-4.761284350627256*^-12, -2.940729691107909*^-11, 1.}, {5.604850429225067*^-13, -2.082233790347757*^-11, 1.}, {3.8077588962661956*^-11, -2.1702623742904017*^-10, 1.}, {5.604850429224663*^-13, -2.0822337903477342*^-11, 1.}, {3.77883154764068*^-12, -2.3198575143216878*^-11, 1.}, {1.3046870098872978*^-11, -5.7450489237749115*^-11, 1.}, {3.2189073545644956*^-11, -7.987749831386477*^-11, 1.}, {6.906915731408515*^-12, -2.2772720278581537*^-11, 1.}, {2.7981262201463077*^-11, -4.213924153902412*^-11, 1.}, {1.0556178694700055*^-11, -2.1306035503947843*^-11, 1.}, {1.4349792748619197*^-11, -1.8982100777956334*^-11, 1.}, {1.9323168702496556*^-10, -2.4191162422106257*^-10, 1.}, {1.1400343293933165*^-11, -9.559462982793198*^-12, 1.}, {7.39219724248256*^-11, -4.890447262730404*^-11, 1.}, {1.9987271768925263*^-11, -1.6143287142300436*^-11, 1.}, {2.660068008756686*^-11, -1.1626422511832071*^-11, 1.}, {2.1996395094102032*^-11, -8.832877132609135*^-12, 1.}, {1.4948387175917735*^-11, 5.4525081085448265*^-12, 1.}, {1.1360212886685697*^-12, 5.206203780012442*^-13, 1.}, {8.815857555179418*^-14, 5.011942468766739*^-14, 1.}, {2.533880898092618*^-12, 2.714326150786661*^-12, 1.}, {1.2110578813862884*^-12, 1.0545186396163352*^-12, 1.}, {1.117808510578161*^-11, 1.4115868174318425*^-11, 1.}, {7.756112014094944*^-13, 1.029018063065223*^-12, 1.}, {8.96939052148829*^-12, 1.671790859624057*^-11, 1.}, {6.993459901126841*^-13, 1.2966245747686338*^-12, 1.}, {5.5048362309666424*^-12, 1.5420261280999628*^-11, 1.}, {4.897642505942485*^-13, 1.5039493251882931*^-12, 1.}, {2.880374364406272*^-13, 3.923976335761568*^-12, 1.}, {2.8803743644062684*^-13, 1.7744743743498638*^-12, 1.}, {-2.880374364406255*^-13, 3.9239763357615534*^-12, 1.}, {2.877764582246251*^-27, 1.681862530595113*^-11, 1.}, {-2.8803743644062583*^-13, 1.774474374349861*^-12, 1.}, {2.524354896707238*^-28, 1.0348679379321623*^-12, 1.}, {-4.759576243674938*^-12, 1.3255436056101254*^-11, 1.}, {-3.488300888665335*^-13, 1.2017150400269944*^-12, 1.}, {-2.355955312829152*^-12, 5.781969712568963*^-12, 1.}, {-7.682714973293849*^-13, 1.4444358019944793*^-12, 1.}, {-9.374035675695539*^-12, 1.1247203242729001*^-11, 1.}, {-8.318883455941107*^-13, 1.1497047882356447*^-12, 1.}, {-2.1743321903000966*^-12, 2.2350988201628325*^-12, 1.}, {-1.0856836955690812*^-12, 9.471957451106113*^-13, 1.}, {-9.037627876981991*^-14, 5.357805208287547*^-14, 1.}, {-1.868148550943126*^-11, 6.251141714454514*^-12, 1.}, {-1.2267128823931105*^-12, 5.67988929040315*^-13, 1.}, {-2.0924451396975832*^-11, -8.323880892920526*^-12, 1.}, {-1.257516752717223*^-12, -5.449768412275638*^-13, 1.}, {-6.795754360477085*^-14, -3.8456353455144995*^-14, 1.}, {-2.9619925390423403*^-12, -3.0670840978426046*^-12, 1.}, {-1.3811825512899508*^-12, -1.1942732901661556*^-12, 1.}, {-1.3188556411279296*^-11, -1.5775728927937133*^-11, 1.}, {-7.683667493141523*^-13, -1.0324660302916514*^-12, 1.}, {-2.1990816949993876*^-12, -5.5102566361206865*^-12, 1.}, {-6.353712729108464*^-13, -1.2353402686297299*^-12, 1.}, {-4.759576243674905*^-12, -1.3255436056101174*^-11, 1.}, {-3.924345369450833*^-13, -1.3272563688533898*^-12, 1.}, {-2.117081017319701*^-13, -4.46921964384413*^-12, 1.}, {-2.883936501410417*^-13, -1.7985894126621344*^-12, 1.}, {5.604850429224623*^-13, -2.082233790347732*^-11, 1.}, {2.9796314827388204*^-13, -4.0926259846740746*^-12, 1.}, {-2.6156713133741264*^-15, -1.211944265599892*^-12, 1.}, {2.2127759986481163*^-13, -1.4219957534921198*^-12, 1.}, {6.1695489525811*^-12, -1.874744774291978*^-11, 1.}, {8.991259446868444*^-12, -1.6771405980708495*^-11, 1.}, {5.460596947236944*^-13, -1.5797921062546764*^-12, 1.}, {1.2724526634497742*^-11, -1.613068076634089*^-11, 1.}, {6.641719614032272*^-13, -1.263447409714056*^-12, 1.}, {8.90326303985229*^-13, -1.1022560524666822*^-12, 1.}, {1.3169003655713991*^-12, -1.08565531404242*^-12, 1.}, {1.0475802679243811*^-13, -5.6659504764080395*^-14, 1.}, {2.0934144096948983*^-11, -8.329230106110942*^-12, 1.}, {1.2635459134175958*^-12, -5.679305771883559*^-13, 1.}, {3.76065711919646*^-14, 6.6310531530770235*^-15, 1.}, {8.061923021658886*^-13, 4.338182369722894*^-13, 1.}, {6.762641190282741*^-14, 3.912793153295479*^-14, 1.}, {1.0746794009719143*^-12, 9.062323124434045*^-13, 1.}, {5.79144976650309*^-14, 5.2088637316643385*^-14, 1.}, {5.205538950563803*^-13, 6.291622067619714*^-13, 1.}, {4.692865135829255*^-14, 6.214395866463685*^-14, 1.}, {5.133699225541144*^-13, 8.454633313829657*^-13, 1.}, {3.420381602662062*^-14, 6.511243254684994*^-14, 1.}, {4.053358750737374*^-13, 1.043357734682215*^-12, 1.}, {2.267267758799099*^-14, 7.502778480312156*^-14, 1.}, {1.4699844056537418*^-14, 2.586819729761047*^-13, 1.}, {1.4699844056537348*^-14, 9.257454931650608*^-14, 1.}, {-1.4699844056537295*^-14, 2.5868197297610426*^-13, 1.}, {3.8496412174785376*^-28, 1.0348679379321617*^-12, 1.}, {-1.4699844056537364*^-14, 9.257454931650627*^-14, 1.}, {-6.310887241768095*^-30, 5.435153799050636*^-14, 1.}, {-2.664184487768804*^-13, 7.45448352609229*^-13, 1.}, {-1.8305805381843146*^-14, 6.675490047593393*^-14, 1.}, {-1.701248294014194*^-13, 4.3602022896219006*^-13, 1.}, {-3.716808514402113*^-14, 7.241921521320024*^-14, 1.}, {-5.240101716241578*^-13, 6.367367279459822*^-13, 1.}, {-4.780479306633269*^-14, 6.810610696042059*^-14, 1.}, {-9.53121323880349*^-13, 8.019019115713987*^-13, 1.}, {-4.7580769497515096*^-14, 4.456089862588427*^-14, 1.}, {-7.18999991655865*^-14, 4.5368910280100994*^-14, 1.}, {-6.651371812497076*^-14, 4.087022632796897*^-14, 1.}, {-9.260130550484817*^-13, 4.960104916056123*^-13, 1.}, {-3.7205570044182234*^-14, 6.5625259624919916*^-15, 1.}, {-4.877956586202112*^-14, 6.525594772600758*^-17, 1.}, {-3.1982197559599664*^-14, -5.666006169374222*^-15, 1.}, {-8.090950941253788*^-13, -4.3494381307538953*^-13, 1.}, {-4.7268524404243754*^-14, -2.742147129469412*^-14, 1.}, {-2.913198477921472*^-13, -3.2676618735183743*^-13, 1.}, {-6.502382425775077*^-14, -6.104543593462249*^-14, 1.}, {-3.2540142386952786*^-13, -5.517920455052067*^-13, 1.}, {-4.0777293319208166*^-14, -5.989902463900754*^-14, 1.}, {-4.914506177183655*^-13, -8.581184479303352*^-13, 1.}, {-3.30712062338048*^-14, -6.576634511561909*^-14, 1.}, {-3.093989272351114*^-13, -8.691932139022868*^-13, 1.}, {-2.2672677587990962*^-14, -7.502778480312162*^-14, 1.}, {-1.514295997283495*^-14, -2.8868013780204716*^-13, 1.}, {-1.4347339118174446*^-14, -9.660369919897655*^-14, 1.}, {2.0808032868755744*^-15, -7.813522839125142*^-14, 1.}, {2.2191718656964857*^-13, -1.2675886188332747*^-12, 1.}, {2.0808032868753022*^-15, -7.813522839124988*^-14, 1.}, {8.191669071609116*^-15, -5.76948498797988*^-14, 1.}, {9.952418157940928*^-14, -5.02792645994888*^-13, 1.}, {4.511389257363607*^-13, -7.461361361848075*^-13, 1.}, {2.3656862519663617*^-14, -7.360552786663069*^-14, 1.}, {3.028847045844799*^-13, -4.826603750130399*^-13, 1.}, {3.532776913065283*^-14, -7.418795249713079*^-14, 1.}, {4.4137649110634627*^-14, -6.424762562898549*^-14, 1.}, {3.398263163561298*^-13, -3.699485814391768*^-13, 1.}, {5.5711786011966455*^-14, -5.4265338289417584*^-14, 1.}, {8.119564015146768*^-14, -4.3977776736123195*^-14, 1.}, {1.1868242531589558*^-14, -3.6019180764828135*^-15, 1.}, {3.323819893721479*^-14, 3.3932693953514763*^-16, 1.}, {4.1372714059019167*^-14, 5.619863577721962*^-31, 1.}, {3.323819893721479*^-14, -3.393269395351476*^-16, 1.}, {1.3778791514032257*^-14, 4.61040833452914*^-15, 1.}, {2.463160505051506*^-16, 8.950135025202492*^-17, 1.}, {3.9122550216276886*^-15, 8.096724583861467*^-16, 1.}, {1.8191912664798687*^-14, 1.3836400839286326*^-14, 1.}, {3.3448459740721152*^-15, 2.2515903968141157*^-15, 1.}, {2.6904390249255954*^-14, 2.985201373995377*^-14, 1.}, {2.4124088859604175*^-15, 2.5551102656951637*^-15, 1.}, {2.3067017150125573*^-14, 3.707781502237411*^-14, 1.}, {1.9519795513511206*^-15, 3.1778189009448*^-15, 1.}, {1.3220732645546416*^-14, 3.2746259672898394*^-14, 1.}, {1.4581263324885885*^-15, 3.1589241788604933*^-15, 1.}, {1.6945113593119286*^-14, 4.3570819524145674*^-14, 1.}, {8.75484275880889*^-16, 3.1662281934492573*^-15, 1.}, {5.566194794714593*^-16, 1.402123574058372*^-14, 1.}, {5.566194794714596*^-16, 3.629311216060521*^-15, 1.}, {-6.403055176095135*^-16, 1.4510942046361103*^-14, 1.}, {-1.1832913578315177*^-30, 5.435153799050632*^-14, 1.}, {-6.403055176095131*^-16, 4.119017521837935*^-15, 1.}, {5.9164567891575885*^-31, 2.4362422645559343*^-15, 1.}, {-1.269704049885001*^-14, 3.566014282855633*^-14, 1.}, {-8.207706130970359*^-16, 3.148128036069151*^-15, 1.}, {-1.025728343689952*^-14, 2.69840250614194*^-14, 1.}, {-1.5287055570360724*^-15, 3.094106845169432*^-15, 1.}, {-2.2288994103409788*^-14, 2.586971179907316*^-14, 1.}, {-2.1248980258393064*^-15, 3.2959985818694108*^-15, 1.}, {-2.331035831259539*^-14, 2.5957455004132872*^-14, 1.}, {-2.1734356952249895*^-15, 2.261425330194631*^-15, 1.}, {-1.4716207519009977*^-14, 1.181211072373391*^-14, 1.}, {-2.8798466665513015*^-15, 2.0117293179072547*^-15, 1.}, {-1.4759887967051747*^-14, 5.102703971082893*^-15, 1.}, {-3.342456258728776*^-16, 1.24869776006*^-16, 1.}, {-3.845972039406553*^-14, 3.6336928769514925*^-16, 1.}, {-3.745929912246048*^-15, 8.64875247576641*^-16, 1.}, {-4.8403829273992527*^-14, -8.245342233468726*^-15, 1.}, {-1.3974914888360756*^-14, -5.034027725524429*^-15, 1.}, {-3.074144197758935*^-15, -8.061016132403555*^-16, 1.}, {-3.341650843958377*^-16, -1.2509106189550058*^-16, 1.}, {-4.667418479838274*^-14, -2.6955753089391412*^-14, 1.}, {-2.826616105611503*^-15, -1.9377767680665353*^-15, 1.}, {-2.2377897167985555*^-14, -2.7444984593555394*^-14, 1.}, {-2.5541724647510905*^-15, -2.5178342341596156*^-15, 1.}, {-2.0788388775118382*^-14, -2.6703602876246528*^-14, 1.}, {-1.939637024269727*^-15, -2.9640777307437206*^-15, 1.}, {-1.322711459061892*^-14, -3.263248252734001*^-14, 1.}, {-1.3833028035915014*^-15, -2.839164007617737*^-15, 1.}, {-1.6979770776312322*^-14, -4.377362325972378*^-14, 1.}, {-8.207706130970284*^-16, -3.1481280360691342*^-15, 1.}, {-2.237895293016758*^-16, -1.9271741577656267*^-14, 1.}, {-6.212696147352317*^-16, -4.336598887321245*^-15, 1.}, {9.509831646647696*^-17, -3.5232209956722747*^-15, 1.}, {7.855274558674614*^-15, -4.5054971216588655*^-14, 1.}, {9.509831646646711*^-17, -3.523220995672219*^-15, 1.}, {4.1417563017164376*^-16, -2.967333476712674*^-15, 1.}, {4.169684926375915*^-15, -2.1787620129595717*^-14, 1.}, {1.5692932044629316*^-14, -4.207965563641095*^-14, 1.}, {8.740251571519226*^-16, -3.148368087770477*^-15, 1.}, {2.357523942414522*^-14, -3.0258489614147844*^-14, 1.}, {1.4170787960794869*^-15, -3.2066446163066467*^-15, 1.}, {2.1558344408428152*^-15, -3.0788412481348748*^-15, 1.}, {3.385023515177263*^-14, -2.876539910588458*^-14, 1.}, {2.5324094240045094*^-15, -2.588620763069467*^-15, 1.}, {1.7519392695114676*^-14, -1.4105286108974336*^-14, 1.}, {2.771690767030891*^-15, -1.7901790331710008*^-15, 1.}, {1.683483142177122*^-15, -5.985309525192952*^-16, 1.}, {3.76065711919646*^-14, -6.6310531530770424*^-15, 1.}, {4.026669622743865*^-15, -8.499535244062196*^-16, 1.}, {3.1615180821813784*^-16, -1.1931560614120458*^-16, 1.}, {1.4463576938102914*^-15, 5.133361610236016*^-16, 1.}, {1.035021807904666*^-16, 3.8058787481138254*^-17, 1.}, {1.938737767713348*^-15, 1.1376580529922776*^-15, 1.}, {1.2380837912579655*^-16, 9.232174647331703*^-17, 1.}, {2.495747422975866*^-18, 2.0932357316362884*^-18, 1.}, {1.2992836235335646*^-15, 1.6190399864710216*^-15, 1.}, {8.510591740428535*^-17, 9.077977155752995*^-17, 1.}, {6.139044431472084*^-16, 7.966257376780591*^-16, 1.}, {6.851994310483522*^-17, 1.0904177797973535*^-16, 1.}, {5.977885082352137*^-16, 1.6055796170730955*^-15, 1.}, {5.211887854511586*^-17, 1.2435748547950772*^-16, 1.}, {3.201575665632757*^-16, 1.742655723953164*^-15, 1.}, {3.415666371255335*^-17, 1.420942491576494*^-16, 1.}, {1.805342382606489*^-17, 6.800265176741905*^-16, 1.}, {1.805342382606469*^-17, 1.4408539336467126*^-16, 1.}, {-2.3803970851269784*^-17, 6.922555716466315*^-16, 1.}, {8.658981029965012*^-31, 2.4362422645559328*^-15, 1.}, {-2.3803970851269984*^-17, 1.563144473371138*^-16, 1.}, {-9.244463733058732*^-33, 9.31878290555984*^-17, 1.}, {-5.149369284659692*^-16, 1.4505757371238299*^-15, 1.}, {-3.142788741642428*^-17, 1.2609513165285567*^-16, 1.}, {-5.133560530794752*^-16, 1.3773249250579923*^-15, 1.}, {-4.890036174747934*^-17, 1.0473641602203804*^-16, 1.}, {-6.029418200375089*^-16, 7.496937808820254*^-16, 1.}, {-8.018898797647291*^-17, 1.2501619090507538*^-16, 1.}, {-8.021836520805765*^-16, 7.291241218366265*^-16, 1.}, {-9.363135038904901*^-17, 9.748669950058538*^-17, 1.}, {-1.6788306516133604*^-15, 1.044100574232009*^-15, 1.}, {-1.111810395251286*^-16, 7.663889429348051*^-17, 1.}, {-1.2836540697597818*^-16, 4.326415117783476*^-17, 1.}, {-1.282780509422685*^-16, -4.350035259102817*^-17, 1.}, {-1.4036942898547655*^-15, -8.274181510432461*^-16, 1.}, {-1.181737336121558*^-16, -8.593742615995109*^-17, 1.}, {-1.2591277735350804*^-15, -1.4817844172802973*^-15, 1.}, {-9.135313759449484*^-17, -1.0467354197261011*^-16, 1.}, {-1.3593219564443962*^-15, -2.336950930770446*^-15, 1.}, {-6.924655501391044*^-17, -1.1604236071443642*^-16, 1.}, {-5.08038346019147*^-16, -1.3715472638693358*^-15, 1.}, {-4.765086866235091*^-17, -1.0947902122173228*^-16, 1.}, {-5.149369284659602*^-16, -1.450575737123804*^-15, 1.}, {-3.458441591736411*^-17, -1.3501492762402146*^-16, 1.}, {-2.051553205839743*^-18, -9.40886843045411*^-16, 1.}, {-2.3054142989763923*^-17, -1.6183995898167887*^-16, 1.}, {3.2781352597765065*^-18, -1.173445395224252*^-16, 1.}, {3.9579591414411855*^-16, -2.285576576800285*^-15, 1.}, {3.2781352597759935*^-18, -1.1734453952242225*^-16, 1.}, {2.1892632411498386*^-17, -1.292016179837002*^-16, 1.}, {6.796060762933373*^-16, -2.0712116616376315*^-15, 1.}, {7.85385353197924*^-16, -1.3871747526063013*^-15, 1.}, {4.52651630772611*^-17, -1.4214046955955393*^-16, 1.}, {1.2071010172728379*^-15, -2.0729024616211776*^-15, 1.}, {5.4504681339556586*^-17, -1.235093352062389*^-16, 1.}, {5.965223758279074*^-17, -8.992660897150567*^-17, 1.}, {6.862089787132248*^-16, -6.024399537635705*^-16, 1.}, {1.0476049745894669*^-16, -1.1371905364375567*^-16, 1.}, {1.715808535515525*^-15, -1.0029621202332*^-15, 1.}, {1.0909208574196152*^-16, -7.986808761031018*^-17, 1.}, {2.1038391978142534*^-16, -9.50030574463409*^-17, 1.}, {1.4750853537119721*^-16, -5.893982385467295*^-17, 1.}, {3.718466828475193*^-17, 1.97057115927237*^-17, 1.}, {3.429600577007969*^-18, 1.5808792123459637*^-18, 1.}, {1.7777420840218966*^-17, 1.0605965173050967*^-17, 1.}, {3.739102400376536*^-18, 3.0733478975695955*^-18, 1.}, {5.893422840959613*^-17, 6.979986054808576*^-17, 1.}, {2.7890667303517664*^-18, 3.477764639836381*^-18, 1.}, {2.3148186252326845*^-18, 2.9240905943635505*^-18, 1.}, {5.3730192053121454*^-17, 9.278605334105742*^-17, 1.}, {1.9126620556346244*^-18, 3.1648580537723486*^-18, 1.}, {1.273584787485639*^-19, 2.0644913794955699*^-19, 1.}, {2.3195747859275878*^-17, 4.105291262635412*^-17, 1.}, {1.6813040209211966*^-18, 3.8375922829803245*^-18, 1.}, {2.359220601302007*^-17, 7.244331852434003*^-17, 1.}, {1.3269481606625448*^-18, 4.933863422950677*^-18, 1.}, {7.5522216727832115*^-19, 2.807685688624057*^-17, 1.}, {7.5522216727832115*^-19, 5.0596495954582086*^-18, 1.}, {-7.552221672783215*^-19, 2.80768568862405*^-17, 1.}, {-6.7407548053553255*^-34, 9.318782905559837*^-17, 1.}, {-7.552221672783214*^-19, 5.0596495954581986*^-18, 1.}, {-3.851859888774472*^-34, 3.0414270988568206*^-18, 1.}, {-1.776029282849135*^-17, 5.015205482232897*^-17, 1.}, {-1.121934821761415*^-18, 4.557519662318327*^-18, 1.}, {-2.1755633360920192*^-17, 5.913350321783086*^-17, 1.}, {-1.483613332703278*^-18, 3.53811996866103*^-18, 1.}, {-6.091035360435713*^-17, 1.0505303609591978*^-16, 1.}, {-2.186425179604671*^-18, 3.859312065271512*^-18, 1.}, {-2.3148186252326795*^-18, 2.9240905943635455*^-18, 1.}, {-7.462625728196042*^-17, 8.370756718002744*^-17, 1.}, {-2.7725527333792883*^-18, 3.468949913606143*^-18, 1.}, {-2.1559717175532996*^-18, 1.9118726232394164*^-18, 1.}, {-7.677260622928493*^-17, 6.053139571513962*^-17, 1.}, {-3.314151686312958*^-18, 2.8614963084067503*^-18, 1.}, {-4.304778083685452*^-17, 2.274147438101146*^-17, 1.}, {-4.142914960022982*^-18, 1.979027655487645*^-18, 1.}, {-1.2213557616095575*^-16, -4.0750371949672*^-17, 1.}, {-3.825223725400591*^-18, -1.598617102242*^-18, 1.}, {-2.0247021223006008*^-17, -1.1854395871516064*^-17, 1.}, {-4.0675303269818485*^-18, -3.1359732573422363*^-18, 1.}, {-2.671814175888823*^-18, -2.1179243567200575*^-18, 1.}, {-7.409131499091313*^-18, -7.02999883063433*^-18, 1.}, {-2.9900669112101482*^-18, -3.3174568753723743*^-18, 1.}, {-2.4777030519381937*^-18, -2.7874143319904653*^-18, 1.}, {-1.4012608520280626*^-17, -1.8436205377747958*^-17, 1.}, {-2.4076154371931807*^-18, -3.725336574022352*^-18, 1.}, {-1.1511095867947678*^-19, -2.1352024695844472*^-19, 1.}, {-2.193232939122616*^-17, -4.132084452408779*^-17, 1.}, {-1.6818178600823126*^-18, -3.633181372023262*^-18, 1.}, {-2.0821794596245472*^-17, -5.880332191071398*^-17, 1.}, {-1.2165642429469257*^-18, -4.651923802183794*^-18, 1.}, {8.17887079609779*^-20, -3.4244823662608556*^-17, 1.}, {-7.563054529888934*^-19, -5.2025819528076396*^-18, 1.}, {3.2781352597759654*^-18, -1.173445395224221*^-16, 1.}, {1.2545225325830014*^-18, -3.279262149561037*^-17, 1.}, {-4.242665405291768*^-21, -3.6012186311425834*^-18, 1.}, {4.164283716331372*^-19, -3.7503797858097075*^-18, 1.}, {1.415429860871539*^-17, -6.634454251077564*^-17, 1.}, {1.6545503813924232*^-17, -3.002432283749158*^-17, 1.}, {1.2858106087913907*^-18, -4.652724200409453*^-18, 1.}, {1.2735847874856372*^-19, -2.0644913794955699*^-19, 1.}, {3.706814041937455*^-17, -6.396227919789548*^-17, 1.}, {1.9392340966364635*^-18, -4.800200430349807*^-18, 1.}, {1.8681017034924272*^-18, -3.1077083095435646*^-18, 1.}, {2.007534209047449*^-18, -2.5319424520825483*^-18, 1.}, {8.198282994512132*^-17, -9.728397865502943*^-17, 1.}, {2.4500697404290618*^-18, -3.034549777195211*^-18, 1.}, {2.8802053846412455*^-18, -2.416779275967288*^-18, 1.}, {1.514725874454821*^-17, -9.752371511355334*^-18, 1.}, {4.293311533995247*^-18, -3.534817032334757*^-18, 1.}, {3.006694466744471*^-17, -1.6683150267824077*^-17, 1.}, {3.751906633302086*^-18, -1.627235334049085*^-18, 1.}, {1.7450478678202243*^-18, 9.925282629826941*^-19, 1.}, {2.1186612577810984*^-19, 1.1737762631660441*^-19, 1.}, {1.8651075133486722*^-19, 1.5444330544665298*^-19, 1.}, {1.5704825294811038*^-19, 1.8434288333936262*^-19, 1.}, {4.880402290983673*^-19, 9.01169814903878*^-19, 1.}, {9.746196310536089*^-20, 2.2146619601828335*^-19, 1.}, {1.2735847874854894*^-19, 2.0644913794953127*^-19, 1.}, {8.163802279349378*^-19, 2.1320853847625628*^-18, 1.}, {6.363052477103879*^-20, 2.327285403723533*^-19, 1.}, {3.0308679678495935*^-20, 1.0239560874528627*^-18, 1.}, {3.030867967849598*^-20, 2.398177715496604*^-19, 1.}, {-3.0308679678495887*^-20, 1.0239560874528611*^-18, 1.}, {-9.027796614315168*^-35, 3.041427098856819*^-18, 1.}, {-3.030867967849584*^-20, 2.3981777154966027*^-19, 1.}, {7.222237291452134*^-35, 2.4246943742796714*^-19, 1.}, {-6.187867471975518*^-19, 1.7693622857889668*^-18, 1.}, {-6.363052477103892*^-20, 2.327285403723534*^-19, 1.}, {-5.607056607824362*^-19, 1.0854999752210174*^-18, 1.}, {-9.746196310536131*^-20, 2.2146619601828374*^-19, 1.}, {-1.273584787485537*^-19, 2.0644913794953734*^-19, 1.}, {-1.570482529481102*^-19, 1.843428833393628*^-19, 1.}, {-1.2735847874854925*^-19, 2.0644913794953151*^-19, 1.}, {-1.8651075133486689*^-19, 1.5444330544665258*^-19, 1.}, {-2.148838016441379*^-18, 1.3013550510711613*^-18, 1.}, {-2.1216075774947153*^-19, 1.165681316282382*^-19, 1.}, {-2.2160722738031284*^-18, -1.1858082433079657*^-18, 1.}, {-2.1186612577810972*^-19, -1.173776263166045*^-19, 1.}, {-4.9269913520012705*^-19, -5.065940294003075*^-19, 1.}, {-2.8841561630009776*^-18, -3.2391419643226908*^-18, 1.}, {-1.8114697088501772*^-19, -1.6033829238294339*^-19, 1.}, {-3.938674967161933*^-19, -5.908628431289759*^-19, 1.}, {-2.1045240623151613*^-18, -3.4058508021815583*^-18, 1.}, {-1.460385438368482*^-19, -1.9318176960038608*^-19, 1.}, {-1.1511095867942112*^-19, -2.1352024695835847*^-19, 1.}, {-1.0745619775978428*^-18, -2.692428285257377*^-18, 1.}, {-1.151109586794176*^-19, -2.135202469583497*^-19, 1.}, {-8.964764359635054*^-20, -2.248559438475066*^-19, 1.}, {-7.09991333262198*^-19, -1.8603497439320126*^-18, 1.}, {-6.061735935699179*^-20, -2.3382524289398686*^-19, 1.}, {-3.149727804555683*^-20, -1.1807837506335015*^-18, 1.}, {-2.8327682400061886*^-20, -2.3981777154966047*^-19, 1.}, {7.071109008819067*^-21, -2.424694374279705*^-19, 1.}, {4.1931713352799013*^-19, -2.8927856417131415*^-18, 1.}, {7.071109008818499*^-21, -2.424694374279666*^-19, 1.}, {3.228967695692992*^-20, -2.3981777154965994*^-19, 1.}, {3.353495466769733*^-19, -2.116052116828265*^-18, 1.}, {4.829463016532392*^-19, -9.030238528694216*^-19, 1.}, {6.061735935699169*^-20, -2.3382524289398643*^-19, 1.}, {9.220443447462452*^-20, -2.2337977994567353*^-19, 1.}, {1.273584787485489*^-19, -2.0644913794953113*^-19, 1.}, {1.5230625907449505*^-19, -1.8832188864975815*^-19, 1.}, {2.330972201861078*^-18, -2.9400561507371774*^-18, 1.}, {4.2977195847077703*^-19, -4.725716658271544*^-19, 1.}, {1.8185207807097484*^-19, -1.5974663720326588*^-19, 1.}, {1.7450478678202147*^-18, -9.925282629826885*^-19, 1.}, {2.1186612577810967*^-19, -1.1737762631660412*^-19, 1.}, {0.05014880240801721, -0.0011874634995450491, 0.9987410512978221}, {0.08403904409193345, -0.0004718871133770186, 0.9964623507140982}, {0.08403904409193351, -0.0004718871133770186, 0.9964623507140982}, {0.10341238983361536, -0.00009342761140243745, 0.994638561941061}, {0.029538050348272463, 0.08115512634659221, 0.9962636945353834}, {-0.03166766287814346, -0.08576259448186344, 0.9958121994209429}, {-0.016939441153335844, -0.09606834464739744, 0.9952305906121062}, {5.349377437063445*^-18, -0.09076744362012319, 0.9958721158756619}, {0.016939441153335823, -0.09606834464739746, 0.9952305906121062}, {0.029538050348272372, -0.08115512634659217, 0.9962636945353834}, {0.02931216695584397, -0.033826276197856935, 0.9989977877387614}, {0.10341238983361539, -0.00009342761140243572, 0.994638561941061}, {0.01693944115333581, 0.09606834464739746, 0.9952305906121062}, {-0.00031183509099476527, 0.09433119315482755, 0.9955408222453073}, {-0.015577801836238742, 0.0883461043434683, 0.9959680205394568}, {-0.032993025297341765, 0.09064759200394165, 0.9953363624150461}, {-0.03177909060427327, -0.08568439371039213, 0.9958153815215188}, {-0.030852085171141255, -0.03784324920308372, 0.9988073074073628}, {-0.019629507269700544, -0.09553344246919192, 0.9952326581329284}, {-0.03206592379779636, -0.08537174691107074, 0.9958330388977593}, {-0.0369398079277416, -0.06205231677354229, 0.9973890718136517}, {-0.013368817760107968, -0.09686906956235738, 0.9952073442624004}, {0.019950443564779905, -0.09549393967714233, 0.9952300675152991}, {0.030037117353080012, -0.08106939747543833, 0.9962557524923441}, {0.04134499919124669, -0.07161163923813339, 0.9965753178598712}, {0.09436694860306978, 0.0018657268346536308, 0.995535734202808}, {0.0278225128037928, 0.03307236007885171, 0.9990656268634697}, {0.019950443564779905, 0.09549393967714233, 0.9952300675152991}, {0.02995858334755451, 0.0810443953783465, 0.9962601513969962}, {0.038624345983630695, 0.06929711516087832, 0.996848067524694}, {0.013387617348724089, 0.096653731328295, 0.9952280281031286}, {-0.03281242333754343, 0.09072979951895274, 0.9953348423289362}, {-0.03311505178862936, 0.09058815764794086, 0.9953377210972104}, {-0.03336306394126588, 0.09024624036420069, 0.9953604985454154}, {-0.03766927087652714, 0.06401877592901171, 0.9972374954644364}, {-0.03215904756910018, 0.036746562089136875, 0.9988070313299149}, {-0.03187831867199477, 0.03480146972155785, 0.9988856944134631}, {0.0051834725468439405, 0.005231591708540879, 0.9999728806625464}, {-0.03165537500795251, -0.043680601239708294, 0.9985439110567164}, {-0.038480591650112354, -0.06735955531592401, 0.9969864263739493}, {0.04037511561432747, -0.05708679377920728, 0.9975524788276254}, {0.029078146249994167, -0.0317535185170267, 0.9990726577544062}, {-0.010073960642646426, 0.010005064930887006, 0.9998992019162227}, {0.02796234250552852, -0.029995361465295935, 0.99915883907023}, {0.0487478436826413, -0.00015504673503844747, 0.9988111051128751}, {0.04874784368264126, -0.00015504673503845268, 0.9988111051128751}, {-0.02369791539115983, 0.001052929424728436, 0.9997186104828398}, {-0.005942065514355298, -0.0055852357757170444, 0.9999667479465268}, {0.03906690569505705, 0.05451556998221868, 0.9977483798578313}, {-0.039721640962071855, 0.07252187946735288, 0.9965755205892842}, {-0.03672450229075978, 0.04973229935114696, 0.9980871752170468}, {-0.030728497089651936, 0.03283291186041399, 0.9989883679830199}, {0.004871890648001671, -0.005190313727197953, 0.9999746623414651}, {0.010354212512950513, -0.010186517253996037, 0.9998945070103499}, {0.039295864432647654, 0.03096395930041712, 0.9987477500665186}, {0.00048009740791450336, 0.0004028495579102277, 0.999999803609337}, {0.01031185475192513, 0.008152098928092601, 0.9999136007349043}, {-0.004871890648001759, 0.005190313727198, 0.9999746623414651}, {-0.043289286150629935, 0.03269975393466309, 0.998527297472223}, {-0.014503550237815554, 0.012523508340667004, 0.9998163875279001}, {-0.023697915391159893, 0.0010529294247284256, 0.9997186104828398}, {-0.08476967344797563, 0.0007286475989002877, 0.9964003068727951}, {-0.00048009740791447734, -0.0004028495579102329, 0.999999803609337}, {-0.011091358045456573, -0.008601232306890371, 0.9999014954381809}, {-0.042420368272932725, -0.032763400079406646, 0.998562502786293}, {-0.011558973538291677, -0.10029938173991024, 0.9948901568280454}, {0.015867505888712195, -0.013159591372390277, 0.9997875011280064}, {0.04875574485526077, -0.03524667941636903, 0.9981886339433687}, {0.07844500228921127, 0.04803120602808528, 0.9957607066275176}, {0.07229685976140175, 0.04492727941089075, 0.9963707661475099}, {0.10184673523449593, 0.048508674056115426, 0.9936167022868486}, {0.0394676989518905, 0.10842758147979364, 0.993320572782969}, {0.02241636890725912, 0.10417615833952022, 0.994306207583274}, {0.011244515636117829, 0.103882214472405, 0.9945260410790752}, {-0.01124451563611781, 0.10388221447240499, 0.9945260410790752}, {-0.02327278377732997, 0.10489482527516161, 0.9942109701495689}, {-0.07261846065177978, 0.04333398768854386, 0.996417946789185}, {-0.08476967344797567, 0.0007286475989002825, 0.9964003068727951}, {-0.11577569667795418, 0.00017645434527207692, 0.9932753681243679}, {-0.09695120561939147, -0.053629499613935434, 0.9938432172632188}, {-0.06942487616057967, -0.04454704934859252, 0.9965920664767617}, {-0.07519948009807875, -0.04760227700840699, 0.9960316568345574}, {-0.023272783777330025, -0.10489482527516165, 0.9942109701495689}, {0.007210021470271281, -0.10489751165734278, 0.9944569008451276}, {0.018807719384871975, -0.10666387701589619, 0.994117240083622}, {0.0382686505616129, -0.10647117428659335, 0.9935790856445335}, {0.03897910240990533, -0.10652769985514503, 0.9935454084936884}, {0.07565649811448948, -0.04556570101622644, 0.9960922955148042}, {0.08952188603571996, -0.051368455699260816, 0.9946592952763679}, {0.08857116777821966, 0.05193599983108498, 0.9947149341192923}, {0.08315266627017387, 0.0369565912017077, 0.9958513164418226}, {0.039235405619766364, 0.10840949597192706, 0.9933317492806545}, {0.051288739226013555, 0.10315593178484989, 0.9933419949675969}, {0.0172663118013382, 0.09792212021078006, 0.9950442868788325}, {4.958806341549685*^-22, 0.10545211953995691, 0.9944243814813325}, {-0.017266311801338186, 0.09792212021078003, 0.9950442868788325}, {-0.04012997501774562, 0.11025620020453426, 0.9930927224693236}, {-0.040743992413487536, 0.11037643907130043, 0.9930543634565778}, {-0.06012061679868358, 0.09820475481445493, 0.9933485478761112}, {-0.08749941948142981, 0.04988221994233861, 0.9949148786323567}, {-0.10201798832536174, 0.05553852978554665, 0.9932309911432015}, {-0.11577569667795419, 0.00017645434527207432, 0.9932753681243679}, {-0.11389059695648505, -0.0021317394246956195, 0.9934910103327159}, {-0.08662293638541818, -0.05053439995759102, 0.9949586631176665}, {-0.10224684436795567, -0.0474132763618363, 0.9936284839120864}, {-0.060807102487725966, -0.09809538454493112, 0.9933175684633939}, {-0.04012997501774573, -0.11025620020453436, 0.9930927224693235}, {-0.017266311801338214, -0.09792212021078009, 0.9950442868788325}, {-0.0004526059355680195, -0.10028486343897085, 0.9949586631176665}, {0.03866988761337678, -0.10624464303060085, 0.9935877996529894}, {0.03943584395542986, -0.10676390214773958, 0.9935020298971265}, {0.050201149955282034, -0.10458394853392856, 0.9932482279129522}, {0.059260751361606745, -0.09420792456423503, 0.9937872158049514}, {0.10194882112399843, -0.05523004818550826, 0.9932552942969162}, {0.10038422750584733, 0.04442888064762527, 0.9939562774249445}, {0.0723355111460611, 0.028943414977542378, 0.9969603064097766}, {0.05586123967707693, 0.0967545052944797, 0.9937394465386592}, {0.059994398922480145, 0.09139115849210856, 0.9940062013123463}, {-0.05693181439948759, 0.09991337440171605, 0.993366038338761}, {-0.062377509703973905, 0.09451263501167975, 0.9935675156255258}, {-0.06299664120748519, 0.0819281517485642, 0.9946452639748704}, {-0.10147366783494628, 0.046844529069768256, 0.9937347155213783}, {-0.08491704907784911, 0.03654058651926819, 0.9957177714155443}, {-0.11389059695648505, -0.002131739424695616, 0.9934910103327159}, {-0.0875369474896375, 0.0008532185563532198, 0.9961609081078677}, {-0.10038422750584729, -0.04442888064762526, 0.9939562774249445}, {-0.08315266627017388, -0.03695659120170773, 0.9958513164418226}, {-0.05735965236207992, -0.09934983219561049, 0.993397947009961}, {-0.06159834096900987, -0.09435856192910277, 0.9936307695419548}, {-0.061134070753968185, -0.0805191316825794, 0.9948765224017161}, {0.056591623318456304, -0.09745732543049784, 0.9936294369080033}, {0.06240858520746494, -0.09123466273554195, 0.9938719257570034}, {0.10133799323664928, -0.05458251052899496, 0.993353592972372}, {0.1006763858524735, -0.0482467033369687, 0.9937487212312771}, {0.07581570692738286, 0.032083290350014615, 0.9966055594182776}, {0.05628579943684103, 0.06874095955647688, 0.9960454754984888}, {0.050082964042991285, 0.056868284981245965, 0.9971247138026218}, {-0.05594431956356194, 0.06764486071906116, 0.9961397522069224}, {-0.053196203801913554, 0.06251468634087448, 0.9966253447975159}, {-0.047311843793698204, 0.04677261262577901, 0.9977845018564878}, {-0.0784279993554954, 0.03237270268174287, 0.9963940269984429}, {-0.0750898122888715, 0.02877096930716248, 0.9967616321947531}, {-0.08753694748963749, 0.0008532185563532232, 0.9961609081078677}, {-0.0528470764494191, -0.00044959102478651583, 0.998602515708157}, {-0.07581570692738286, -0.03208329035001462, 0.9966055594182776}, {-0.07233551114606107, -0.028943414977542378, 0.9969603064097766}, {-0.05689177995377321, -0.06633180003379713, 0.9961743911976295}, {0.006753443495428416, -0.037573304049803684, 0.9992710532301708}, {0.057348013493332246, -0.07033473868073113, 0.9958736013586673}, {0.05422381525619856, -0.06548240818984326, 0.9963793615268837}, {0.048353098797468054, -0.04743955285806743, 0.997703095445388}, {0.09403148981450074, -0.04245169125585461, 0.9946637285197361}, {0.07758725415968376, -0.030729794074674008, 0.9965118653323144}, {0.04810143903913478, -0.01678693272303267, 0.9987013820217316}, {0.04599141858174616, 0.016787981339113803, 0.9988007574583613}, {0.04491140848421723, 0.016275708081271798, 0.9988583817110497}, {0.030426315450956417, 0.0255307100729811, 0.9992108997460187}, {0.04064206158627126, 0.0374082715915423, 0.9984732565504952}, {0.00861146431550916, 0.024437412410108095, 0.9996642714216813}, {0.008058002265226233, 0.04569920174921581, 0.9989227455409042}, {2.71090909603464*^-18, 0.04174211437273042, 0.9991284181163571}, {-0.008058002265226218, 0.04569920174921582, 0.9989227455409042}, {-0.008381404476950162, 0.023027719543736443, 0.9996996930036584}, {-0.027368316501416294, 0.02298918387328856, 0.9993610321984335}, {-0.046088037265953855, 0.016774673720558676, 0.9987965273981186}, {-0.04491140848421722, 0.016275708081271805, 0.9988583817110497}, {-0.05284707644941908, -0.0004495910247865106, 0.998602515708157}, {-0.0459914185817461, -0.016787981339113797, 0.9988007574583613}, {-0.0448774885631561, -0.01627273703336923, 0.9988599546731798}, {-0.029165086268262745, -0.02410416182701303, 0.9992839371898169}, {-0.03970614821516146, -0.0382357918560083, 0.9984795671495034}, {-0.009784942196607659, -0.02609274225902453, 0.9996116364406794}, {-0.008058002265226238, -0.04569920174921581, 0.9989227455409042}, {0.0004541707715098433, -0.04608313857400067, 0.9989375045857872}, {0.009673140681394918, -0.028399634761878022, 0.9995498442272651}, {0.027368316501416357, -0.02298918387328862, 0.9993610321984334}, {0.0731558485341762, -0.026777610113722688, 0.9969609728679664}, {0.04705315129863276, -0.01636285929461925, 0.9987583580569288}, {0.04684977474050827, -0.016323037038175926, 0.9987685703247845}, {0.04472366526215448, 0.01623686349670679, 0.9988674376659338}, {0.023761432767481508, 0.00765599050150111, 0.9996883414956271}, {0.02563857239433334, 0.02030232694046361, 0.9994650965023156}, {0.023499250775306558, 0.018901532707381468, 0.9995451551952572}, {0.006246901651281136, 0.010155368645868251, 0.9999289198275174}, {0.008474068911392027, 0.023784733504801186, 0.999681187483385}, {0.0016263531616964983, 0.04234618542000655, 0.9991016742833373}, {-0.00836596048876239, 0.02252238703496955, 0.9997113347298546}, {-0.006418056272009737, 0.010955538925395684, 0.999919389111214}, {-0.020899206683352593, 0.017668090248506654, 0.9996254607336577}, {-0.023761432767481494, 0.00765599050150112, 0.9996883414956271}, {-0.02723480793838697, -0.00029725430295741376, 0.999629019625}, {-0.044688292850577994, -0.01623408934794873, 0.9988690659066101}, {-0.02387820578469945, -0.008203398029451603, 0.9996812169633248}, {-0.025078348442163917, -0.01905975311171572, 0.9995037780072339}, {-0.02295641685857914, -0.017697630385997403, 0.9995798101221011}, {-0.03694232991796184, -0.032734702519919875, 0.9987811089078351}, {-0.0062412273407559775, -0.010135997652868671, 0.9999291518066977}, {-0.009819582998482035, -0.025773376754037895, 0.9996195820613112}, {-0.009675904773133117, -0.025385887919386244, 0.9996308986627842}, {-0.0013142377328998738, -0.04591555713162152, 0.9989444601140116}, {0.005491094214164497, -0.039406914721582205, 0.9992081579713294}, {0.00950182259757136, -0.027620357027132128, 0.9995733245965591}, {0.006730361993359876, -0.011081979282240641, 0.9999159424484771}, {0.02056914150020205, -0.01751417554070548, 0.9996350154296687}, {0.027447780824495678, -0.009674489585805142, 0.9995764220804053}, {0.020658338036175374, 0.0070395553132989435, 0.9997618104981676}, {0.010653080353318087, 0.0030822764764344888, 0.9999385038344651}, {0.01522191436014617, 0.010390330608668676, 0.9998301527524838}, {0.008715168859785384, 0.01753868036344068, 0.9998082018681655}, {-0.006345338951121455, 0.010796759585320934, 0.9999215802531977}, {-0.014793565743464965, 0.010021542073661184, 0.9998403468089591}, {-0.009647444182013366, 0.00666522980707851, 0.9999312484027958}, {-0.020465986473007076, 0.007021461695624626, 0.9997658938338233}, {-0.010757920215876736, 0.003289038871619165, 0.9999367226859557}, {-0.011769484957368454, -0.00015373897238853303, 0.9999307253945978}, {-0.011769484957368442, -0.00015373897238853064, 0.9999307253945978}, {-0.015341361684743333, -0.004066698879447732, 0.9998740443585291}, {-0.0109846455179056, -0.0030812528215051756, 0.999934919604219}, {-0.015221914360146157, -0.010390330608668664, 0.9998301527524838}, {-0.00840272017878385, -0.016471959444147435, 0.9998290198057204}, {0.008899167721399932, -0.018225456705072904, 0.9997942976141432}, {0.006676638235240356, -0.010943595783000089, 0.9999178267303839}, {0.013830579834511773, -0.00957246044872184, 0.9998585315245346}, {0.016635716164885222, -0.004497150638052209, 0.99985150326627}, {0.00891000244847498, -0.006321354849446905, 0.9999403243840281}, {0.012076880342880483, -0.00348347797833478, 0.9999210040509992}, {0.009430367111767188, -0.0030548508203047547, 0.9999508668242669}, {0.00786822078865903, 0.0025428410079121606, 0.9999658119462033}, {0.004212034487792163, 0.0011021545221495468, 0.999990521965525}, {0.0035759804558132316, 0.0022463874913879202, 0.9999910830137528}, {0.0014238229416245458, 0.001751941717975188, 0.999997451710977}, {0.006127789551600615, 0.009916607162409368, 0.9999320532404179}, {0.0024122441155996566, 0.003387224164277926, 0.999991353858016}, {-0.0062758585314292665, 0.010686954664145635, 0.9999231983506033}, {-0.0013392585224935622, 0.001596066155594117, 0.9999978294773629}, {-0.007457184641310023, 0.001721204115268302, 0.99997071349796}, {-0.004342089841080057, 0.0010681558129970686, 0.9999900025995115}, {-0.004291583394838697, -0.00006433595798168942, 0.999990789044004}, {-0.004291583394838692, -0.00006433595798168844, 0.999990789044004}, {-0.008663524316267927, -0.002689724008048168, 0.9999588535190745}, {-0.00395118090277339, -0.0012264580349432125, 0.9999914419484609}, {-0.0033652784048089747, -0.002212994138451004, 0.9999918887462045}, {-0.0013866569548344415, -0.001685913317499875, 0.9999976174365495}, {-0.006127062348897901, -0.009917217338144478, 0.9999320516451309}, {-0.0025145312545160016, -0.0036636038810186895, 0.9999901275208536}, {0.00015372044823819823, -0.000987161805145317, 0.9999995009406726}, {0.004381291633887549, -0.005816178807811709, 0.9999734878223994}, {0.001419510052724245, -0.0016583462951775298, 0.9999976174365495}, {0.0011478287230502473, -0.0006626992222366467, 0.999999121659096}, {0.0044247249482106624, -0.0012396040129679575, 0.9999894425397818}, {0.0026435694438071092, 0.0008030884703510397, 0.9999961832874686}, {0.001364200926155927, 0.0003496607357934433, 0.9999990083461098}, {0.001011231415564518, 0.0005952565797624013, 0.9999993115400773}, {0.0030537391285057752, 0.001746964787794779, 0.9999938113765331}, {0.0010112314155645195, 0.0005952565797624025, 0.9999993115400773}, {0.00015540908338285522, 0.00039672195067284985, 0.9999999092298512}, {0.0002262945080756122, 0.0012812196418554712, 0.9999991536331543}, {-0.00022759205708672316, 0.001290738695645329, 0.9999991410973686}, {-0.0001069654560964529, 0.00029104000943020597, 0.9999999519270509}, {-0.0022975447561382097, 0.002817690784531562, 0.9999933909315283}, {-0.0007436609957452064, 0.0008415842076309854, 0.9999993693519735}, {-0.0011285024991161722, 0.0006961732220286948, 0.9999991209120909}, {-0.0011285024991161702, 0.0006961732220286935, 0.9999991209120909}, {-0.0027582950048879395, 0.000817619209776518, 0.999995861645184}, {-0.0012721522817153146, 0.00034782032806405144, 0.9999991303244176}, {-0.0014774164728800238, -0.00003649132283700207, 0.9999989079538782}, {-0.0014774164728800219, -0.00003649132283700161, 0.9999989079538782}, {-0.0026075995759413076, -0.0006053229464649823, 0.9999964169978721}, {-0.0011452182994435313, -0.0002978588408839852, 0.9999992998773337}, {-0.0011589119356966696, -0.000643502534170635, 0.999999121413421}, {-0.0029072616174327945, -0.001760883621438554, 0.9999942235426961}, {-0.0011589119356966771, -0.0006435025341706398, 0.999999121413421}, {-0.0010638875569322188, -0.001114909206323736, 0.9999988125596588}, {-0.002228323328232643, -0.0029040667401775953, 0.9999933004633148}, {-0.00010420238432197374, -0.00028629369797795497, 0.9999999535888897}, {-0.0002275920570867235, -0.0012907386956453309, 0.9999991410973686}, {0.00015847999341248977, -0.0004354202033361337, 0.9999998926466633}, {0.0008065546669259026, -0.0009446505012336751, 0.9999992285522024}, {0.002705651487242025, -0.0016150070784910723, 0.9999950355887604}, {0.002774566159082451, -0.0009232878103358022, 0.9999957246519848}, {0.0011478287230502217, -0.0006626992222366314, 0.999999121659096}, {0.00048479616291823805, -0.00024279710744101138, 0.9999998530111117}, {0.0013299246348353686, -0.00036192818781133356, 0.9999990501537751}, {0.00036780078976217416, 0.00008336448830700058, 0.999999928886468}, {0.0004503708270931352, 0.0002130122191544791, 0.9999998758959486}, {0.0010112314155645192, 0.0005952565797624022, 0.9999993115400773}, {0.0007264385068230687, 0.0008724330475683335, 0.9999993555736291}, {0.0002555560034801335, 0.0002559156441107236, 0.9999999345991539}, {0.0002526638068416896, 0.000766781020066814, 0.9999996741038809}, {-0.0002404672351331908, 0.0007420870780758133, 0.9999996957410924}, {-0.00009747754268369447, 0.00026146888211628144, 0.9999999610660755}, {-0.0006092537945233272, 0.0007061654957272993, 0.9999995650699587}, {-0.0011285024991161718, 0.0006961732220286945, 0.9999991209120909}, {-0.000443880908780999, 0.00021089192159402703, 0.9999998792471608}, {-0.0009157638310970494, 0.00018189871867233226, 0.9999995641446359}, {-0.0003378241161709309, 0.00007801245200341804, 0.9999999398944601}, {-0.0003786222538702561, 1.6211378639999438*^-6, 0.9999999283212779}, {-0.0007659018511240352, -0.00015547400688399615, 0.9999996946110471}, {-0.0003106499719987971, -0.00007174751545185857, 0.9999999491744432}, {-0.00047102319897999377, -0.00021158613042997128, 0.9999998666842188}, {-0.0011589119356966758, -0.0006435025341706386, 0.999999121413421}, {-0.0007001443621207107, -0.0007810348041577598, 0.9999994498911021}, {-0.0002450823241682581, -0.00023686792329169219, 0.999999941914119}, {-0.00020675113227286768, -0.0006841706915735157, 0.9999997445821844}, {0.0001523562593587243, -0.0010441099803463472, 0.9999994433108047}, {0.0001447440744734556, -0.0003918853576710703, 0.9999999127375059}, {0.0006619148501417339, -0.0008056630844807239, 0.999999456387715}, {0.0001587562086686543, -0.00004341982417942395, 0.9999999864555924}, {0.0003554245634199139, -0.00007382244948490146, 0.9999999341118107}, {0.00015453393213128301, 0.00004349895734878299, 0.9999999871135521}, {0.0000855763380566816, 0.000018982773065428914, 0.9999999961581724}, {0.0002509344428036118, 0.00013306247354143478, 0.9999999596631409}, {0.00006568923254872894, 0.00003502275148125437, 0.9999999972291659}, {0.00003544065164908564, 0.00003091801201644606, 0.9999999988940184}, {0.000056380067644192635, 0.00005295458336200859, 0.99999999700855}, {0.000028675622800357817, 0.00004966763562890027, 0.9999999983554173}, {0.00003665371148031012, 0.00006988604725858466, 0.999999996886223}, {-0.00008879706597962499, 0.00023856251261701546, 0.9999999676015039}, {-0.00003484709452764186, 0.00006032355987615706, 0.9999999975733741}, {-0.00020507450553620577, 0.00017894907816104775, 0.9999999629608366}, {-0.00003583771847708431, 0.00002879999396142386, 0.9999999989431092}, {-0.00023052375752621672, 0.00012383504703545844, 0.9999999657618386}, {-0.00016161205948293818, 0.00004490761687274768, 0.999999985932424}, {-0.00006311060187840418, 0.0000319295970996395, 0.9999999974987764}, {-0.00008036389448346862, 0.00001883936586367855, 0.9999999965933614}, {-0.00007746979591759131, -1.5234119611666353*^-6, 0.999999996998055}, {-0.00007746979591759115, -1.5234119611666048*^-6, 0.999999996998055}, {-0.00015141252368344057, -0.000044015273143064195, 0.9999999875684517}, {-0.00006959969280290304, -0.000017897620244564647, 0.999999997417779}, {-0.0002524887308778504, -0.0001337835320647693, 0.9999999591757028}, {-0.00006821907228262167, -0.000036196383669183796, 0.99999999701799}, {-0.0000398213618967711, -0.00003488985304977518, 0.9999999985984787}, {-0.00006323233296095473, -0.00005857010283390636, 0.9999999962856075}, {-0.000027693900458907644, -0.0000502344332869453, 0.9999999983547748}, {-0.00008767210456038106, -0.00023695590123654835, 0.999999968082751}, {-0.000033675459633517836, -0.0000653219997661275, 0.9999999972995}, {0.00002967642662996671, -0.00004853295238628165, 0.9999999983819311}, {0.000186299015513805, -0.00017005603240388144, 0.9999999681868109}, {0.000041274704710465355, -0.00003315782653028503, 0.9999999985984787}, {0.0000849910095917323, -0.000018157788302906695, 0.9999999962234115}, {0.000028428614748324528, -7.654408508405466*^-6, 0.999999999566612}, {0.000028916147296704672, 8.341555891122567*^-6, 0.9999999995471375}, {0.00003684430678998401, 0.00001533782379416535, 0.9999999992036241}, {0.00001668173034979754, 3.3838281818679358*^-6, 0.9999999998551348}, {0.000011728641889125718, 5.223862994524688*^-6, 0.9999999999175752}, {0.00001866426877514605, 0.00001361647398454362, 0.9999999997331184}, {0.00005246819601146458, 0.00004695629854646002, 0.9999999975210973}, {0.000016688027958182363, 0.00002375430763811994, 0.9999999995786213}, {-2.1727277424120313*^-22, 4.130788116648704*^-6, 0.9999999999914683}, {-0.00001796716612499424, 0.000024180800364535913, 0.999999999546235}, {-8.679838856687693*^-6, 0.000013018542052581416, 0.999999999877589}, {-0.00005462550584949088, 0.00004438531679687518, 0.999999997522999}, {-0.000016362666414527217, 0.000011703484317604535, 0.9999999997976459}, {-0.000011711071105843348, 8.853153041329663*^-6, 0.9999999998922363}, {-0.00004076296164671515, 0.000017168133334854316, 0.9999999990218181}, {-0.00006674178028732739, 0.000012636852186949824, 0.9999999976929224}, {-0.000014525992093771226, 6.110375913393329*^-6, 0.9999999998758294}, {-0.000013644879365678594, 2.6711989195807473*^-6, 0.999999999903341}, {-0.000016805543821697932, -4.4149860439877585*^-7, 0.9999999998586894}, {-0.000016805543821697888, -4.4149860439876717*^-7, 0.9999999998586894}, {-0.00005553345357685562, -0.000011656250661472898, 0.9999999983900837}, {-0.000012032649862620869, -2.6411738418589012*^-6, 0.9999999999241198}, {-0.00004004346572040227, -0.00001682196361707498, 0.9999999990567712}, {-0.000013883502724399304, -5.801256215141949*^-6, 0.9999999998867969}, {-0.000019373691693492473, -0.000014727982173048781, 0.9999999997038733}, {2.0828393653916072*^-8, -4.737722234850722*^-6, 0.9999999999887768}, {4.6351967371543033*^-7, -2.2471408777742804*^-6, 0.9999999999973678}, {7.2686941497291135*^-6, -0.000011542834927088534, 0.9999999999069645}, {0.000018902048096981045, -0.000013988405923503653, 0.9999999997235186}, {0.00001356583011172388, -0.000011039164930044953, 0.9999999998470526}, {0.000011618918070521275, -5.541580829977734*^-6, 0.9999999999171458}, {4.404194900216006*^-6, -1.1933196927223935*^-6, 0.9999999999895895}, {0.000016770885231000306, -3.50139282434986*^-6, 0.9999999998532388}, {4.335925421644544*^-6, 1.1032957172350424*^-6, 0.9999999999899912}, {5.8217542248572235*^-6, 2.9960742027038524*^-6, 0.9999999999785654}, {2.792836494379229*^-6, 5.524381875445917*^-7, 0.9999999999959475}, {2.0016306202722967*^-6, 9.11927770273417*^-7, 0.9999999999975809}, {6.44102750252448*^-7, 8.015452908192792*^-7, 0.9999999999994713}, {1.2908948428916715*^-6, 1.750825427734715*^-6, 0.9999999999976341}, {1.3042746748299373*^-7, 3.7771007738606293*^-7, 0.9999999999999202}, {3.4905128338867834*^-7, 2.2708415154027505*^-6, 0.9999999999973608}, {3.1269147287714573*^-7, 2.271988937124574*^-6, 0.9999999999973702}, {-4.986889417431617*^-7, 2.828205528952389*^-6, 0.9999999999958763}, {-1.0705496861543077*^-7, 2.941311089113196*^-7, 0.999999999999951}, {-4.3477588934301445*^-6, 7.093707784747197*^-6, 0.9999999999653881}, {-7.428567103969624*^-7, 9.236594022534098*^-7, 0.9999999999992976}, {-0.000010065616480826629, 7.900126541185656*^-6, 0.9999999999181357}, {-6.857373466527858*^-6, 3.4035664235686223*^-6, 0.9999999999706961}, {-0.000011150179028672465, 1.8021500763413052*^-6, 0.9999999999362129}, {-2.5387455021971326*^-6, 1.088764330058083*^-6, 0.9999999999961847}, {-2.0986020746795883*^-6, 4.527957967039089*^-7, 0.9999999999976954}, {-2.6311680153298*^-6, 7.304478875574527*^-9, 0.9999999999965384}, {-9.49553116056507*^-6, -1.7713350275157035*^-6, 0.9999999999533487}, {-1.8980987875296826*^-6, -4.085205321233838*^-7, 0.9999999999981152}, {-6.31294726796004*^-6, -3.141627673693709*^-6, 0.9999999999751384}, {-2.445657062823973*^-6, -1.0109552886686903*^-6, 0.9999999999964984}, {-1.9250637674509857*^-6, -1.4422025221353465*^-6, 0.9999999999971071}, {-6.574635873200917*^-7, -8.16365573707367*^-7, 0.9999999999994507}, {-3.8036290643067914*^-6, -6.491977374798652*^-6, 0.9999999999716933}, {-1.3180677468859279*^-6, -1.8320563249838535*^-6, 0.9999999999974531}, {-1.0705496861542908*^-7, -2.941311089113146*^-7, 0.999999999999951}, {-4.986889417431615*^-7, -2.8282055289523844*^-6, 0.9999999999958763}, {-4.400461868745605*^-7, -2.8189843664815084*^-6, 0.9999999999959299}, {4.6005954395655*^-7, -4.55980988145995*^-6, 0.9999999999894983}, {1.5521550889905318*^-7, -4.4550370435719014*^-7, 0.9999999999998888}, {3.562681135694316*^-6, -6.0503996837992*^-6, 0.99999999997535}, {7.428567103969654*^-7, -9.236594022534135*^-7, 0.9999999999992976}, {8.192274699010358*^-6, -3.329696169861282*^-6, 0.9999999999608999}, {1.963309762672339*^-6, -8.295819100088772*^-7, 0.9999999999977286}, {2.782290481311117*^-6, -5.392600629435459*^-7, 0.9999999999959841}, {1.4992496857043967*^-6, 6.047374705057047*^-7, 0.9999999999986933}, {3.917866135248945*^-7, 7.25825810191355*^-8, 0.9999999999999206}, {3.0097541332281825*^-7, 2.1264708230373036*^-7, 0.9999999999999322}, {1.1428506455882253*^-6, 1.4479175577380615*^-6, 0.9999999999982987}, {-3.4729160944608407*^-7, 1.0561191510817957*^-6, 0.999999999999382}, {-8.620951755430715*^-8, 2.3061983341401156*^-7, 0.9999999999999697}, {-1.2697772697706515*^-6, 1.621634790685347*^-6, 0.999999999997879}, {-3.578643751886153*^-7, 3.651343767552967*^-7, 0.9999999999998693}, {-2.1524809866411447*^-7, 2.3691790511728715*^-7, 0.9999999999999488}, {-2.486500808951466*^-7, 1.7454594609545479*^-7, 0.9999999999999539}, {-7.605718173739167*^-7, 3.999578315447346*^-7, 0.9999999999996309}, {-1.7756005749969635*^-6, 3.304245954497669*^-7, 0.9999999999983691}, {-3.2489740304202893*^-7, 5.564333757932934*^-8, 0.9999999999999457}, {-3.2706625209414786*^-7, -7.505587616262902*^-9, 0.9999999999999465}, {-1.5719216420490024*^-6, -2.8544808272552584*^-7, 0.9999999999987238}, {-2.4616595539739184*^-7, -4.8755228447438724*^-8, 0.9999999999999686}, {-6.913867828144217*^-7, -3.4212872565564933*^-7, 0.9999999999997025}, {-2.8063493932912255*^-7, -2.0653080452943094*^-7, 0.9999999999999393}, {-1.1390267984745837*^-6, -1.4410140334842663*^-6, 0.9999999999983131}, {-3.472916094460846*^-7, -1.0561191510817968*^-6, 0.999999999999382}, {1.2168331540804735*^-7, -3.5790843764272447*^-7, 0.9999999999999286}, {1.265710565948048*^-6, -1.6148714798178435*^-6, 0.9999999999978951}, {3.815554639754752*^-7, -3.779953558750319*^-7, 0.9999999999998558}, {2.1524809866411465*^-7, -2.3691790511728728*^-7, 0.9999999999999488}, {2.3137429455088217*^-7, -1.631214736030115*^-7, 0.9999999999999599}, {7.479506993049929*^-7, -3.690941872674611*^-7, 0.9999999999996522}, {2.9287114218006207*^-7, -1.2571328537528778*^-7, 0.9999999999999493}, {5.6390284213468736*^-8, -1.205298903899051*^-8, 0.9999999999999983}, {3.982075967105303*^-7, -7.557673465148213*^-8, 0.9999999999999178}, {5.3863726895692605*^-8, 1.0874836012943913*^-8, 0.9999999999999986}, {2.2336971182997628*^-8, 3.938610686869949*^-9, 0.9999999999999998}, {4.288149884562661*^-9, 1.5607589180528587*^-9, 1.}, {1.929405153309597*^-7, 7.148128424364826*^-8, 0.9999999999999789}, {4.7442661558786263*^-8, 8.509508548792132*^-9, 0.9999999999999989}, {2.7506767367052177*^-8, 1.0679076723466742*^-8, 0.9999999999999997}, {2.139806484653971*^-7, 1.2722275362342065*^-7, 0.999999999999969}, {3.767770242414782*^-8, 2.2821513104553814*^-8, 0.9999999999999991}, {1.3357187360764493*^-7, 1.5712220945720373*^-7, 0.9999999999999788}, {8.762156345007386*^-9, 1.5115670924768885*^-8, 0.9999999999999999}, {8.72924279077205*^-8, 2.58095931057291*^-7, 0.9999999999999629}, {1.7534375651999807*^-8, 3.463476960551468*^-8, 0.9999999999999993}, {-7.832563980789285*^-8, 2.1340808610220087*^-7, 0.9999999999999742}, {-1.012798160413616*^-8, 1.754217871648676*^-8, 0.9999999999999998}, {-2.5861622930909305*^-8, 2.558918837600416*^-8, 0.9999999999999994}, {-1.8846196866008386*^-7, 1.1796268668553695*^-7, 0.9999999999999754}, {-3.198456754486697*^-8, 1.8949969099207865*^-8, 0.9999999999999993}, {-3.019703252247613*^-7, 4.6615208971698665*^-8, 0.9999999999999534}, {-3.619860620861949*^-8, 1.2664703509328676*^-8, 0.9999999999999993}, {-5.92600587369646*^-9, 2.1648320405213987*^-9, 1.}, {-2.075898587365201*^-8, 3.1593079033541203*^-9, 0.9999999999999998}, {-4.3954690088981327*^-8, 6.713402086717608*^-9, 0.999999999999999}, {-3.838436142378945*^-8, -9.132099833658913*^-10, 0.9999999999999993}, {-3.8384361423789285*^-8, -9.132099833658615*^-10, 0.9999999999999993}, {-1.504994605579459*^-8, -2.659831639673283*^-9, 0.9999999999999999}, {-2.2258813218570733*^-7, -3.967016699495453*^-8, 0.9999999999999745}, {-3.1795298577919976*^-8, -5.649593174126362*^-9, 0.9999999999999996}, {-5.525247830254132*^-9, -2.0132086669565407*^-9, 1.}, {-3.6198606208619476*^-8, -1.2664703509328666*^-8, 0.9999999999999993}, {-1.9073097677199264*^-7, -1.2023169479744593*^-7, 0.9999999999999746}, {-3.357298371691396*^-8, -2.0538385271254895*^-8, 0.9999999999999992}, {-1.525152796787685*^-7, -1.7813486273758094*^-7, 0.9999999999999726}, {-8.825210556840337*^-9, -1.614778561231475*^-8, 0.9999999999999999}, {-7.80986380941455*^-8, -2.1319102884673012*^-7, 0.9999999999999742}, {-1.7002582624195145*^-8, -3.45351471678807*^-8, 0.9999999999999993}, {8.247541984155262*^-8, -1.524824027345192*^-7, 0.999999999999985}, {8.130366325770044*^-9, -1.3329131637637737*^-8, 0.9999999999999999}, {2.7312010528574953*^-8, -2.678313436674585*^-8, 0.9999999999999993}, {1.6994936723249042*^-7, -1.0592009154518299*^-7, 0.99999999999998}, {2.8315212694308398*^-8, -1.8120239548381236*^-8, 0.9999999999999994}, {5.0465811331071745*^-9, -1.8925047798554738*^-9, 1.}, {4.759783832816613*^-8, -8.593094770418936*^-9, 0.9999999999999989}, {5.267151857331546*^-9, 8.381138754111006*^-10, 1.}, {5.267151857331553*^-9, -8.381138754111033*^-10, 1.}, {4.8040068418816905*^-9, 8.381138754111006*^-10, 1.}, {2.4385945376555475*^-8, 8.942551358016367*^-9, 0.9999999999999997}, {2.6117710381805683*^-9, 9.446111651329368*^-10, 1.}, {2.004690976673133*^-9, 1.157052411866795*^-9, 1.}, {3.6925685976494126*^-9, 2.222798381075235*^-9, 1.}, {2.2253902016982563*^-10, 1.8673240974705385*^-10, 1.}, {2.8566042930237597*^-9, 2.705708207639745*^-9, 1.}, {3.6301720871628124*^-9, 5.128282061777784*^-9, 1.}, {1.970724881483813*^-9, 3.1188960688685924*^-9, 1.}, {1.6831778476845463*^-8, 2.9550351964443667*^-8, 0.9999999999999994}, {1.9259824619982225*^-10, 1.0922789321633071*^-9, 1.}, {7.505748559542845*^-26, 1.498477138145092*^-9, 1.}, {-1.9259824619982132*^-10, 1.0922789321633055*^-9, 1.}, {-4.796206735970442*^-9, 6.763740787916255*^-9, 1.}, {-1.5796248918889714*^-8, 1.296190784371362*^-8, 0.9999999999999998}, {-1.8030008158583865*^-9, 1.1015121874630973*^-9, 1.}, {-5.459121934035359*^-9, 8.213186699633218*^-10, 1.}, {-3.5848169839727663*^-9, 1.3983499413925122*^-9, 1.}, {-4.8238080573922814*^-9, 8.363814935298927*^-10, 1.}, {-3.840278201636417*^-9, -9.419524124562837*^-11, 1.}, {-3.7669527387941435*^-9, -7.473833979278955*^-10, 1.}, {-3.840278201636396*^-9, -9.419524124562485*^-11, 1.}, {-3.1489569631939436*^-9, -1.235512438944185*^-9, 1.}, {-1.7611531318688628*^-9, -1.0770578190282776*^-9, 1.}, {-3.2767358068508044*^-9, -2.09363759206814*^-9, 1.}, {-2.8566042930237593*^-9, -2.7057082076397425*^-9, 1.}, {-4.081229466345244*^-9, -6.056115585015487*^-9, 1.}, {-2.0936500748703933*^-9, -3.507442830748764*^-9, 1.}, {-1.9259824619982264*^-10, -1.0922789321633075*^-9, 1.}, {5.122026132210921*^-11, -2.083927404017914*^-9, 1.}, {1.373406854342688*^-10, -7.010888577330147*^-10, 1.}, {1.582907506580143*^-8, -2.630202562871392*^-8, 0.9999999999999996}, {1.7710279449898735*^-8, -1.452737591440172*^-8, 0.9999999999999998}, {2.2660048330950018*^-8, -1.3328582988500619*^-8, 0.9999999999999997}, {1.813335998557686*^-9, -9.86674442638878*^-10, 1.}, {2.922314807601703*^-8, -1.1535534125188909*^-8, 0.9999999999999996}, {2.2336971182997915*^-8, -3.938610686870019*^-9, 0.9999999999999998}, {4.804006841881689*^-9, -8.381138754111033*^-10, 1.}, {3.0174193850896554*^-9, -1.080965707927342*^-9, 1.}, {2.9873671050129156*^-9, -1.0754873416292035*^-9, 1.}, {2.58185128972051*^-9, 9.391773479821936*^-10, 1.}, {4.0429259507475256*^-10, 6.877509848418806*^-11, 1.}, {4.3302105497061406*^-10, 2.062361169101977*^-10, 1.}, {2.8309572994580684*^-10, 1.513605979267841*^-10, 1.}, {3.497049762102321*^-9, 2.032836454665293*^-9, 1.}, {3.1183860632456987*^-10, 2.6626545726642377*^-10, 1.}, {7.836305968509061*^-10, 9.795986316507457*^-10, 1.}, {1.7346125850922337*^-10, 2.4242789300184255*^-10, 1.}, {1.2193425766265706*^-11, 3.238772296950913*^-11, 1.}, {5.629482033327904*^-11, 9.589123829573552*^-10, 1.}, {-7.419976389118057*^-11, 3.8694770510777626*^-10, 1.}, {-9.89923751612289*^-12, 2.719793154536568*^-11, 1.}, {-1.0989846968408807*^-9, 1.3243742408352486*^-9, 1.}, {-2.0050934115379727*^-10, 2.8897259933606233*^-10, 1.}, {-1.6413595640719545*^-9, 1.390916681091263*^-9, 1.}, {-1.4526700788260155*^-10, 1.2155722175389948*^-10, 1.}, {-3.5542114684034082*^-9, 1.3927069577648035*^-9, 1.}, {-3.2575433699792047*^-10, 1.9578522303239089*^-10, 1.}, {-5.74680815772649*^-10, 5.476035679887873*^-11, 1.}, {-3.100165741663068*^-10, 1.1566186569049308*^-10, 1.}, {-3.60160024243642*^-10, 6.000932341855176*^-11, 1.}, {-3.7023492565246033*^-9, -7.458026582731026*^-10, 1.}, {-3.21559564949179*^-10, -6.153689624905185*^-11, 1.}, {-3.275766063994243*^-10, -8.245281398595183*^-12, 1.}, {-3.12531153962431*^-9, -1.2305478669990612*^-9, 1.}, {-4.3440705419586083*^-10, -2.0626597855812104*^-10, 1.}, {-2.526917000094125*^-10, -1.3388923159305186*^-10, 1.}, {-3.0723601589109652*^-9, -1.8995200295522273*^-9, 1.}, {-1.9434932779787537*^-10, -1.6322034929344676*^-10, 1.}, {-2.761152090502674*^-10, -2.380188546405227*^-10, 1.}, {-7.836305968509029*^-10, -9.795986316507414*^-10, 1.}, {-1.9162666371715655*^-10, -2.646969337488232*^-10, 1.}, {-1.1332107356028112*^-11, -2.9885772169859175*^-11, 1.}, {-3.4493046910066335*^-11, -1.2081077934776288*^-9, 1.}, {1.4153227150797639*^-11, -4.071162508896565*^-11, 1.}, {1.436344157328141*^-9, -2.327805041491494*^-9, 1.}, {1.7077674086499565*^-10, -2.4546162234446713*^-10, 1.}, {1.9776333363983385*^-10, -1.7521697174993286*^-10, 1.}, {2.490321184850599*^-10, -1.481065507973026*^-10, 1.}, {4.042925950747523*^-10, -6.877509848418821*^-11, 1.}, {2.774007035549673*^-10, -1.083832050457397*^-10, 1.}, {5.069914977200775*^-11, 4.817440530827008*^-12, 1.}, {4.7145829723289373*^-11, -4.222933608962496*^-12, 1.}, {2.0054619195585019*^-10, 7.242837842849985*^-11, 1.}, {2.9006156490056707*^-11, 4.817440530827007*^-12, 1.}, {5.692360044223033*^-11, 2.379650552952176*^-11, 1.}, {1.8356902080481*^-11, 5.6824488927286204*^-12, 1.}, {7.153563949948082*^-12, 8.983793920791888*^-12, 1.}, {5.081779006880211*^-11, 7.880288181575197*^-11, 1.}, {-6.0399317372556965*^-12, 1.61286637962836*^-11, 1.}, {-1.279106350540471*^-10, 1.4778657111686643*^-10, 1.}, {-1.151115406779925*^-11, 1.498518932653166*^-11, 1.}, {-6.030842522385676*^-12, 7.189216784705217*^-12, 1.}, {-2.1247262980685072*^-11, 1.797332497788614*^-11, 1.}, {-7.426281240400528*^-11, 3.2962189950860204*^-11, 1.}, {-7.733716160501342*^-11, 1.6320377757056363*^-11, 1.}, {-5.7780772335399805*^-11, 2.858088544332359*^-12, 1.}, {-2.1157606968762942*^-11, 6.156562403154098*^-12, 1.}, {-2.734726962284032*^-11, 3.6227840329519695*^-12, 1.}, {-3.030094527294574*^-10, -6.107079192771277*^-11, 1.}, {-2.38251223516222*^-11, -6.129890625241123*^-13, 1.}, {-2.0750973913371855*^-11, -3.811573940308085*^-12, 1.}, {-2.3825122351621992*^-11, -6.129890625240675*^-13, 1.}, {-2.3171631253676708*^-10, -8.326251187163069*^-11, 1.}, {-2.1845236774313264*^-11, -7.989140568538611*^-12, 1.}, {-2.3502703251509623*^-10, -1.2725116920089808*^-10, 1.}, {-2.6555918990560553*^-10, -2.2384219972424665*^-10, 1.}, {-8.390943441660402*^-12, -9.997998449571447*^-12, 1.}, {-5.2615803442990485*^-11, -8.028121231759378*^-11, 1.}, {7.609315856442922*^-12, -2.2576958061793287*^-11, 1.}, {1.4254292373344596*^-11, -1.9044903360515315*^-11, 1.}, {8.208353356777896*^-12, -1.0316389700677197*^-11, 1.}, {2.0085234251427548*^-11, -1.6347371421811675*^-11, 1.}, {2.2797852166640435*^-10, -1.3945954810853075*^-10, 1.}, {1.799312652602391*^-11, -9.645120373376088*^-12, 1.}, {7.260192119812726*^-12, -1.4346941628279196*^-12, 1.}, {2.545283644133827*^-11, -4.222933608962496*^-12, 1.}, {2.2898174856238184*^-11, -8.081260714101759*^-12, 1.}, {3.923976335761558*^-12, 2.8803743644062593*^-13, 1.}, {3.780702699852943*^-12, -2.1971364479587443*^-13, 1.}, {1.3255436056101224*^-11, 4.759576243674933*^-12, 1.}, {1.7744743743498582*^-12, 2.8803743644062593*^-13, 1.}, {5.4062342427326655*^-12, 2.110327563478338*^-12, 1.}, {1.3272563688533756*^-12, 3.9243453694507805*^-13, 1.}, {6.444466423859001*^-12, 3.782673961365445*^-12, 1.}, {1.2331063686692708*^-12, 9.35419644062121*^-13, 1.}, {1.1593548997960125*^-11, 1.4629146196436115*^-11, 1.}, {5.510926232254879*^-14, 8.949223412575008*^-14, 1.}, {-5.472727688967084*^-12, 1.4979316961212496*^-11, 1.}, {-6.805609433745822*^-13, 1.3445205821021753*^-12, 1.}, {-6.844987876987504*^-14, 1.1855866780135378*^-13, 1.}, {-9.709972191370475*^-12, 1.162986583015439*^-11, 1.}, {-8.232110167739385*^-13, 9.326452076820394*^-13, 1.}, {-6.936567153907522*^-12, 4.2338673661802805*^-12, 1.}, {-1.1825997790881678*^-12, 8.7535289549939*^-13, 1.}, {-1.648502972870355*^-11, 5.44786685385202*^-12, 1.}, {-4.8781521249060946*^-12, 2.0455787187958057*^-13, 1.}, {-1.3272563688533809*^-12, 3.9243453694507977*^-13, 1.}, {-1.8089244290816755*^-12, 2.832620142128645*^-13, 1.}, {-1.849291540652597*^-11, -3.753670592713033*^-12, 1.}, {-1.2878341203146573*^-12, -3.506584647325952*^-14, 1.}, {-1.432330769911663*^-12, -2.2640923579298622*^-13, 1.}, {-1.2878341203146403*^-12, -3.506584647325674*^-14, 1.}, {-5.958417721064541*^-12, -1.3523658420344028*^-12, 1.}, {-1.4161468658419706*^-12, -4.1288167620276253*^-13, 1.}, {-5.5442601238192075*^-12, -3.4997090726705028*^-12, 1.}, {-1.3696618319829714*^-12, -1.0482951933822131*^-12, 1.}, {-1.3685630218358501*^-11, -1.6354505903265002*^-11, 1.}, {-5.2528589677796*^-14, -9.098218617188068*^-14, 1.}, {-5.459814169463611*^-12, -1.4956950089327967*^-11, 1.}, {5.128785364546679*^-14, -8.748398277847308*^-14, 1.}, {6.595485435091577*^-13, -1.339193680393158*^-12, 1.}, {3.0879488737981406*^-12, -2.8454595112718323*^-12, 1.}, {1.0327688882226552*^-12, -1.101406090220085*^-12, 1.}, {5.467527633875394*^-12, -3.3880819541794223*^-12, 1.}, {1.346546567845047*^-12, -9.69718443511228*^-13, 1.}, {1.2746594620447365*^-12, -6.110094539838103*^-13, 1.}, {1.6312007384412378*^-12, -2.1971364479587445*^-13, 1.}, {1.347707256655091*^-12, -3.692899604541178*^-13, 1.}, {9.301527027023708*^-13, -3.0604268995582095*^-13, 1.}, {2.586819729761042*^-13, 1.469984405653732*^-14, 1.}, {2.586819729761045*^-13, -1.4699844056537355*^-14, 1.}, {8.6919321390228*^-13, 3.093989272351075*^-13, 1.}, {9.25745493165065*^-14, 1.469984405653732*^-14, 1.}, {7.622023954997428*^-13, 4.0961298973135435*^-13, 1.}, {7.502778480312168*^-14, 2.2672677587990953*^-14, 1.}, {6.576634511561904*^-14, 3.30712062338048*^-14, 1.}, {4.96915520690647*^-13, 2.781940680015628*^-13, 1.}, {5.441048979369997*^-13, 8.946930929809303*^-13, 1.}, {6.5625259624919695*^-15, 3.7205570044182095*^-14, 1.}, {-4.100946828248573*^-31, 4.1372714059018794*^-14, 1.}, {-6.631053153077039*^-15, 3.7606571191964526*^-14, 1.}, {-5.092192887079113*^-14, 8.802455336276402*^-14, 1.}, {-4.652261828504396*^-14, 4.7245621111568775*^-14, 1.}, {-7.606699984759535*^-13, 6.330380683385179*^-13, 1.}, {-5.713063536590946*^-14, 4.0918699946266864*^-14, 1.}, {-8.691932139022821*^-13, 3.0939892723510867*^-13, 1.}, {-6.9219104637363*^-14, 3.56758490755654*^-14, 1.}, {-3.0153649415602566*^-13, 8.759405511641727*^-15, 1.}, {-8.150970213826792*^-14, 2.5186082391547516*^-14, 1.}, {-9.418620926949447*^-14, 1.4719954046799332*^-14, 1.}, {-2.9043190953280085*^-13, -1.8610731578257176*^-14, 1.}, {-1.2878341203146393*^-12, -3.5065846473256564*^-14, 1.}, {-8.308162464627385*^-14, -1.2650183043099703*^-14, 1.}, {-6.386501415080401*^-14, 1.1870736912348836*^-16, 1.}, {-1.060577323944377*^-12, -3.478277382588686*^-13, 1.}, {-7.725691053463458*^-14, -2.4408812656265538*^-14, 1.}, {-5.799448060186572*^-14, -2.7816282712340346*^-14, 1.}, {-5.068590012123959*^-13, -2.8830296852907304*^-13, 1.}, {-6.654035732909825*^-13, -7.850684343598989*^-13, 1.}, {-5.208061469500971*^-13, -9.081446331350038*^-13, 1.}, {-6.6310531530770495*^-15, -3.7606571191964577*^-14, 1.}, {1.5843770442730896*^-15, -5.948222654235556*^-14, 1.}, {3.580175493007971*^-15, -2.03214939772719*^-14, 1.}, {4.77624201128305*^-13, -7.878709758124899*^-13, 1.}, {3.912793153295477*^-14, -6.762641190282767*^-14, 1.}, {8.309631876333148*^-13, -9.308217084458118*^-13, 1.}, {5.262208186964753*^-14, -5.727876320253836*^-14, 1.}, {5.635857901371301*^-13, -3.165037601555629*^-13, 1.}, {6.976245896156457*^-14, -4.732437142219707*^-14, 1.}, {5.300243557773771*^-13, -1.8693323121153263*^-13, 1.}, {6.844114035181595*^-14, -3.313783872482476*^-14, 1.}, {9.25745493165065*^-14, -1.4699844056537358*^-14, 1.}, {6.675490047593405*^-14, -1.8305805381843108*^-14, 1.}, {3.566014282855611*^-14, -1.2697040498849924*^-14, 1.}, {4.377362325972407*^-14, 1.6979770776312382*^-14, 1.}, {4.1190175218379316*^-15, 6.403055176095143*^-16, 1.}, {3.263248252733992*^-14, 1.322711459061884*^-14, 1.}, {2.839164007617757*^-15, 1.3833028035915089*^-15, 1.}, {3.0472675911068384*^-14, 2.3700917753992882*^-14, 1.}, {2.971570286494814*^-14, 3.305283561803581*^-14, 1.}, {2.6101235682314993*^-15, 2.6163116959513463*^-15, 1.}, {4.0685313904549685*^-14, 6.594501372283096*^-14, 1.}, {1.042701689753314*^-16, 2.963990197684011*^-16, 1.}, {2.9497791173163187*^-16, 3.297868135156127*^-14, 1.}, {-8.096724583861466*^-16, 3.912255021627693*^-15, 1.}, {-8.422851801808308*^-17, 2.314159513288102*^-16, 1.}, {-2.1536575048773823*^-15, 3.407165362846258*^-15, 1.}, {-2.5754662653861915*^-14, 2.8748898421924944*^-14, 1.}, {-2.4478534060497553*^-14, 2.011224925269056*^-14, 1.}, {-2.857062280546551*^-15, 2.0423298555236772*^-15, 1.}, {-3.718420121964104*^-14, 2.2480333058277752*^-14, 1.}, {-4.992784173976186*^-14, 1.941008951720438*^-14, 1.}, {-3.145296255228676*^-15, 1.5609831734299394*^-15, 1.}, {-1.592555555310191*^-14, 5.803812245060614*^-16, 1.}, {-3.5244859623215223*^-15, 1.070481133302665*^-15, 1.}, {-3.8468925815438245*^-15, 5.375835765971763*^-16, 1.}, {-7.285923591254573*^-14, -1.2686403458790084*^-14, 1.}, {-3.1016948395727088*^-15, -5.104590278381486*^-16, 1.}, {-3.5232209956722084*^-15, -9.509831646646724*^-17, 1.}, {-4.9619230467999085*^-14, -1.9383089529488862*^-14, 1.}, {-2.6716404178507216*^-14, -1.5150702661626562*^-14, 1.}, {-2.901609599081126*^-15, -1.3667353068387402*^-15, 1.}, {-2.460573579980803*^-14, -3.0338981084792034*^-14, 1.}, {-2.8264260198361883*^-15, -2.6419344813400154*^-15, 1.}, {-8.950135025202035*^-17, -2.463160505051374*^-16, 1.}, {8.594950118700515*^-16, -4.69407965434751*^-14, 1.}, {1.278627211175844*^-16, -3.583851626791483*^-16, 1.}, {1.3660687745374114*^-14, -1.7892455018033827*^-14, 1.}, {2.09291790581163*^-15, -3.0744296396715154*^-15, 1.}, {2.957458422306148*^-14, -2.439028613096671*^-14, 1.}, {2.7186111138222405*^-15, -1.7956043065301774*^-15, 1.}, {2.6502370252063087*^-14, -9.979199903061146*^-15, 1.}, {2.8656583605322433*^-15, -1.3480705732977113*^-15, 1.}, {4.119017521837931*^-15, -6.403055176095156*^-16, 1.}, {6.922555716466297*^-16, 2.3803970851269768*^-17, 1.}, {6.738929612875472*^-16, -2.0650711298263732*^-17, 1.}, {1.4505757371238247*^-15, 5.14936928465967*^-16, 1.}, {1.5631444733711285*^-16, 2.3803970851269762*^-17, 1.}, {1.3647692088952362*^-15, 5.044533718228181*^-16, 1.}, {1.350149276240219*^-16, 3.4584415917364263*^-17, 1.}, {2.346903449763429*^-15, 1.3693928442041512*^-15, 1.}, {1.1148929841901787*^-16, 7.044377777054863*^-17, 1.}, {3.23633720727447*^-18, 2.7173259760984265*^-18, 1.}, {1.2193312748503156*^-16, 1.0770935874662118*^-16, 1.}, {9.665117249957077*^-16, 1.2351868334359589*^-15, 1.}, {6.97012669715252*^-17, 9.665540421572573*^-17, 1.}, {-3.321182172132326*^-17, 8.891865691533703*^-17, 1.}, {-9.425630053624066*^-16, 1.1478610992378711*^-15, 1.}, {-1.7666195787396491*^-15, 1.579533551371811*^-15, 1.}, {-2.0349024419935867*^-15, 1.2614890063792697*^-15, 1.}, {-1.9407019480018364*^-15, 7.782913059393233*^-16, 1.}, {-1.742655723953162*^-15, 3.201575665632755*^-16, 1.}, {-9.286577890729713*^-16, -3.69899381936555*^-18, 1.}, {-1.4209424915764923*^-16, 3.415666371255337*^-17, 1.}, {-1.5375503874266124*^-16, 1.7207439475174678*^-17, 1.}, {-2.4235645400931273*^-15, -4.921634599555552*^-16, 1.}, {-1.3546207237254143*^-16, -3.6985170493692344*^-18, 1.}, {-1.017655710468531*^-16, -1.3326497170836156*^-17, 1.}, {-1.3546207237253963*^-16, -3.698517049368874*^-18, 1.}, {-1.346799802166589*^-15, -2.8566517253292907*^-16, 1.}, {-1.1235468859059023*^-16, -3.110642765704788*^-17, 1.}, {-1.940648669734438*^-15, -7.783835866053875*^-16, 1.}, {-1.6949140089695203*^-15, -9.924014313734073*^-16, 1.}, {-1.1876679715570858*^-16, -7.3100638195716*^-17, 1.}, {-1.1027336854928715*^-16, -1.004375190427133*^-16, 1.}, {-7.663889429348075*^-17, -1.1118103952512886*^-16, 1.}, {1.0024782383858415*^-15, -1.7118955900970826*^-15, 1.}, {5.893982385467294*^-17, -1.4750853537119697*^-16, 1.}, {1.4817844172802953*^-15, -1.2591277735350796*^-15, 1.}, {2.075760679414508*^-15, -1.2074544696106787*^-15, 1.}, {1.3871747526062887*^-15, -7.853853531979182*^-16, 1.}, {1.2350933520623906*^-16, -5.4504681339556574*^-17, 1.}, {7.480649367155031*^-17, -1.3704941973437565*^-17, 1.}, {1.3795183697802947*^-16, -2.0650711298263738*^-17, 1.}, {1.5029338332011679*^-16, -4.498412710474342*^-17, 1.}, {2.8076856886240433*^-17, 7.552221672783252*^-19, 1.}, {2.7685878442009698*^-17, -5.719747976556118*^-19, 1.}, {5.880332191071477*^-17, 2.08217945962457*^-17, 1.}, {5.059649595458222*^-18, 7.552221672783247*^-19, 1.}, {3.646921932965827*^-17, 1.9314544217361054*^-17, 1.}, {4.933863422950678*^-18, 1.3269481606625427*^-18, 1.}, {3.696088783870635*^-18, 1.6010306496609063*^-18, 1.}, {8.184324436926643*^-17, 4.450112634721047*^-17, 1.}, {2.781928613205908*^-18, 1.7286056615861017*^-18, 1.}, {3.82572135703555*^-18, 3.249823642797142*^-18, 1.}, {1.7912244657647353*^-18, 2.2572075419925586*^-18, 1.}, {2.6612377368499227*^-18, 3.449405064490754*^-18, 1.}, {2.3672783324702174*^-17, 4.1869771614297945*^-17, 1.}, {1.7103156712404534*^-18, 3.6577672972837234*^-18, 1.}, {-3.0345108923353277*^-17, 8.327595757806492*^-17, 1.}, {-1.7912244657647314*^-18, 2.2572075419925547*^-18, 1.}, {-7.208291754860794*^-17, 2.3530064860572195*^-17, 1.}, {-4.434436313865092*^-18, 1.96728877405552*^-18, 1.}, {-3.8283940948234815*^-17, -2.9031273048580396*^-19, 1.}, {-4.93675609768264*^-18, 1.4182032565058108*^-18, 1.}, {-4.676980880736185*^-18, 6.264646965692506*^-19, 1.}, {-7.16591103728265*^-17, -1.2505211237832022*^-17, 1.}, {-3.841129287836575*^-18, -1.0797778888838457*^-19, 1.}, {-4.237523308907022*^-18, -6.018251974339508*^-19, 1.}, {-3.841129287836514*^-18, -1.0797778888837484*^-19, 1.}, {-4.6096381001045234*^-17, -8.468976700165574*^-18, 1.}, {-4.294681011807068*^-18, -1.087092023695902*^-18, 1.}, {-3.9741746789805826*^-18, -1.5221064450762953*^-18, 1.}, {-9.43784406409137*^-17, -5.133008823007137*^-17, 1.}, {-3.472494713689154*^-18, -2.002312796195657*^-18, 1.}, {-9.714127229381294*^-17, -8.177683436343256*^-17, 1.}, {-4.106041134761824*^-18, -3.2797250410039257*^-18, 1.}, {-1.911872623239419*^-18, -2.1559717175533*^-18, 1.}, {-6.062270757185797*^-17, -7.691841829726177*^-17, 1.}, {-2.892774882530089*^-18, -3.3640991273157477*^-18, 1.}, {-2.238625195221715*^-17, -4.215599109972493*^-17, 1.}, {-1.845101012804626*^-18, -3.670314635674304*^-18, 1.}, {1.686736448057045*^-17, -3.056716291491789*^-17, 1.}, {8.576074349482451*^-18, -1.3889865644182646*^-17, 1.}, {6.427733240931908*^-17, -3.736287418109861*^-17, 1.}, {2.099846924540058*^-19, -1.2123471871402089*^-19, 1.}, {2.4270998430880394*^-18, -8.588110971887105*^-19, 1.}, {4.6686711512274666*^-18, -5.719747976556122*^-19, 1.}, {4.9798902346541314*^-18, -1.2490823411847896*^-18, 1.}, {1.0239560874528669*^-18, 3.030867967849586*^-20, 1.}, {1.0239560874528669*^-18, -3.030867967849585*^-20, 1.}, {2.1320853847625612*^-18, 8.163802279349342*^-19, 1.}, {2.3981777154966023*^-19, 3.030867967849585*^-20, 1.}, {7.875329520793868*^-19, 4.235752926426719*^-19, 1.}, {2.327285403723533*^-19, 6.363052477103879*^-20, 1.}, {2.2220427796920024*^-19, 9.618356766622419*^-20, 1.}, {2.378533458633113*^-18, 1.3774881669526672*^-18, 1.}, {4.62885913118253*^-19, 3.0329779838451043*^-19, 1.}, {2.099846924539414*^-19, 1.212347187139838*^-19, 1.}, {1.9274133178027065*^-19, 1.4680140451886455*^-19, 1.}, {3.766433519556553*^-18, 3.1654231526833908*^-18, 1.}, {5.713764280072575*^-19, 5.206663451998625*^-19, 1.}, {2.556644196658422*^-18, 3.2372705396496912*^-18, 1.}, {1.1668057329376028*^-18, 2.0522589818849412*^-18, 1.}, {-1.3632527983245982*^-18, 2.550585603187538*^-18, 1.}, {-2.5566441966584165*^-18, 3.2372705396496855*^-18, 1.}, {-3.2392781913549663*^-18, 2.884041854948443*^-18, 1.}, {-5.114101259597395*^-19, 4.886579503533937*^-19, 1.}, {-1.6504996895988005*^-19, 1.7719340480708356*^-19, 1.}, {-2.950361246136718*^-18, 1.819282945751079*^-18, 1.}, {-5.341207318420991*^-19, 3.5833389783367836*^-19, 1.}, {-2.0998469245394124*^-19, 1.2123471871398367*^-19, 1.}, {-1.9274133178027032*^-19, 1.468014045188641*^-19, 1.}, {-2.730040038833201*^-18, 5.031698598613221*^-19, 1.}, {-1.2488794949084621*^-18, -4.954477769973961*^-21, 1.}, {-2.3449631762455783*^-19, 5.6811505437899*^-20, 1.}, {-2.4070166017576245*^-19, 2.529589818271502*^-20, 1.}, {-1.2479956062823484*^-18, -6.055905563118448*^-20, 1.}, {-3.841129287836512*^-18, -1.0797778888837433*^-19, 1.}, {-2.398177715496602*^-19, -3.0308679678495845*^-20, 1.}, {-2.424694374279671*^-19, 1.7453740121009325*^-34, 1.}, {-2.173999670330964*^-18, -7.012216747831878*^-19, 1.}, {-2.327285403723533*^-19, -6.363052477103882*^-20, 1.}, {-2.222042779692003*^-19, -9.618356766622419*^-20, 1.}, {-5.421277947314291*^-19, -3.422834363616615*^-19, 1.}, {-3.046577773142838*^-18, -1.6523743475394112*^-18, 1.}, {-1.8876232646987437*^-19, -1.5154339839247916*^-19, 1.}, {-2.099846924539412*^-19, -1.212347187139839*^-19, 1.}, {1.164353409805027*^-18, -2.0531515545099848*^-18, 1.}, {2.2155126320099306*^-18, -2.7997609435447877*^-18, 1.}, {1.5974663720326631*^-19, -1.8185207807097484*^-19, 1.}, {4.58847725121329*^-19, -3.081103234374211*^-19, 1.}, {2.3780583776923023*^-18, -1.3780543463706586*^-18, 1.}, {1.8876232646987418*^-19, -1.5154339839247887*^-19, 1.}, {2.0998469245394126*^-19, -1.212347187139835*^-19, 1.}, {2.3981777154966*^-19, -3.030867967849586*^-20, 1.}, {2.327285403723529*^-19, -6.36305247710387*^-20, 1.}, {-0.00467824101891335, 0.09407757129952718, 0.995553878320682}, {0.013368817760107957, -0.09686906956235738, 0.9952073442624004}, {0.0943669486030698, 0.0018657268346536377, 0.995535734202808}, {-0.029563067734435625, -0.03455964881772473, 0.9989652925400986}, {0.02676940932345988, 0.029681576450183933, 0.9992008820772251}, {0.10200882293402104, 0.05655142983229389, 0.993174776072942}, {0.040011410016959355, 0.10865091850391416, 0.9932744157465803}, {-0.10194923906779406, 0.054478393588237375, 0.9932967619425439}, {-0.10213832288612139, -0.05419802986196228, 0.9932926741686421}, {-0.04078152476740087, -0.11032719161744546, 0.9930582953822265}, {0.054450225163554446, 0.06342492822632183, 0.9965001010833487}, {-0.0555564576025313, -0.06140189752921996, 0.9965657464505135}, {-0.05031541037061142, -0.0547595339894701, 0.9972310428965261}, {-0.0388565161467531, 0.03451774807475811, 0.9986484347460745}, {0.03947166758226453, -0.034911936504604134, 0.9986106068672481}, {0.010227525308830008, 0.036735409586659926, 0.9992726892137889}, {-0.0016263531616964905, 0.04234618542000653, 0.9991016742833373}, {-0.009535015826658203, 0.035788823041739366, 0.999313886433323}, {-0.04472366526215445, 0.01623686349670679, 0.9988674376659338}, {-0.02723480793838699, -0.00029725430295741723, 0.999629019625}, {-0.009568724727821254, -0.03661554180966689, 0.9992836141982253}, {0.009330759273622358, -0.028874521339849007, 0.9995394934412408}, {0.01031939588097919, 0.0073371810768823, 0.9999198347080114}, {0.006222438096995386, 0.010061495434079394, 0.999930021338373}, {0.006187070290152601, 0.010008969783586159, 0.9999307679460093}, {-0.006370483010283115, 0.010839314205943947, 0.9999209599832182}, {-0.010032214947088215, -0.007139819658080412, 0.9999241859453674}, {-0.006227658297465462, -0.01006478218372909, 0.9999299557627644}, {-0.006187070290152609, -0.010008969783586171, 0.9999307679460093}, {0.006711392314875574, -0.010998678479591588, 0.9999169896970941}, {0.007701115321556386, 0.004743098273983581, 0.9999590970842595}, {-0.0024878910776964407, 0.0034720820269039197, 0.9999908774805818}, {-0.007507898995687676, 0.004515591321921508, 0.9999616197073186}, {-0.0036763463186218785, 0.002193805064204048, 0.9999908358065518}, {-0.007192139992990562, -0.004386347899357916, 0.9999645159076531}, {0.002588462033263557, -0.003398341521301395, 0.9999908755279754}, {0.006681199608848771, -0.004185398427510264, 0.999968921522959}, {0.0032345622227111202, -0.002072498482150109, 0.9999926211514107}, {0.0008837094205077017, 0.0010276418991209733, 0.9999990815044718}, {-0.001128502499116174, 0.0006961732220286961, 0.9999991209120909}, {-0.0008480838361718031, -0.0009162035007751237, 0.9999992206621724}, {0.0009671571120315568, -0.0001943043408340168, 0.9999995134263535}, {0.0007114985470249061, 0.0002248622490182198, 0.9999997216033546}, {0.0003021360557697662, 0.00015248493090197116, 0.9999999427310732}, {0.00014979056423300457, 0.0003737826869488984, 0.9999999189246417}, {0.0001428816909942673, 0.00036034961971707376, 0.9999999248664841}, {-0.0002423162596923866, 0.0002395641073276065, 0.9999999419459328}, {-0.0002879185573277742, 0.00014362230765570128, 0.9999999482377673}, {-0.00037862225387025675, 1.6211378639998557*^-6, 0.9999999283212779}, {-0.00031076510943831974, -0.00015397008170239175, 0.9999999398591286}, {-0.00009690194170493162, -0.00026037540932111284, 0.9999999614073293}, {0.00014928095558845085, -0.000502577631468084, 0.9999998625654509}, {0.0001511392677747186, -0.00040551898411735006, 0.9999999063556333}, {0.00022735573047701882, -0.00023268373047852846, 0.9999999470838253}, {0.0003216745071833103, -0.00017308200877817902, 0.9999999332840627}, {0.00009687246234520755, 0.00010461825507434609, 0.9999999898353734}, {0.00007909167476149145, 0.00015257917539207772, 0.999999985232051}, {-0.00004147903542276026, 0.00007646666097499458, 0.9999999962161698}, {-0.00005888329517193853, 0.00005012868537868111, 0.9999999970099362}, {-0.00009773599117979004, -0.00010026692425871022, 0.99999999019711}, {0.00009832643179104166, -0.0001800492555238315, 0.999999978957089}, {0.000038176622642261265, -0.00006900679408966, 0.9999999968903039}, {0.00006614697834714657, -0.00005525389613958139, 0.9999999962857922}, {0.00014014271699198228, -0.00005605053423540321, 0.9999999886091782}, {0.00006206885784500662, -0.000029469725822894045, 0.9999999976394961}, {0.000012961591259386147, 9.948434368925528*^-6, 0.9999999998665129}, {8.14315111776743*^-6, 0.000012159060940215392, 0.9999999998929232}, {-0.000013654945890296922, -0.000011034767118798129, 0.9999999998458882}, {-7.779805935634449*^-6, -0.00001241708232282899, 0.9999999998926453}, {0.00004046783694735894, -0.000021315081129726555, 0.9999999989540108}, {4.886733190361008*^-6, 3.0758598585673134*^-6, 0.9999999999833294}, {2.0333511340025787*^-6, 1.5089136017836761*^-6, 0.9999999999967943}, {3.918195586095218*^-6, 6.425832362603997*^-6, 0.9999999999716782}, {-4.4701886997225874*^-7, 2.773305607931951*^-6, 0.9999999999960545}, {-1.4338939055269298*^-6, 1.990580983711951*^-6, 0.9999999999969907}, {-1.746621127094171*^-6, 1.3421480807457885*^-6, 0.999999999997574}, {-2.631168015329807*^-6, 7.3044788755732565*^-9, 0.9999999999965384}, {-4.886733190361007*^-6, -3.0758598585673117*^-6, 0.9999999999833294}, {4.232948545001794*^-7, -2.299394807494523*^-6, 0.9999999999972669}, {1.4067210015326953*^-6, -1.9093500864628424*^-6, 0.9999999999971878}, {4.531794941700708*^-6, -2.975195377155946*^-6, 0.9999999999853055}, {1.9161953576791345*^-6, -1.385149509446105*^-6, 0.9999999999972048}, {5.432429998385231*^-7, -1.2742123929271744*^-7, 0.9999999999998443}, {5.500977290038494*^-7, 1.359867961968666*^-7, 0.9999999999998395}, {2.450818233888187*^-7, 1.034287600449205*^-7, 0.9999999999999647}, {1.2780857052930493*^-6, 1.031654087779668*^-6, 0.9999999999986511}, {1.7179274796603805*^-7, 1.934625544192105*^-7, 0.9999999999999666}, {9.581747003268913*^-8, 2.777386705439791*^-7, 0.9999999999999569}, {2.351950080372113*^-7, 1.377123693342383*^-6, 0.9999999999990241}, {-1.0193796023410418*^-6, 8.668303429234374*^-7, 0.9999999999991047}, {-3.2841749364911844*^-7, 1.349718043286431*^-7, 0.9999999999999369}, {-3.2706625209414876*^-7, -7.505587616263081*^-9, 0.9999999999999465}, {-3.2841749364911834*^-7, -1.349718043286429*^-7, 0.9999999999999369}, {-1.262344466199845*^-6, -1.026920776705637*^-6, 0.999999999998676}, {-1.9179181724032744*^-7, -2.156461842803405*^-7, 0.9999999999999584}, {-8.550242327493904*^-8, -2.2934325452310493*^-7, 0.99999999999997}, {3.1164472137056757*^-7, -1.4052245088377716*^-6, 0.9999999999989642}, {1.1356194435466612*^-6, -9.283490112041712*^-7, 0.9999999999989243}, {2.4230622280755038*^-8, 2.3958187725849884*^-8, 0.9999999999999994}, {-1.9001308012179184*^-8, 3.644631268288084*^-8, 0.9999999999999992}, {-8.759095981334206*^-8, 7.902810285711246*^-8, 0.9999999999999931}, {-2.8611765431662085*^-7, 1.0596525652760307*^-7, 0.9999999999999535}, {-2.861176543166205*^-7, -1.059652565276027*^-7, 0.9999999999999535}, {-2.6067514927809446*^-8, -2.693343873772801*^-8, 0.9999999999999993}, {1.8013348440898575*^-8, -3.552355935777417*^-8, 0.9999999999999992}, {8.759095981334225*^-8, -7.902810285711266*^-8, 0.9999999999999931}, {5.5934888387758754*^-8, -2.8090503918267436*^-8, 0.9999999999999981}, {3.1203022294990095*^-8, -1.2775876817972904*^-8, 0.9999999999999994}, {6.6398957457719615*^-9, 4.691268778723095*^-9, 1.}, {9.803537367246044*^-9, 1.1112214917913755*^-8, 0.9999999999999999}, {-2.469770591932034*^-9, 4.0687917811244255*^-9, 1.}, {-2.2511893372259215*^-9, 2.126285551359201*^-9, 1.}, {-5.605893362245994*^-9, 3.915681211070934*^-9, 1.}, {-3.186233966486289*^-9, 1.9837848269370004*^-9, 1.}, {-6.233312975406806*^-9, -4.5649811155587996*^-9, 1.}, {-1.12011054647241*^-8, -1.337588334886859*^-8, 0.9999999999999999}, {4.174345598842458*^-9, -5.527943082625462*^-9, 1.}, {1.8743905717730046*^-9, -2.880318182076433*^-9, 1.}, {2.8682947954556208*^-9, -2.5369505986536116*^-9, 1.}, {3.35249121164657*^-9, -1.8676804433569456*^-9, 1.}, {5.588174236054423*^-10, 6.877509848418806*^-11, 1.}, {5.588174236054427*^-10, -6.87750984841882*^-11, 1.}, {2.378228974402846*^-10, 7.918404534331578*^-11, 1.}, {4.747833821692*^-10, 4.637616317544485*^-10, 1.}, {1.7443288003007814*^-10, 6.561324469160042*^-10, 1.}, {7.791280847547939*^-11, 3.9391279837465426*^-10, 1.}, {-5.629482033327857*^-11, 9.589123829573518*^-10, 1.}, {-1.396502704610262*^-10, 5.815408999817899*^-10, 1.}, {-2.067790040658877*^-10, 1.7677260949538973*^-10, 1.}, {-3.2757660639942674*^-10, -8.245281398595648*^-12, 1.}, {-2.6121942138846873*^-10, -8.940943708577197*^-11, 1.}, {-4.375112393235766*^-10, -4.3314190314752873*^-10, 1.}, {-1.5010290769005406*^-10, -6.12637003755822*^-10, 1.}, {-7.791280847547909*^-11, -3.939127983746537*^-10, 1.}, {2.576441839118866*^-10, -1.4460500111664781*^-9, 1.}, {5.297750186117349*^-11, -2.465915467469823*^-10, 1.}, {5.239394082630754*^-10, -5.279377374748945*^-10, 1.}, {2.810592610450214*^-10, -2.5517753974788506*^-10, 1.}, {3.154495509650303*^-10, -1.1538194835884922*^-10, 1.}, {1.9923838404881726*^-11, 1.0268147586376247*^-11, 1.}, {5.233951965749447*^-11, 3.4693232811489775*^-11, 1.}, {2.328469024349477*^-11, 1.8767216972990255*^-11, 1.}, {1.2704935232067559*^-11, 1.7021261203549727*^-11, 1.}, {6.8030086811581*^-12, 1.8529889258298226*^-11, 1.}, {6.151389018676614*^-11, 1.6335352449636353*^-10, 1.}, {-4.7149661393944073*^-11, 1.364084687672091*^-10, 1.}, {-2.2532124135951447*^-11, 1.2089451988402773*^-11, 1.}, {-1.7993126526023903*^-11, -9.645120373376094*^-12, 1.}, {-4.703934075275676*^-11, -3.041451487114553*^-11, 1.}, {-2.1352000681979806*^-11, -1.6473520344150043*^-11, 1.}, {-1.501343678339023*^-11, -1.922673710002662*^-11, 1.}, {-5.977997565755064*^-12, -1.606810082101696*^-11, 1.}, {-6.151389018676612*^-11, -1.6335352449636325*^-10, 1.}, {4.367492329975736*^-11, -7.001125280772372*^-11, 1.}, {4.4920378915540456*^-11, -3.172237168759253*^-11, 1.}, {1.1350200475673274*^-12, 5.497759140232377*^-13, 1.}, {8.419733910391767*^-13, 9.48706187865636*^-13, 1.}, {4.48838736492368*^-12, 8.560144652878238*^-12, 1.}, {6.659836698604725*^-13, 1.3132595181690081*^-12, 1.}, {-6.677204187175605*^-12, 2.418079640165882*^-12, 1.}, {-1.2500663204134443*^-12, 6.098650030265501*^-13, 1.}, {-7.254740091927944*^-12, -2.9984956270736878*^-12, 1.}, {-1.21839744071944*^-12, -5.66490763636081*^-13, 1.}, {-8.708404440468017*^-13, -9.66761193888034*^-13, 1.}, {-5.880956583462631*^-13, -1.215104256815806*^-12, 1.}, {4.552108477482251*^-12, -8.716023956410981*^-12, 1.}, {1.3205648463640341*^-11, -1.6730889836664787*^-11, 1.}, {7.372487148482407*^-12, -3.063477944673775*^-12, 1.}, {6.424762562898539*^-14, 4.413764911063469*^-14, 1.}, {4.232917117035212*^-13, 3.6622187477529293*^-13, 1.}, {5.537515015618341*^-14, 5.478054328388705*^-14, 1.}, {4.4684298373734265*^-14, 7.080263801222641*^-14, 1.}, {4.1111026625074404*^-14, 6.647561483401362*^-14, 1.}, {-5.455367624381247*^-14, 9.243163970927671*^-14, 1.}, {-3.7478354675691156*^-13, 3.2353665125968756*^-13, 1.}, {-8.754917350148003*^-13, 4.683412642685975*^-13, 1.}, {-7.654961207568432*^-13, -4.108901527148912*^-13, 1.}, {-6.377273181252503*^-14, -4.7828524770097474*^-14, 1.}, {-5.529178426721091*^-14, -5.771448462863835*^-14, 1.}, {-3.9087953955439623*^-14, -6.757467734138537*^-14, 1.}, {1.4510942046361204*^-14, 6.403055176095145*^-16, 1.}, {1.4510942046361223*^-14, -6.403055176095154*^-16, 1.}, {3.1481280360691456*^-15, 8.207706130970344*^-16, 1.}, {3.3243078650563588*^-15, 2.2998671585823635*^-15, 1.}, {1.95723360379342*^-15, 3.2572249576532315*^-15, 1.}, {4.522255508371976*^-15, 1.3262946866564889*^-14, 1.}, {7.769178247900342*^-16, 3.5843302307951595*^-15, 1.}, {-3.3932693953514635*^-16, 3.3238198937214556*^-14, 1.}, {-3.601918076482828*^-15, 1.1868242531589608*^-14, 1.}, {-1.3206078424635798*^-14, 1.592628371646809*^-14, 1.}, {-2.301412729605053*^-15, 2.284255927433373*^-15, 1.}, {-3.523220995672266*^-15, -9.509831646647725*^-17, 1.}, {-3.168997099753193*^-15, -1.0393798878182097*^-15, 1.}, {-2.707645280989604*^-14, -1.605709439480726*^-14, 1.}, {-2.891662454203983*^-15, -2.0324030506844263*^-15, 1.}, {-1.2247650639931726*^-14, -1.6135927787433006*^-14, 1.}, {-1.9488515241734874*^-15, -3.0421071014314857*^-15, 1.}, {-4.610408334529122*^-15, -1.3778791514032178*^-14, 1.}, {-8.096724583861427*^-16, -3.912255021627683*^-15, 1.}, {5.118193896949776*^-15, -3.0406367005905114*^-14, 1.}, {6.65434848808502*^-16, -2.9726258008256927*^-15, 1.}, {3.0565116626342557*^-14, -2.6054547322512972*^-14, 1.}, {2.4388158278276786*^-15, -2.382604488762719*^-15, 1.}, {1.6885669228140575*^-15, -6.004279475280169*^-16, 1.}, {3.4017790294019918*^-15, -9.100715616544886*^-16, 1.}, {1.0341604910871939*^-16, 4.4444108218350515*^-17, 1.}, {6.301809149735502*^-16, 7.533916781972225*^-16, 1.}, {4.3365979394547165*^-17, 1.2830661642764817*^-16, 1.}, {-5.133361610236038*^-16, 1.4463576938102967*^-15, 1.}, {-8.513896538290466*^-17, 1.1313618138472277*^-16, 1.}, {-1.0277750113912349*^-16, 8.779106796703042*^-17, 1.}, {-1.1604236071443607*^-16, 6.92465550139102*^-17, 1.}, {-1.2510473837176554*^-16, 5.082459856962209*^-17, 1.}, {-1.2500350919468315*^-16, -5.1054330829818214*^-17, 1.}, {-6.02439953763571*^-16, -6.862089787132258*^-16, 1.}, {-1.1238708481784514*^-15, -1.9251126116155814*^-15, 1.}, {-3.831108119163286*^-17, -1.0397918858625559*^-16, 1.}, {-5.133361610235965*^-16, -1.4463576938102752*^-15, 1.}, {6.774493594313946*^-16, -2.0648013161297665*^-15, 1.}, {9.500305744634839*^-17, -2.1038391978143816*^-16, 1.}, {7.920601296590409*^-17, -1.0373817143271273*^-16, 1.}, {1.2019162558525676*^-16, -1.0372202410061911*^-16, 1.}, {9.207038830516601*^-17, -5.991734117953036*^-17, 1.}, {6.4646478886919265*^-18, 6.390784366555248*^-18, 1.}, {1.1852968056896624*^-17, 1.9422948584608888*^-17, 1.}, {-1.6403448360222135*^-18, 3.6315977631905085*^-18, 1.}, {-1.3134431023097294*^-17, 2.1612270370087813*^-17, 1.}, {-2.6918116456563568*^-18, 3.526961797881052*^-18, 1.}, {-6.691754277950563*^-18, 6.773675433751939*^-18, 1.}, {-3.3014805495447077*^-18, 2.96999803761805*^-18, 1.}, {-2.787414331990468*^-18, 2.477703051938193*^-18, 1.}, {-1.8000255065327763*^-17, 1.3739603459613702*^-17, 1.}, {-3.2781000898095683*^-18, 2.1275426398434886*^-18, 1.}, {-4.222229000797742*^-17, 2.229139794839933*^-17, 1.}, {-8.601097071221108*^-17, -2.891012365966058*^-17, 1.}, {-3.470422486848412*^-18, -2.7482053526238776*^-18, 1.}, {1.9035314863889196*^-18, -4.378858536243659*^-18, 1.}, {2.3284404383706826*^-18, -3.0225843691016097*^-18, 1.}, {1.557333497687595*^-18, -1.9615079442542935*^-18, 1.}, {8.140403470029674*^-18, -8.178380063877001*^-18, 1.}, {4.410239079131777*^-18, -3.7314597135860756*^-18, 1.}, {3.74575582918009*^-18, -3.143062334745164*^-18, 1.}, {2.8561352076323387*^-18, -1.7903947062744064*^-18, 1.}, {2.951868853674772*^-17, -1.6359295043813097*^-17, 1.}, {4.12634562097038*^-18, -1.6629129441902883*^-18, 1.}, {1.650499689598803*^-19, 1.7719340480708351*^-19, 1.}, {1.2275535201095388*^-19, 2.0876129440084805*^-19, 1.}, {-1.2275535201095417*^-19, 2.0876129440084836*^-19, 1.}, {-9.384181105991887*^-19, 5.336229731749875*^-19, 1.}, {-2.241178618965905*^-19, 9.092603903548774*^-20, 1.}, {-9.617640698975775*^-19, -4.950692250084022*^-19, 1.}, {-1.5503496062632977*^-19, -1.8580564414890938*^-19, 1.}, {-3.906594168905507*^-19, -9.254474579695838*^-19, 1.}, {-1.1119040593388782*^-19, -2.1526558912673183*^-19, 1.}, {1.2194585732258776*^-19, -2.0905592637220974*^-19, 1.}, {7.875329520793741*^-19, -4.2357529264266456*^-19, 1.}, {2.2220427796919985*^-19, -9.618356766622402*^-20, 1.}, {-0.0003118350909947895, 0.09433119315482755, 0.9955408222453073}, {1.127605938698442*^-17, -0.09076744362012318, 0.9958721158756619}, {0.09662909218215689, 0.001375949376528728, 0.9953195091564143}, {-0.01791232196699385, -0.021001929638086968, 0.999618961241346}, {0.016201189075198203, 0.018014354832529292, 0.9997064591631473}, {-0.016922946853738803, 0.018088515939005945, 0.9996931626558772}, {0.015228642368073723, -0.016350352375383063, 0.9997503460508659}, {-1.0409143440474831*^-17, 0.10545211953995692, 0.9944243814813325}, {-0.1002848634389709, 0.00045260593556797294, 0.9949586631176665}, {-0.00045260593556800037, -0.10028486343897086, 0.9949586631176665}, {0.05193069337727874, 0.10225777172691133, 0.9934015055388239}, {-0.10185644134474604, 0.05298140414098772, 0.993387253880295}, {-0.05118254908823635, -0.10344641200299473, 0.9933172637745389}, {0.10189270031381084, 0.05075685205375479, 0.9934996827338965}, {-0.050900038624202774, 0.10381798013607066, 0.9932930147084098}, {-0.10221699544264788, -0.04930975840578324, 0.9935392461139324}, {0.051098379009030255, -0.10358419042691992, 0.9933072390535815}, {0.10120856162983911, -0.05334003398372914, 0.9934342795713432}, {0.026244337143602508, 0.00867228550045459, 0.9996179401311741}, {0.045221345163433097, 0.046844432316701885, 0.9978780632434684}, {-0.00867227519878819, 0.02624425199830345, 0.9996179424559796}, {-0.0452937743583642, 0.04384727817149435, 0.9980109669744743}, {-0.026343077405023927, -0.009154543591571336, 0.9996110426583247}, {-0.04485128788702512, -0.046248004537415795, 0.9979225841973828}, {0.04623338547985184, -0.04444918658226274, 0.9979412527194407}, {0.029745878275043647, -0.01046195529212345, 0.9995027414755359}, {0.009018877896301606, 0.02753719522523855, 0.9995800931994487}, {1.5179642352840562*^-18, 0.04174211437273041, 0.9991284181163571}, {-0.026244337143602504, 0.008672285500454601, 0.9996179401311741}, {-0.04644687053069261, -0.00041153219543730793, 0.9989206769604668}, {-0.009730549665021355, -0.028745043545540055, 0.9995394133673676}, {0.0004541707715098518, -0.04608313857400066, 0.9989375045857872}, {0.009040692716593132, -0.029853796287145917, 0.9995133899665626}, {0.0040393781370958535, 0.006246603865160765, 0.9999723312994301}, {-0.006429927485224813, 0.003862378414012844, 0.9999718686370741}, {-0.004096551366826623, -0.0064022163118551585, 0.9999711145294123}, {0.0057115202934398795, -0.0035909538901909175, 0.9999772415340742}, {0.006540549326535973, 0.004040673561291034, 0.9999704466491388}, {-0.004146746572652261, 0.006631661936511574, 0.9999694123086075}, {-0.006115488424966397, -0.0037748958402116484, 0.9999741751478983}, {0.004486645689032449, -0.006051519099614753, 0.9999716241609299}, {0.0002728065436850203, 0.0002785014435058726, 0.9999999240067651}, {0.00025047947250170086, 0.0008093952582032793, 0.9999996410696105}, {-0.0008011351394031478, 0.00016129389303142427, 0.9999996660833285}, {-0.00026175328905160165, -0.00025680319785652267, 0.9999999327686644}, {-0.0002084775222500388, -0.000734416597241015, 0.9999997085846497}, {0.0007875354035420369, 0.0002394007057729073, 0.9999996612375878}, {0.00010693259804316638, 0.000056850512008247336, 0.9999999926667194}, {-0.00023940070511598396, 0.0007875353983192733, 0.9999996612375921}, {-0.0002557588280474962, 0.0002566578093001474, 0.9999999343570932}, {-0.0014774164728800217, -0.00003649132283700161, 0.9999989079538782}, {-0.0006756070854195894, -0.0001388676743996505, 0.9999997621353892}, {-0.00010924523900299298, -0.00005792338228957931, 0.9999999923551798}, {-0.000044119055025188875, -0.00009851804404841294, 0.999999994173852}, {0.00015171376460653958, -0.0007681256093149044, 0.9999996934829439}, {0.000060621944375167145, -0.000110443064761418, 0.9999999920636546}, {0.00024327558145986045, -0.0002536745351697666, 0.999999938233109}, {0.0008458259452944702, -0.00017040793528208423, 0.9999996277697336}, {0.00010265797704756485, -0.00004328858418978876, 0.9999999937937192}, {0.00005248973411829594, 0.00010074356604165498, 0.9999999935477809}, {-0.00005063090712516591, 0.0001078179326270866, 0.9999999929059024}, {-0.00010038380287131527, 0.00005239161092410888, 0.9999999935891056}, {2.4402074595064516*^-6, 3.7959070450183607*^-6, 0.9999999999898183}, {-2.405376456736299*^-6, -3.870538622387065*^-6, 0.9999999999896165}, {3.5603747159360643*^-6, -2.384660524183029*^-6, 0.9999999999908186}, {-5.746241406832237*^-9, 3.995671315662196*^-9, 1.}, {3.8270017779872295*^-6, 2.4939040822234415*^-6, 0.9999999999895672}, {3.1846235838660694*^-7, 2.030732945649933*^-6, 0.9999999999978874}, {-4.764560328344996*^-22, 4.1307881166487036*^-6, 0.9999999999914683}, {-2.7085640407891965*^-6, 4.222943621216813*^-6, 0.9999999999874153}, {-3.6006761361044798*^-6, 2.803725145829393*^-6, 0.9999999999895871}, {-1.7302263407250096*^-6, 3.218301500737672*^-7, 0.9999999999984513}, {-6.174761967038255*^-6, -1.0489629194498975*^-7, 0.9999999999809307}, {-3.7867844072913423*^-6, -2.469127930533946*^-6, 0.9999999999897818}, {-4.596384085620913*^-7, -2.371124041128595*^-6, 0.9999999999970833}, {2.0828393653918596*^-8, -4.737722234850715*^-6, 0.9999999999887768}, {2.349845685495424*^-6, -3.720852085443726*^-6, 0.9999999999903167}, {2.4112341206711216*^-6, 4.815789140858353*^-7, 0.9999999999969771}, {7.468202295417889*^-8, 2.1770008217427465*^-7, 0.9999999999999736}, {-4.596384085620912*^-7, 2.3711240411285973*^-6, 0.9999999999970833}, {-2.6792029547193514*^-7, 9.917176216799165*^-8, 0.9999999999999593}, {-1.530455441191075*^-6, -2.780449438697386*^-7, 0.9999999999987902}, {-6.705409233022685*^-8, -1.8089478572567*^-7, 0.9999999999999815}, {4.227165514226078*^-7, -2.02094942202953*^-6, 0.9999999999978686}, {2.401316180172621*^-6, -4.6918561864509465*^-7, 0.9999999999970068}, {2.2880236580234398*^-7, -9.931558534233553*^-8, 0.9999999999999689}, {1.8089478572566945*^-7, 6.705409233022657*^-8, 0.9999999999999815}, {3.688779183205699*^-9, 5.242337723078043*^-9, 1.}, {-6.760137467503357*^-8, 1.814180928045961*^-7, 0.9999999999999812}, {1.476528639203734*^-10, -7.649454577208309*^-10, 1.}, {-2.679202954719353*^-7, -9.91717621679915*^-8, 0.9999999999999593}, {-4.135405578629984*^-9, -6.1713621338760875*^-9, 1.}, {1.0580388466552488*^-7, -2.747096725240093*^-7, 0.9999999999999567}, {5.901927139915461*^-9, -3.3810172439905712*^-9, 1.}, {1.0599927742833841*^-9, 1.5960111196111922*^-10, 1.}, {6.805032759307911*^-9, 4.787730955759938*^-9, 1.}, {1.6632189082401797*^-8, 1.7192492033744602*^-8, 0.9999999999999998}, {-1.5960111196111922*^-10, 1.059992774283386*^-9, 1.}, {-4.857095434391479*^-9, 6.886830204238212*^-9, 1.}, {-1.924510732666578*^-8, 1.7288592831189718*^-8, 0.9999999999999997}, {-9.136661832194049*^-10, -1.813782124243147*^-10, 1.}, {-6.378774013427*^-9, -4.649967799238061*^-9, 1.}, {-1.8237699002982655*^-8, -1.9792967909919807*^-8, 0.9999999999999997}, {4.219523228983529*^-9, -5.617032406349208*^-9, 1.}, {2.10002725410996*^-8, -1.8726760411347855*^-8, 0.9999999999999997}, {1.0599927742833841*^-9, -1.5960111196111963*^-10, 1.}, {6.589851570791119*^-11, 2.3099549510245832*^-11, 1.}, {1.5960111196111994*^-10, 1.0599927742833893*^-9, 1.}, {4.5236439748993615*^-26, 1.4984771381450916*^-9, 1.}, {-2.309954951024582*^-11, 6.589851570791104*^-11, 1.}, {-1.076321055010454*^-9, 1.4703639178850587*^-10, 1.}, {-2.083927404017917*^-9, -5.1220261322110354*^-11, 1.}, {-7.661030887211397*^-11, -2.7631445214293203*^-11, 1.}, {-1.5432321054584767*^-10, -1.1203194635087717*^-9, 1.}, {5.122026132210988*^-11, -2.083927404017915*^-9, 1.}, {2.1518871867807008*^-11, -7.977065113931905*^-11, 1.}, {8.930965763261732*^-11, -3.425467786039345*^-11, 1.}, {2.2044645883147958*^-11, 1.7663817264473704*^-11, 1.}, {1.216510214910262*^-11, 1.5859340370389572*^-11, 1.}, {2.967095891276163*^-11, 7.879764964269717*^-11, 1.}, {-9.607416686789527*^-11, 2.432006265286116*^-11, 1.}, {-2.0187984114330852*^-11, -1.5518182596165762*^-11, 1.}, {-1.4368481960679258*^-11, -1.7831609668759514*^-11, 1.}, {-2.9114863116331734*^-11, -7.718230703998172*^-11, 1.}, {5.692250542642497*^-13, 9.809628663641467*^-13, 1.}, {-1.063626689042296*^-11, 1.3355409712742649*^-11, 1.}, {-5.292524884835656*^-13, 1.0414736127945994*^-12, 1.}, {-2.0193482589005077*^-11, 1.6961608203329117*^-11, 1.}, {4.194046295453205*^-15, -2.4346679295457202*^-14, 1.}, {-9.879896121737642*^-13, 5.108458035472707*^-13, 1.}, {-5.346750350163254*^-13, -9.714113826380054*^-13, 1.}, {1.3744935088419531*^-11, -1.7920918721992214*^-11, 1.}, {1.900884685619803*^-11, -1.5393102999339673*^-11, 1.}, {8.741726039973542*^-13, 4.517088287281411*^-13, 1.}, {3.615350039132162*^-14, 4.53820869903648*^-15, 1.}, {2.1639573094566226*^-14, 2.3984248141513475*^-14, 1.}, {-4.5382086990365116*^-15, 3.615350039132159*^-14, 1.}, {-3.853657962169863*^-14, -6.695499116522014*^-15, 1.}, {-9.015182617252716*^-13, -4.576224701107504*^-13, 1.}, {-1.811657243727813*^-14, -2.208662314116778*^-14, 1.}, {5.151202133395918*^-13, -9.015028438339746*^-13, 1.}, {2.4519063073325278*^-14, -2.096600634792542*^-14, 1.}, {9.771037711163322*^-13, -4.4154887871514155*^-13, 1.}, {3.615350039132162*^-14, -4.538208699036489*^-15, 1.}, {1.4412833871671117*^-15, 5.11544000053266*^-16, 1.}, {2.9203205333363697*^-15, 1.9152772901326875*^-15, 1.}, {1.6892386723570673*^-15, 2.710254127535988*^-15, 1.}, {4.4777239966603745*^-15, 3.5799561540640167*^-14, 1.}, {-7.395570986447005*^-31, 4.137271405901878*^-14, 1.}, {-5.11521704187302*^-16, 1.441220382960008*^-15, 1.}, {-1.8766747440832624*^-14, 2.0863736301882482*^-14, 1.}, {-3.76227435694124*^-14, 4.500473319665121*^-15, 1.}, {-4.877956586202112*^-14, 6.525594772599695*^-17, 1.}, {-1.8987143194665814*^-15, -5.139533462776309*^-16, 1.}, {-2.3970143806269696*^-15, -1.6025426238272318*^-15, 1.}, {-4.1394393013821255*^-15, -4.071145546325216*^-14, 1.}, {1.5843770442730983*^-15, -5.948222654235556*^-14, 1.}, {1.677701460757946*^-15, -5.965046181589789*^-16, 1.}, {6.75125464135461*^-16, -2.057585834173954*^-15, 1.}, {1.763697595229396*^-15, -2.6630598992082794*^-15, 1.}, {4.883571754216321*^-16, 2.1738331345354807*^-15, 1.}, {2.4041977194455658*^-17, 4.349022738555729*^-17, 1.}, {-1.8260507422667236*^-15, 2.7960129252374453*^-15, 1.}, {-2.517241675863888*^-15, 1.7195874919655196*^-15, 1.}, {-2.2823437024295197*^-15, 5.474186154651956*^-16, 1.}, {-4.464725430173898*^-17, 2.3126218758584645*^-17, 1.}, {-1.699777318154731*^-15, -2.7048694863289756*^-15, 1.}, {-5.115440000532626*^-16, -1.4412833871671009*^-15, 1.}, {-2.2684799192147753*^-17, -4.3315007921557154*^-17, 1.}, {2.4529038716326464*^-15, -1.552506281238931*^-15, 1.}, {3.226865510531122*^-17, -1.747534797860245*^-17, 1.}, {3.8427941290696475*^-17, 2.0049781853594105*^-17, 1.}, {2.7456503215556783*^-18, 2.2902292496999092*^-18, 1.}, {-1.2107106999423184*^-17, 3.267272032049243*^-17, 1.}, {-1.9843576129544912*^-18, 2.504500162684146*^-18, 1.}, {-4.6965321189488064*^-17, -1.5874717927215962*^-17, 1.}, {-2.9523402670635144*^-18, -2.3225428090411675*^-18, 1.}, {1.7656108675838445*^-17, -3.2759495621009664*^-17, 1.}, {1.7234073555928281*^-18, -2.1730186139690636*^-18, 1.}, {1.9843576129544954*^-18, 2.5045001626841502*^-18, 1.}, {-2.3887552238977326*^-18, 2.1027382374821774*^-18, 1.}, {-2.1090249427907543*^-18, -2.3987941995001293*^-18, 1.}, {3.164226705296446*^-18, -2.641494567349348*^-18, 1.}}], {DisplayFunction -> Identity, Axes -> True, AxesLabel -> {None, None, None}, BoxRatios -> {1, 1, 0.4}, DisplayFunction :> Identity, FaceGridsStyle -> Automatic, Method -> {"DefaultBoundaryStyle" -> Directive[GrayLevel[0.3]], "RotationControl" -> "Globe"}, PlotRange -> {{-6., 6.}, {-6., 6.}, {0, 0.10554595586068312}}, PlotRangePadding -> {{Scaled[0.02], Scaled[0.02]}, {Scaled[0.02], Scaled[0.02]}, {Scaled[0.02], Scaled[0.02]}}, Ticks -> {Automatic, Automatic, Automatic}}]

==> figures/finT_inset.tikz <==
\tikzstyle{allfigs}=[line width=1pt,mark=none]
\addplot [allfigs,color=black] table [col sep=comma]{l1ring_inset_data.csv}; %n=1 coincides with l1ring when alp<1.2
\addplot [allfigs,color=green] table [col sep=comma]{hol_n1_inset_dim150.csv};
\addplot [allfigs,color=brown] table [col sep=comma]{hol_n2_dim150.csv};
\addplot [allfigs,color=blue] table [col sep=comma]{hol_n4_dim150.csv};
\addplot [allfigs,color=purple] table [col sep=comma]{hol_n20_dim150.csv};
% \addplot [allfigs,color=red,dotted] table [col sep=comma]{l1ring_inset_data.csv};

%%% Local Variables:
%%% mode: latex
%%% TeX-master: "../cv_thermal_encoding.tex"
%%% End:


==> figures/inset_coh_nonzero.tikz <==
\tikzstyle{allfigs}=[line width=1pt,mark=none]
\addplot [allfigs,color=black] table [col sep=comma]{l1ring_inset_data.csv}; %n=1 coincides with l1ring when alp<1.2
% \addplot [allfigs,color=green] table [col sep=comma]{hol_n1_inset_dim150.csv};
% \addplot [allfigs,color=brown] table [col sep=comma]{hol_n2_dim150.csv};
% \addplot [allfigs,color=blue] table [col sep=comma]{hol_n4_dim150.csv};
% \addplot [allfigs,color=purple] table [col sep=comma]{hol_n20_dim150.csv};
% \addplot [allfigs,color=red,dotted] table [col sep=comma]{l1ring_inset_data.csv};

%%% Local Variables:
%%% mode: latex
%%% TeX-master: "../cv_thermal_encoding.tex"
%%% End:


==> figures/wig2.csv <==
0,0,1
6,1,1.6
5,5,1.3
-1,5,0
3,1,0
6,3,0.4
2,6,1.1
0,3,0.9
3,3.75,0.5

==> figures/wigA0.tikz <==
\documentclass[twocolumn]{article}
\usepackage[pdftex]{graphicx}
\usepackage{amsmath,amsfonts,amsbsy,amssymb,amsthm,mathtools}
\usepackage{mathrsfs}
\usepackage{epstopdf}
\usepackage[caption=false]{subfig}
\usepackage{ulem,color}
\usepackage{enumitem}
\usepackage{siunitx}
\usepackage{caption}
\usepackage{amssymb,amsmath}
\usepackage{ulem,color}
\newcommand{\legendsize}[1]{\tiny{#1}}
\DeclareMathOperator{\Real}{Re}
\DeclareMathOperator{\Imag}{Im}

\usepackage{pgfplots}
\usepackage{pstool}
\usepackage{tikzsymbols}
\usetikzlibrary{plotmarks,spy}

\begin{document}

\begin{tikzpicture}
\begin{axis}[
    title=Exmple using the mesh parameter,
    hide axis,
    colormap/cool,
]
\addplot3[
    mesh,
    samples=50,
    domain=-8:8,
]
{sin(deg(sqrt(x^2+y^2)))/sqrt(x^2+y^2)};
\addlegendentry{$\frac{sin(r)}{r}$}
\end{axis}
\end{tikzpicture}

\end{document}

%%% Local Variables:
%%% mode: latex
%%% TeX-master: t
%%% End:


==> figures/wigAlp1_25.csv <==
0.03472963553338609,0.1969615506024416,0.03263900782703314
-4.5,2.279672579457536,2.217841666941017e-14
0.75,0.6408792036105291,0.10209508902974404
-0.6000000000000006,-1.0392304845413263,0.10554595586068312
-0.17364817766693033,-0.984807753012208,0.10306595682611393
-0.13891854213354426,-0.7878462024097664,0.08782837915020494
0.3865709133602663,0.75,0.09135765228964766
0.17364817766693041,0.984807753012208,0.10306595682611393
-2.6021596575236967,0.75,0.0010952570009711187
-1.0392304845413265,0.6,0.10554595586068312
0.984807753012208,-0.1736481776669304,0.10306595682611393
-0.3420201433256687,0.9396926207859084,0.10306595682611393
0.2778370842670887,1.5756924048195329,0.07149386846645871
0.6293247233829599,-0.75,0.10147023708368795
-4.80845201499213,-1.5,2.352589399466529e-14
-0.54723222932107,1.5035081932574537,0.07149386846645871
-0.75,-0.5895894013810714,0.09972718746996628
-0.9192533317427738,-0.7713451316238472,0.10554595586068312
0.17364817766692997,-0.9848077530122081,0.10306595682611393
-0.766044443118978,-0.6427876096865393,0.10306595682611393
-0.7517540966287268,-0.2736161146605349,0.08782837915020494
-0.75,-1.0558517458559413,0.09955686132563914
2.7848607744015696,0.75,0.0003637834268316442
0.75,-0.9150662025264285,0.10535086886758653
1.844943538692839,1.5,0.005992694266312807
1.8834876110784633,0.75,0.024274116221294176
1.4000000000000001,0.,0.09357165357076105
2.771281292110204,1.5999999999999999,0.000031953534419743096
0.8321333610602462,-2.25,0.0052703657050003835
0.5000000000000001,0.8660254037844386,0.10306595682611393
-0.273616114660535,0.7517540966287268,0.08782837915020494
2.354850376775458,-1.5,0.0005621136865086928
-1.3787308542170913,0.243107448733703,0.09357165357076105
-1.0392304845413267,-0.5999999999999998,0.10554595586068312
1.2990381056766565,-0.75,0.08253276101861004
-0.75,-1.2990381056766565,0.08253276101861004
-0.26449047106269746,-1.5,0.07997837035285273
3.75,-1.6661714164378691,7.227441321471586e-9
-3.75,-0.9916548135117008,7.761205162084436e-8
1.5,0.26449047106269746,0.07997837035285273
1.2144503519724383,0.75,0.09021085266532439
-0.3464101615137755,0.19999999999999998,0.04624001263839047
-4.333154113253715,0.7640519817344951,1.3162307712855487e-10
0.,0.4000000000000001,0.046240012638390476
0.3064177772475912,0.2571150438746157,0.04624001263839047
2.1000000000000005,3.637306695894642,1.5456726379210717e-9
-1.5,0.3363229405870601,0.07791822288904587
-1.5,0.264490471062698,0.07997837035285273
-1.5,-0.2644904710626969,0.07997837035285275
-0.9226888003744934,-1.5,0.051281741566238465
4.580077696359304,-2.25,1.3169746018769994e-14
0.8000000000000003,-1.3856406460551018,0.07149386846645871
-0.9226888003744925,1.5,0.051281741566238506
1.5,-0.2644904710626975,0.07997837035285273
1.5,0.5547555740401643,0.07149386846645871
-0.75,1.6287918755352395,0.04694607974993403
-1.7726539554219745,0.31256671980047523,0.04694607974993403
0.2431074487337026,1.3787308542170913,0.09357165357076105
3.4641016151377535,-2.0000000000000018,1.548536764664431e-8
1.3868889351004086,-3.75,1.548536764664431e-8
4.80845201499213,-1.5,2.352589399466517e-14
-1.5,3.75,1.2140858402707857e-8
-1.8793852415718166,0.6840402866513378,0.02644387696330276
-3.75,-3.75,5.728249350482742e-16
-4.5,-2.598076211353314,1.9862260364248724e-15
-2.7000000000000024,-4.676537180435967,5.4234506634952946e-17
-4.5,2.603039181005255,1.5590665198816677e-15
-2.5980762113533147,4.5,1.9862260364247158e-15
-2.9521212223555016,4.5,5.4234506634952946e-17
-4.5,0.911174804882725,9.56135726651194e-12
4.5,2.25,2.4060161476815804e-14
-5.25,2.25,6.473953428359041e-19
0.9377001594014243,5.317961866265923,5.4234506634952946e-17
-3.,4.5,4.7004091111628185e-17
-4.666539780033331,2.25,1.4110659444391647e-15
4.3826718356321726,-2.25,1.9474887043890153e-13
3.75,-3.294160264027587,3.130832586313487e-14
-3.83022221559489,-3.2139380484326963,3.130832586313487e-14
0.75,3.75,1.1430502872953142e-7
1.9629338562539909,-4.5,2.3694893623011434e-13
3.75,3.263812975380574,9.174370574909891e-14
4.5,2.5980762113533156,1.9862260364247158e-15
3.9160930029414254,3.,1.7879652053131832e-13
1.5,4.7547594212793065,3.130832586313487e-14
1.9629338562539926,4.5,2.3694893623011404e-13
-2.25,5.25,6.47395342835906e-19
5.711884967470807,1.0071594304681961,4.9677685937032504e-20
0.6000000000000001,0.,0.06638299583830051
5.481167351003244,-1.5,8.761483496405175e-19
5.908846518073248,1.041889066001582,1.1837984514392586e-21
4.547585289635619,-3.,3.674128468957183e-17
1.6378660541979075,-4.5,1.0946953097783386e-12
0.75,-0.6588320528055174,0.10306595682611393
4.466474918973056,-3.,5.4234506634952946e-17
-3.7759483402977616,-4.5,3.1654253254798807e-20
-4.5,3.299483713196059,1.7775461702799496e-18
4.5,-2.1357062164710543,3.130832586313487e-14
-0.75,0.43301270189221924,0.09285871524394813
-0.43301270189221985,-0.75,0.09285871524394816
-0.75,5.334383502355557,5.4234506634952946e-17
-3.4000000000000004,0.,6.0119680156921546e-6
-4.334941855697385,-3.,7.87989601659583e-16
-2.863646460949742,-4.5,3.99825469657681e-16
-3.2994837131960595,-4.5,1.7775461702799496e-18
-3.3893999856780255,-1.5,4.65992865358425e-7
-0.75,-5.534383502355557,1.7775461702799496e-18
1.1913372972830518,5.25,5.4234506634952946e-17
-1.7221595613009652e-16,-3.75,3.4068309872548056e-7
3.,4.5,4.700409111162837e-17
2.313810635715807,0.75,0.004616536823433177
-3.,4.637209966349096,1.74117667903826e-17
-5.262278676401087,1.9153128026237458,1.7775461702799496e-18
-1.6564427593884117,-1.5,0.011245180643333214
1.5,-2.598076211353316,0.0001450151636651605
-1.8683987076197401,-1.5,0.0052703657050003835
3.0993153600292924,0.75,0.000031953534419743096
5.25,1.9108437298975622,5.204741554615637e-18
3.5982099878831724,4.5,2.916064701470627e-19
3.342495570370004,-3.9834311042186865,1.4110659444391647e-15
2.917094621783173,-3.,1.5456726379210717e-9
-3.,-4.2232490843951975,1.4110659444391647e-15
-3.,-3.7722730569350906,5.105916445971084e-13
-0.925716648719441,-5.25,5.224111453718089e-16
4.5,-1.5,2.70096933234621e-12
5.25,-1.910843729897567,5.204741554615138e-18
-2.9754281846493056,-0.75,0.00009986000317524287
3.007016386514906,-1.0944644586421421,0.000031953534419743096
2.57179682172158,2.25,5.443015463463226e-6
7.347880794884119e-17,3.,0.00014501516366516006
4.289848881466276,-3.599610614244622,1.7775461702799496e-18
-2.604551106604525,2.1854778729342343,6.011968015692149e-6
3.75,-4.1394594957108986,1.7775461702799496e-18
3.257583751070479,1.5,9.65615874475133e-7
-3.0993153600292924,-0.75,0.000031953534419743096
-2.2552622898861805,-0.8208483439816049,0.0052703657050003835
-2.25,-1.299038105676657,0.0018944607764967165
0.8892523726467373,-2.443200814043362,0.0018616727524863115
-1.4000000000000015,-2.424871130596428,0.0005621136865086928
0.12855752193730785,-0.15320888862379564,0.03263900782703314
1.5,2.598076211353316,0.0001450151636651605
1.6000000000000005,2.7712812921102037,0.000031953534419743096
-1.9917155521093428,-1.671247785185002,0.0018616727524863115
-0.1532088886237956,-0.12855752193730785,0.03263900782703314
1.5,2.25,0.0011223307290206667
2.25,-1.2990381056766596,0.0018944607764966905
1.838506663485547,-1.5426902632476953,0.0052703657050003835
-0.75,-2.3138106357158077,0.004616536823433165
2.7574617084341826,0.486214897467405,0.0005621136865086928
2.25,-0.8321333610602464,0.0052703657050003835
2.2582625689776554,2.25,0.000031953534419743096
1.8879741701488801,2.25,0.0002760541703093237
0.17320508075688776,0.09999999999999999,0.03263900782703314
1.0919107027986075,3.,0.00003617451090313552
-2.25,2.5400289795387594,6.011968015692149e-6
-2.80259806142961,2.25,9.65615874475133e-7
0.069459271066772,-0.3939231012048833,0.04624001263839047
2.0569203509969256,-2.4513422179807303,0.000031953534419743096
0.75,-2.9754281846493056,0.00009986000317524273
-1.5,-3.,0.000010466381553879921
-2.0569203509969265,-2.4513422179807294,0.000031953534419743096
0.7878462024097664,0.13891854213354426,0.08782837915020494
0.75,0.15011772003233623,0.08420554276483577
0.3064177772475911,-0.25711504387461587,0.04624001263839047
-0.29999999999999993,0.5196152422706632,0.06638299583830051
-0.20521208599540167,-0.563815572471545,0.06638299583830051
-0.75,2.296212748401287e-17,0.08246703332222884
-2.208952774255902,-1.5,0.0013416466353328182
-0.9576564013118725,2.6311393382005437,0.0005621136865086928
-0.11093001110864215,0.75,0.08350768324490851
-0.75,0.27297767569965187,0.08762822181291681
1.0260604299770064,2.819077862357725,0.00014501516366516006
-1.5,-1.8449435386928388,0.005992694266312815
1.0000000000000002,-1.7320508075688772,0.02644387696330276
-0.8321333610602466,2.25,0.0052703657050003835
-1.787630388891314,1.5,0.007757717795644026
1.969615506024416,-0.3472963553338608,0.02644387696330276
-1.5,1.1031684455950594,0.03991484505998289
2.078460969082653,1.2,0.0052703657050003835
1.8834876110784626,-0.75,0.02427411622129422
-0.3967357065940461,2.25,0.009588220490537265
-1.5,-1.5994305161721385,0.012760781472722195
-1.5,1.8683987076197404,0.0052703657050003835
0.5908846518073249,0.10418890660015821,0.06638299583830051
-2.25,0.8189330270989557,0.005480097793269861
1.2855752193730787,1.532088886237956,0.02644387696330276
0.7948100696741837,-2.25,0.0057148223263469656
1.7320508075688767,-1.0000000000000009,0.02644387696330276
1.7320508075688774,0.9999999999999999,0.02644387696330276
2.1665770566268576,0.38202599086724676,0.012760781472722195
-2.7712812921102046,-1.5999999999999992,0.000031953534419743096
-1.5,-2.8179120579257035,0.000031953534419743096
-2.2981333293569337,1.9283628290596184,0.00014501516366516006
1.6287918755352395,0.75,0.04694607974993403
0.34729635533385994,-1.9696155060244163,0.02644387696330276
-0.75,-1.535315714370078,0.05738401828494276
0.75,-1.7814841368581644,0.03270578293573324
-1.9764961584165521,-2.25,0.00014501516366516006
-4.156921938165306,2.4,5.924345687850375e-13
-3.,-0.5289809421253938,0.0001188527955620746
-4.135957436088189,-1.5,1.3162307712855487e-10
-5.25,-2.4130840034911385,4.9677685937032504e-20
3.646846204036616,-4.5,4.9677685937032504e-20
3.117691453623978,-1.8000000000000016,9.65615874475133e-7
3.75,-4.421225906272002,4.9677685937032504e-20
-1.730287294925345,2.25,0.00046539805303078506
-0.75,-3.5118500168233715,9.65615874475133e-7
-2.25,-3.045823896007469,1.323721734755958e-7
1.5,-3.2575837510704786,9.65615874475133e-7
2.25,2.681445583336972,3.4792389371634932e-6
-1.9416445091405743,5.25,1.7775461702799496e-18
-2.25,4.007032240316168,9.56135726651194e-12
-3.3065463576978537e-16,-5.400000000000001,5.4234506634953445e-17
-4.979350882805236,-2.25,3.204886487227083e-17
-3.75,4.189699368021934,1.4694615698097055e-18
-0.7934714131880922,4.5,2.8224744683122384e-11
1.910843729897559,-5.25,5.204741554615884e-18
1.5,5.6857663406251415,2.4771529571749362e-20
-4.5,1.6642667221204939,5.924345687850375e-13
3.75,-4.469075972228289,4.144236892376069e-20
-0.75,-4.907146616849865,1.0772498202664696e-13
-2.25,-5.3260473197504945,4.9677685937032504e-20
-4.5,1.3777276490407724e-16,7.059221719753364e-11
-3.,-4.466474918973056,5.4234506634952946e-17
-2.25,3.7755013997410445,1.3162307712855487e-10
-3.,3.5752607777826295,6.549078182387088e-12
-2.9109688838521164,2.44259291680885,1.323721734755958e-7
0.75,2.274246046441134,0.0052703657050003835
0.75,-2.2409439629653827,0.006479701439860923
-0.75,2.069480652445628,0.012706240052077633
2.0694806524456286,-0.75,0.012706240052077598
-1.7320508075688765,3.,4.3945714016627755e-6
2.354850376775458,1.5,0.0005621136865086928
-1.1095111480803286,3.,0.000031953534419743096
-1.1628684873072737,3.194954910672089,6.011968015692149e-6
3.2908965343808663,-1.900000000000002,1.323721734755958e-7
2.25,2.5400289795387594,6.011968015692149e-6
-2.067978718044094,0.75,0.012760781472722195
-3.75,0.1227233719100582,2.959508114616795e-7
3.,-4.762110618767444,1.4052281781000853e-18
-5.168265123034106,-0.75,1.181207703937104e-15
1.5732926592980767,4.3225860556151785,9.56135726651194e-12
-1.5,4.342224764485228,9.56135726651194e-12
-3.,4.223249084395197,1.4110659444391647e-15
-4.54758528963562,-3.,3.6741284689571644e-17
-0.39745902175180337,5.25,8.359515109554326e-16
2.25,4.226868086888556,5.924345687850375e-13
0.75,4.13065200201449,1.5456726379210717e-9
-1.6416966879632133,-4.51052457977236,5.924345687850375e-13
-0.7293223462011073,4.136192562651273,1.5456726379210717e-9
0.6945927106677217,3.939231012048832,1.548536764664431e-8
0.764051981734492,-4.333154113253716,1.3162307712855487e-10
0.75,-3.939789496986343,1.4444298558803774e-8
-4.330127018922194,2.4999999999999996,3.130832586313487e-14
-1.8583284294509723,-3.75,1.5456726379210717e-9
-3.6770133269710943,3.0853805264953897,5.924345687850375e-13
0.7934714131880928,4.5,2.8224744683122384e-11
2.25,-4.779021703237897,7.168251644743677e-16
2.279672579457535,4.5,2.2178416669410118e-14
4.5,2.952121222355502,5.4234506634952946e-17
0.75,-4.961620387861248,2.723678463643794e-14
3.9834311042186856,3.342495570370004,1.4110659444391647e-15
-2.598076211353319,-4.5,1.9862260364244125e-15
0.7293223462011059,-4.136192562651274,1.5456726379210717e-9
-4.5,-0.9111748048827255,9.56135726651194e-12
-3.,-3.,1.1296105763666508e-9
2.60791518463372,4.5,1.3987365337041573e-15
3.1291191688773363,4.5,2.750515465294533e-17
2.25,-4.0070322403161684,9.56135726651194e-12
-4.5,-1.6378660541979102,1.0946953097782984e-12
3.983716857408417,-2.3000000000000025,9.56135726651194e-12
3.,3.7367974152394807,5.924345687850375e-13
3.,-3.575260777782631,6.549078182387057e-12
-1.5,4.586280156896936,4.896365418138044e-13
5.074340152243904,-1.846908773958615,5.4234506634952946e-17
5.25,2.255891272198758,6.258032961641667e-19
-1.6287918755352395,0.75,0.04694607974993403
2.5013705068278553,3.75,5.6090292435543664e-11
-3.3705955497235034,-2.828265482620773,1.3162307712855487e-10
-1.5,4.121216129181934,2.3268095536011474e-10
2.606236220927456,-3.,2.755376790050223e-8
-3.2941602640275867,3.75,3.130832586313487e-14
0.8938151944456567,-0.75,0.10513418761078087
-3.924384673617451,0.75,1.548536764664431e-8
-2.8282654826207736,3.3705955497235034,1.3162307712855487e-10
-4.5,3.110704750446724,3.028600878966309e-17
-1.5,0.75,0.061327518438564675
-0.75,3.9243846736174506,1.548536764664431e-8
-3.1516628535361257,-2.25,8.150924726028585e-8
-3.7587704831436333,1.3680805733026755,1.548536764664431e-8
3.75,0.,3.4068309872548104e-7
0.75,5.934383502355556,1.1837984514392586e-21
-0.6598630751343353,-3.7422694614463907,1.323721734755958e-7
-3.75,-1.3780516143874726,1.7676457282959594e-8
-3.,-2.6062362209274554,2.755376790050215e-8
0.,-4.4,1.3162307712855593e-10
2.0000000000000004,3.4641016151377544,1.548536764664431e-8
-1.2996765446375411,3.570831958986452,1.323721734755958e-7
-5.25,2.2558912721987574,6.25803296164165e-19
-2.571150438746158,-3.0641777724759116,1.548536764664431e-8
-5.934383502355556,0.75,1.1837984514392586e-21
5.878352764434148,-0.75,1.476953995391716e-20
2.25,-5.494577589600393,1.2501365189330375e-20
5.545883166322882,-2.25,1.1837984514392586e-21
-1.0418890660015818,5.908846518073248,1.1837984514392586e-21
5.6857663406251415,-1.5,2.477152957174928e-20
1.5,-5.786096063264505,1.1837984514392586e-21
5.326047319750494,-2.25,4.9677685937032504e-20
4.670996769049349,-3.75,1.1837984514392586e-21
3.,2.3713540637200947,1.1355831163501256e-7
3.464101615137755,1.9999999999999998,1.548536764664431e-8
4.5,-3.59820998788317,2.9160647014706994e-19
-0.75,2.25,0.006150839457091657
1.3648883784982564,-3.75,2.0940096871710877e-8
-1.5,2.3548503767754574,0.0005621136865086928
-1.5,3.935379017967442,1.4280405365614138e-9
-3.,2.6849431313149372,1.3030792409661727e-8
-2.6849431313149372,-3.,1.303079240966173e-8
2.8282654826207736,3.3705955497235034,1.3162307712855487e-10
6.888638245203862e-17,4.5,7.059221719753367e-11
3.,2.822311542340719,6.234830642185265e-9
3.75,1.38688893510041,1.548536764664431e-8
3.75,-0.6612261776567439,1.2778448640618993e-7
5.25,-1.5,3.32011160809839e-17
-4.918160701273202,3.,2.966534248926972e-19
-2.6997079606834653,3.2173866610997077,1.5456726379210717e-9
-2.2864197732093072,-3.75,1.3162307712855487e-10
5.196152422706632,3.,1.1837984514392586e-21
4.136639992842482,3.4710530923073124,5.4234506634952946e-17
-4.226868086888556,-2.25,5.924345687850375e-13
-3.,-4.709700753550916,1.7775461702799496e-18
-5.196152422706632,-2.999999999999999,1.1837984514392586e-21
-4.5,3.6468462040366147,4.9677685937032504e-20
5.25,-2.8845234978416983,1.1837984514392586e-21

==> figures/wigAlpB.csv <==
-6.,1.8369701987210297e-16,1.1837984514392586e-21
-5.934383502355556,0.75,1.1837984514392586e-21
-5.908846518073248,1.041889066001584,1.1837984514392586e-21
-5.878352764434148,0.75,1.4769539953917225e-20
-5.786096063264505,-1.5,1.1837984514392586e-21
-5.734383502355558,-0.75,4.9677685937032504e-20
-5.711884967470808,-1.0071594304681943,4.9677685937032504e-20
-5.6857663406251415,-1.5,2.4771529571749452e-20
-5.677111662958909,1.5,2.6806262693237723e-20
-5.63815572471545,2.0521208599540133,1.1837984514392586e-21
-5.580130721557067,-0.75,1.3823202787568724e-18
-5.579828734867466,1.5,4.9677685937032504e-20
-5.545883166322881,2.25,1.1837984514392586e-21
-5.534383502355557,0.75,1.7775461702799496e-18
-5.514923416868365,0.972429794934812,1.7775461702799496e-18
-5.494577589600394,2.25,1.250136518933019e-20
-5.481167351003246,-1.5,8.761483496405118e-19
-5.45021720055827,-1.9837168312888784,4.9677685937032504e-20
-5.400000000000001,0.,5.423450663495361e-17
-5.373561406470427,1.5,1.7775461702799496e-18
-5.334383502355558,-0.75,5.4234506634952946e-17
-5.3260473197504945,-2.25,4.9677685937032504e-20
-5.317961866265924,-0.9377001594014222,5.4234506634952946e-17
-5.294349349109546,0.75,3.258324951852461e-16
-5.285934202751043,1.5,2.40624945276346e-17
-5.262278676401087,1.9153128026237458,1.7775461702799496e-18
-5.25,-2.8845234978416996,1.1837984514392586e-21
-5.25,-2.4130840034911385,4.9677685937032504e-20
-5.25,-1.9658312835430698,1.6888994494837749e-18
-5.25,-1.910843729897562,5.2047415546156364e-18
-5.25,-1.191337297283053,5.4234506634952946e-17
-5.25,-0.9257166487194393,5.22411145371815e-16
-5.25,-0.4854685728491248,7.837145996129405e-16
-5.25,0.3974590217518058,8.359515109554312e-16
-5.25,0.925716648719443,5.224111453718089e-16
-5.25,1.1913372972830527,5.4234506634952946e-17
-5.25,1.9108437298975631,5.20474155461562e-18
-5.25,2.25,6.473953428359041e-19
-5.25,2.413084003491138,4.9677685937032504e-20
-5.25,2.8845234978416983,1.1837984514392586e-21
-5.196152422706632,-2.999999999999999,1.1837984514392586e-21
-5.180931895631243,-2.25,1.1902576770402846e-18
-5.167294078073386,-1.5,5.4234506634952946e-17
-5.134383502355558,-0.75,1.4110659444391647e-15
-5.1210003156634825,-0.9029705238680361,1.4110659444391647e-15
-5.1062114731781065,2.25,1.7775461702799496e-18
-5.100501881677008,-0.75,6.4759040439052924e-15
-5.074340152243906,-1.846908773958611,5.4234506634952946e-17
-5.029349913847288,-1.5,9.61634530371737e-16
-5.022947341949746,-2.8999999999999986,4.9677685937032504e-20
-5.,0.,3.130832586313496e-14
-4.979350882805236,2.25,3.204886487227089e-17
-4.978349323738897,3.,4.46089510208054e-20
-4.961026749676346,1.5,1.4110659444391647e-15
-4.952926588128774,3.,4.9677685937032504e-20
-4.934383502355557,0.75,3.130832586313487e-14
-4.92403876506104,0.8682408883346535,3.130832586313487e-14
-4.907146616849865,0.75,1.0772498202664799e-13
-4.886401628086723,1.7785047452934781,1.4110659444391647e-15
-4.886375626605719,2.25,5.4234506634952946e-17
-4.849742261192858,2.8,1.7775461702799496e-18
-4.80845201499213,1.5,2.3525893994665223e-14
-4.768708738639823,-2.25,7.804769974297439e-16
-4.762110618767444,-3.,1.405228178100082e-18
-4.7547594212793065,1.5,3.130832586313487e-14
-4.734383502355558,-0.75,5.924345687850375e-13
-4.7270772144586,-0.8335112528012643,5.924345687850375e-13
-4.714345079953795,0.75,1.4910498763140432e-12
-4.709700753550915,-3.,1.7775461702799496e-18
-4.698463103929543,-1.7101007166283433,3.130832586313487e-14
-4.67653718043597,-2.699999999999999,5.4234506634952946e-17
-4.670996769049349,-3.75,1.1837984514392586e-21
-4.666539780033331,-2.25,1.4110659444391647e-15
-4.643864187157533,-3.75,6.593439149102109e-21
-4.6000000000000005,0.,9.561357266511994e-12
-4.596266658713867,3.856725658119237,1.1837984514392586e-21
-4.548492092882268,-1.5,5.924345687850375e-13
-4.54758528963562,-3.,3.6741284689571644e-17
-4.546597508340004,-0.75,9.013624888991574e-12
-4.534383502355557,0.75,9.56135726651194e-12
-4.530115663856157,0.7987816172678813,9.56135726651194e-12
-4.522877631464615,2.25,2.0948846807774765e-14
-4.513817902937165,1.5,2.1001388263653615e-12
-4.510524579772361,1.6416966879632109,5.924345687850375e-13
-4.503332099679081,2.5999999999999996,1.4110659444391647e-15
-4.5,-3.9217461965155573,6.5614651506848815e-21
-4.5,-3.75,3.527679721972887e-20
-4.5,-3.5982099878831724,2.916064701470624e-19
-4.5,-3.110704750446724,3.0286008789663025e-17
-4.5,-2.952121222355502,5.4234506634952946e-17
-4.5,-2.604758731514946,1.4110659444391647e-15
-4.5,-2.279672579457536,2.217841666941022e-14
-4.5,-2.135706216471055,3.130832586313487e-14
-4.5,-1.6642667221204928,5.924345687850375e-13
-4.5,-1.6378660541979102,1.0946953097782984e-12
-4.5,-1.2488169953937482,5.627496370179622e-12
-4.5,-0.8525530332654845,1.8856593529364112e-11
-4.5,-0.75,3.054590442851182e-11
-4.5,1.3777276490407724e-16,7.059221719753364e-11
-4.5,0.75,3.054590442851147e-11
-4.5,0.8525530332654858,1.8856593529363834e-11
-4.5,1.5,2.7009693323462483e-12
-4.5,1.6642667221204939,5.924345687850375e-13
-4.5,2.1357062164710543,3.130832586313487e-14
-4.5,2.279672579457536,2.217841666941017e-14
-4.5,2.603039181005255,1.5590665198816677e-15
-4.5,2.8636464609497416,3.998254696576838e-16
-4.5,3.,4.700409111162823e-17
-4.5,3.299483713196059,1.7775461702799496e-18
-4.5,3.6468462040366147,4.9677685937032504e-20
-4.5,3.7759483402977616,3.165425325479875e-20
-4.469075972228287,-3.75,4.1442368923760727e-20
-4.466474918973056,-3.,5.4234506634952946e-17
-4.4467039334609435,-2.25,3.130832586313487e-14
-4.443057770090073,-3.728168136181928,4.9677685937032504e-20
-4.428312067282776,3.75,4.8458110139913973e-20
-4.421225906272001,3.75,4.9677685937032504e-20
-4.4,0.,1.3162307712855557e-10
-4.382671835632173,2.25,1.9474887043889976e-13
-4.352905652913624,3.,6.877788454805092e-16
-4.342224764485228,1.5,9.56135726651194e-12
-4.334941855697385,-3.,7.87989601659583e-16
-4.334383502355557,0.75,1.3162307712855487e-10
-4.333154113253715,0.7640519817344951,1.3162307712855487e-10
-4.3301270189221945,-2.4999999999999987,3.130832586313487e-14
-4.322586055615179,-1.573292659298076,9.56135726651194e-12
-4.289848881466277,-3.5996106142446203,1.7775461702799496e-18
-4.25346136471329,-0.75,7.037626430857519e-10
-4.226868086888556,-2.25,5.924345687850375e-13
-4.2232490843951975,3.,1.4110659444391647e-15
-4.2,0.,1.5456726379210756e-9
-4.186980480522487,2.25,2.2197799888907354e-12
-4.156921938165306,2.4,5.924345687850375e-13
-4.139459495710898,-3.75,1.7775461702799496e-18
-4.137385498352251,1.5,1.3077800031791172e-10
-4.136639992842481,3.4710530923073133,5.4234506634952946e-17
-4.136192562651273,0.7293223462011089,1.5456726379210717e-9
-4.135957436088188,1.5,1.3162307712855487e-10
-4.134647531457997,1.5048886306329432,1.3162307712855487e-10
-4.13065200201449,0.75,1.5456726379210717e-9
-4.121216129181935,-1.5,2.3268095536011014e-10
-4.064779782680614,3.,2.089007363586305e-14
-4.023729395149874,-2.25,8.880142199404282e-12
-4.0070322403161684,2.25,9.56135726651194e-12
-3.9932080230403306,-2.25,1.723711971719899e-11
-3.9837168574084183,2.3,9.56135726651194e-12
-3.983431104218685,3.3424955703700054,1.4110659444391647e-15
-3.980023249817338,-3.,3.130832586313487e-14
-3.952992316833105,4.5,1.1837984514392586e-21
-3.9467090073008158,-1.4364846019678084,1.5456726379210717e-9
-3.9397894969863425,-0.75,1.4444298558803781e-8
-3.9392310120488325,-0.6945927106677201,1.548536764664431e-8
-3.924384673617451,0.75,1.548536764664431e-8
-3.9217461965155582,4.5,6.5614651506848845e-21
-3.9170912907876416,1.5,1.5456726379210717e-9
-3.9160930029414254,3.,1.7879652053131903e-13
-3.897114317029975,2.25,7.059221719753314e-11
-3.857693085149794,-3.75,5.4234506634952946e-17
-3.8567256581192364,4.596266658713868,1.1837984514392586e-21
-3.8302222155948895,3.2139380484326976,3.130832586313487e-14
-3.8105117766515306,2.1999999999999997,1.3162307712855487e-10
-3.791570271400138,-2.25,1.2355899086750635e-10
-3.7759483402977603,4.5,3.1654253254799066e-20
-3.7755013997410445,-2.25,1.3162307712855487e-10
-3.7587704831436333,1.3680805733026755,1.548536764664431e-8
-3.7511646016795135,-2.25,2.731106730894542e-10
-3.75,-4.643864187157533,6.593439149102194e-21
-3.75,-4.469075972228286,4.144236892376119e-20
-3.75,-4.421225906272001,4.9677685937032504e-20
-3.75,-4.1394594957108986,1.7775461702799496e-18
-3.75,-3.857693085149794,5.4234506634952946e-17
-3.75,-3.7205112830999627,7.14826311545925e-16
-3.75,-3.490450861838397,1.0480608994188507e-14
-3.75,-3.2638129753805734,9.174370574909899e-14
-3.75,-3.,5.619759754518653e-13
-3.75,-2.8984824115344914,2.72678179141764e-12
-3.75,-2.359733283729079,1.0586101755351863e-10
-3.75,-2.250981177014797,2.7588716063016835e-10
-3.75,-2.1650635094610946,6.256423681502458e-10
-3.75,-1.8583284294509732,1.5456726379210717e-9
-3.75,-1.4209299627358227,1.4478830119119466e-8
-3.75,-1.3780516143874726,1.7676457282959594e-8
-3.75,-0.9916548135117008,7.761205162084436e-8
-3.75,-0.6612261776567424,1.277844864061902e-7
-3.75,-0.5715026151380719,1.323721734755958e-7
-3.75,2.2962127484012875e-16,3.4068309872548093e-7
-3.75,0.5715026151380698,1.323721734755958e-7
-3.75,0.75,1.1430502872953164e-7
-3.75,1.3648883784982595,2.0940096871710324e-8
-3.75,1.3868889351004094,1.548536764664431e-8
-3.75,1.5,1.2140858402707842e-8
-3.75,1.9651527046865742,1.2252607477654344e-9
-3.75,2.25,2.798813539107273e-10
-3.75,2.2864197732093072,1.3162307712855487e-10
-3.75,2.6337822640498634,9.56135726651194e-12
-3.75,2.9811447548904195,5.924345687850375e-13
-3.75,3.1466236169148014,3.2512150367532526e-13
-3.75,3.294160264027587,3.130832586313487e-14
-3.75,3.5759266745886906,1.4110659444391647e-15
-3.75,3.75,5.728249350482754e-16
-3.75,4.060553798742476,1.646756198184289e-17
-3.75,4.189699368021934,1.4694615698097055e-18
-3.75,4.469075972228287,4.1442368923760883e-20
-3.75,4.67099676904935,1.1837984514392586e-21
-3.7443695950307454,0.75,1.1749564576759602e-7
-3.7422694614463907,0.6598630751343367,1.323721734755958e-7
-3.7368781373554145,1.5,1.2972909981482779e-8
-3.73679741523948,3.,5.924345687850375e-13
-3.7281681361819285,4.443057770090073,4.9677685937032504e-20
-3.7181173452204113,0.75,1.323721734755958e-7
-3.704294877009506,3.75,7.92915568345256e-16
-3.697255444215254,-1.5,1.548536764664431e-8
-3.677013326971095,-3.085380526495389,5.924345687850375e-13
-3.6731106247794862,4.5,4.601101524585614e-20
-3.646846204036615,4.5,4.9677685937032504e-20
-3.642734745418042,-1.5,4.447404457686487e-8
-3.6373066958946425,2.0999999999999996,1.5456726379210717e-9
-3.5996106142446216,-4.289848881466277,1.7775461702799496e-18
-3.5982099878831724,4.5,2.916064701470623e-19
-3.57592667458869,-3.75,1.4110659444391647e-15
-3.575260777782628,3.,6.549078182387118e-12
-3.5708319589864517,1.2996765446375418,1.323721734755958e-7
-3.550032738768535,0.75,8.113718029827081e-7
-3.545307910843949,0.6251334396009505,9.65615874475133e-7
-3.532275565163186,2.25,1.5456726379210717e-9
-3.5238044383472986,2.956823004558082,9.56135726651194e-12
-3.5118500168233715,0.75,9.65615874475133e-7
-3.4904508618383976,3.75,1.0480608994188507e-14
-3.48062744290538,-3.,9.56135726651194e-12
-3.4774195976428666,1.5,1.323721734755958e-7
-3.471053092307313,4.136639992842482,5.4234506634952946e-17
-3.464101615137755,1.9999999999999998,1.548536764664431e-8
-3.4000000000000004,0.,6.0119680156921546e-6
-3.3893999856780255,-1.5,4.65992865358425e-7
-3.3828934348292705,-1.2312725159724072,9.65615874475133e-7
-3.375952355767796,-2.25,1.0504827266945335e-8
-3.3705955497235034,-2.828265482620773,1.3162307712855487e-10
-3.3569496538371855,-0.75,4.755269740190552e-6
-3.348346360241508,-0.5904038040675621,6.011968015692149e-6
-3.3424955703700054,-3.983431104218685,1.4110659444391647e-15
-3.3405057445477433,-3.75,2.6390767115061613e-14
-3.305582688426332,0.75,6.011968015692149e-6
-3.299483713196058,4.5,1.7775461702799496e-18
-3.2941602640275867,3.75,3.130832586313487e-14
-3.290896534380867,1.9,1.323721734755958e-7
-3.289049730585327,-2.25,1.548536764664431e-8
-3.257583751070479,-1.5,9.65615874475133e-7
-3.24027411760543,0.75,0.000014225613094000203
-3.2173866610997077,-2.699707960683465,1.5456726379210717e-9
-3.2139380484326976,-3.8302222155948895,3.130832586313487e-14
-3.2000000000000006,0.,0.000031953534419743116
-3.1988610323442765,-3.,1.3162307712855487e-10
-3.1949549106720885,1.1628684873072743,6.011968015692149e-6
-3.154071756046113,1.5,3.3417432707906046e-6
-3.1516628535361257,-2.25,8.150924726028585e-8
-3.1513848096390658,0.5556741685341783,0.000031953534419743096
-3.1466236169148,3.75,3.251215036753277e-13
-3.11769145362398,-1.799999999999999,9.65615874475133e-7
-3.1107047504467236,-4.5,3.028600878966321e-17
-3.0993153600292924,0.75,0.000031953534419743096
-3.0853805264953893,3.677013326971095,5.924345687850375e-13
-3.064177772475912,-2.571150438746157,1.548536764664431e-8
-3.0458238960074686,-2.25,1.323721734755958e-7
-3.0432144239982715,3.,9.127382488490844e-10
-3.0377479044980915,1.5,6.011968015692149e-6
-3.0199631610177624,3.75,5.29727664727137e-13
-3.007016386514907,1.0944644586421404,0.000031953534419743096
-3.,-4.978349323738897,4.460895102080554e-20
-3.,-4.918160701273203,2.9665342489269063e-19
-3.,-4.547585289635619,3.674128468957181e-17
-3.,-4.466474918973056,5.4234506634952946e-17
-3.,-4.2232490843951975,1.4110659444391647e-15
-3.,-3.9800232498173385,3.130832586313487e-14
-3.,-3.75,5.619759754518653e-13
-3.,-3.7103557743877444,1.5674668190058124e-12
-3.,-3.4806274429053805,9.56135726651194e-12
-3.,-3.198861032344277,1.3162307712855487e-10
-3.,-3.,1.1296105763666508e-9
-3.,-2.822311542340719,6.234830642185268e-9
-3.,-2.6062362209274554,2.755376790050215e-8
-3.,-2.3713540637200947,1.1355831163501257e-7
-3.,-2.25,2.8935579641084157e-7
-3.,-1.9680808149036677,9.65615874475133e-7
-3.,-1.5809506424308912,6.011968015692149e-6
-3.,-1.3640160954548826,0.00001794907134103667
-3.,-1.0919107027986066,0.00003617451090313579
-3.,-0.75,0.00008639141608170436
-3.,-0.42426211127093816,0.00012403198517357779
-3.,0.42426211127093905,0.0001240319851735776
-3.,0.75,0.00008639141608170432
-3.,1.0919107027986075,0.00003617451090313552
-3.,1.3640160954548828,0.000017949071341036642
-3.,1.580950642430891,6.011968015692149e-6
-3.,1.9680808149036682,9.65615874475133e-7
-3.,2.25,2.893557964108421e-7
-3.,2.371354063720095,1.1355831163501248e-7
-3.,2.6353282112220695,1.548536764664431e-8
-3.,2.917094621783173,1.5456726379210717e-9
-3.,3.0745064065679575,7.556988979879351e-10
-3.,3.451225233487115,2.2298447689002836e-11
-3.,3.4975199595719757,9.023650604276906e-12
-3.,3.7367974152394807,5.924345687850375e-13
-3.,3.7722730569350906,5.105916445971092e-13
-3.,4.064779782680613,2.0890073635863093e-14
-3.,4.352905652913623,6.877788454805107e-16
-3.,4.5,4.7004091111628185e-17
-3.,4.709700753550915,1.7775461702799496e-18
-3.,4.952926588128774,4.9677685937032504e-20
-2.9811447548904204,3.75,5.924345687850375e-13
-2.9754281846493056,-0.75,0.00009986000317524287
-2.9729261535965437,-2.25,3.821054503144345e-7
-2.9568230045580814,3.523804438347299,9.56135726651194e-12
-2.954423259036624,0.520944533000792,0.00014501516366516006
-2.9521212223555016,4.5,5.4234506634952946e-17
-2.944486372867092,1.7,6.011968015692149e-6
-2.9170946217831726,-3.,1.5456726379210717e-9
-2.9109688838521164,2.44259291680885,1.323721734755958e-7
-2.899999999999999,5.022947341949745,4.9677685937032504e-20
-2.8930480316322527,-0.75,0.00014501516366516006
-2.884523497841698,5.25,1.1837984514392586e-21
-2.868202608981655,-1.5,0.00002601903515560838
-2.863646460949742,-4.5,3.99825469657681e-16
-2.8402157688842733,2.25,8.367450337725281e-7
-2.8282654826207736,3.3705955497235034,1.3162307712855487e-10
-2.8190778623577253,-1.026060429977006,0.00014501516366516006
-2.817912057925704,-1.5,0.000031953534419743096
-2.80259806142961,2.25,9.65615874475133e-7
-2.800000000000003,-4.849742261192856,1.7775461702799496e-18
-2.799999999999999,4.849742261192858,1.7775461702799496e-18
-2.78486077440157,0.75,0.0003637834268316435
-2.779609097465323,-1.5,0.000051652756280484736
-2.777232972559754,-2.25,1.4918805730944732e-6
-2.7712812921102046,-1.5999999999999992,0.000031953534419743096
-2.757885378772402,3.75,6.357006561287138e-12
-2.7577599952283207,2.314035394871542,9.65615874475133e-7
-2.7574617084341826,0.486214897467406,0.0005621136865086928
-2.699999999999999,4.676537180435969,5.4234506634952946e-17
-2.6997079606834653,3.2173866610997077,1.5456726379210717e-9
-2.686780703235213,-0.75,0.0005621136865086928
-2.6814455833369726,-2.25,3.4792389371634847e-6
-2.6353282112220695,-3.,1.548536764664431e-8
-2.633782264049864,-3.75,9.56135726651194e-12
-2.6311393382005437,-0.9576564013118724,0.0005621136865086928
-2.606236220927456,3.,2.755376790050214e-8
-2.604758731514945,4.5,1.4110659444391647e-15
-2.604551106604525,2.1854778729342343,6.011968015692149e-6
-2.6021596575236967,0.75,0.0010952570009711187
-2.6,0.,0.0018616727524863122
-2.598076211353319,-4.5,1.9862260364244125e-15
-2.598076211353316,1.5,0.00014501516366516006
-2.587076415332067,5.25,3.178022816297741e-20
-2.571150438746158,-3.0641777724759116,1.548536764664431e-8
-2.5605001578317412,-0.45148526193401806,0.0018616727524863115
-2.551780233747537,-0.75,0.0014126656638739179
-2.5400289795387594,2.25,6.011968015692149e-6
-2.5172988935318403,3.,6.444815888747496e-8
-2.501370506827855,3.75,5.6090292435543716e-11
-2.499999999999999,4.330127018922194,3.130832586313487e-14
-2.480513374838173,0.75,0.0018616727524863115
-2.45134221798073,-2.0569203509969256,0.000031953534419743096
-2.443200814043362,-0.8892523726467385,0.0018616727524863115
-2.44259291680885,-2.9109688838521164,1.323721734755958e-7
-2.424871130596429,-1.3999999999999992,0.0005621136865086928
-2.419723083461583,-0.75,0.0028662692603627134
-2.4130840034911385,5.25,4.9677685937032504e-20
-2.4000000000000026,-4.156921938165305,5.924345687850375e-13
-2.3999999999999995,4.156921938165306,5.924345687850375e-13
-2.371354063720095,3.,1.1355831163501257e-7
-2.3635386072292994,0.41675562640063374,0.0052703657050003835
-2.354850376775458,1.5,0.0005621136865086928
-2.3154433057442247,-3.,1.323721734755958e-7
-2.314035394871542,-2.7577599952283207,9.65615874475133e-7
-2.3138106357158073,0.75,0.0046165368234331716
-2.2999999999999994,3.9837168574084183,9.56135726651194e-12
-2.2981333293569337,1.9283628290596184,0.00014501516366516006
-2.286419773209307,3.75,1.3162307712855487e-10
-2.274246046441134,-0.75,0.0052703657050003835
-2.258262568977656,2.25,0.000031953534419743096
-2.2558912721987587,-5.25,6.258032961641609e-19
-2.2552622898861805,0.8208483439816054,0.0052703657050003835
-2.2516660498395407,1.2999999999999998,0.0018616727524863115
-2.250981177014797,3.75,2.758871606301674e-10
-2.25,-5.3836479842344165,3.697147725391425e-20
-2.25,-5.254333742813686,6.1333293789254135e-19
-2.25,-5.1062114731781065,1.7775461702799496e-18
-2.25,-4.886375626605719,5.4234506634952946e-17
-2.25,-4.666539780033331,1.4110659444391647e-15
-2.25,-4.5,2.4060161476815715e-14
-2.25,-4.3826718356321726,1.9474887043890147e-13
-2.25,-4.186980480522486,2.2197799888907633e-12
-2.25,-3.897114317029969,7.059221719753611e-11
-2.25,-3.7511646016795153,2.731106730894466e-10
-2.25,-3.532275565163186,1.5456726379210717e-9
-2.25,-3.2890497305853272,1.548536764664431e-8
-2.25,-3.045823896007469,1.323721734755958e-7
-2.25,-2.972926153596543,3.821054503144364e-7
-2.25,-2.777232972559754,1.4918805730944819e-6
-2.25,-2.57179682172158,5.44301546346323e-6
-2.25,-2.3576057104921113,0.000022807246552242293
-2.25,-2.25,0.000035268974001437936
-2.25,-1.976496158416552,0.00014501516366516006
-2.25,-1.649741856598029,0.0005621136865086928
-2.25,-1.30780108674306,0.0018413889082434544
-2.25,-1.299038105676657,0.0018944607764967165
-2.25,-0.8189330270989551,0.005480097793269861
-2.25,-0.5454244871811793,0.008141428375351617
-2.25,-0.24549385678203398,0.01008378442435131
-2.25,0.1274181165724052,0.010470675211385571
-2.25,0.54542448718118,0.008141428375351607
-2.25,0.8189330270989557,0.005480097793269861
-2.25,1.2990381056766578,0.0018944607764967078
-2.25,1.3078010867430585,0.0018413889082434598
-2.25,1.6497418565980295,0.0005621136865086928
-2.25,1.8879741701488808,0.0002760541703093228
-2.25,1.9764961584165521,0.00014501516366516006
-2.25,2.25,0.000035268974001438106
-2.25,2.4716476095513364,0.000012307678873477391
-2.25,2.681445583336972,3.4792389371634932e-6
-2.25,2.9729261535965437,3.82105450314435e-7
-2.25,3.0458238960074686,1.323721734755958e-7
-2.25,3.289049730585327,1.548536764664431e-8
-2.25,3.5322755651631854,1.5456726379210717e-9
-2.25,3.7511646016795135,2.731106730894534e-10
-2.25,3.897114317029976,7.059221719753258e-11
-2.25,4.007032240316168,9.56135726651194e-12
-2.25,4.2268680868885555,5.924345687850375e-13
-2.25,4.4467039334609435,3.130832586313487e-14
-2.25,4.5800776963593055,1.3169746018769875e-14
-2.25,4.779021703237897,7.168251644743684e-16
-2.25,4.979350882805236,3.2048864872270846e-17
-2.25,5.180931895631243,1.1902576770402848e-18
-2.25,5.3260473197504945,4.9677685937032504e-20
-2.25,5.545883166322881,1.1837984514392586e-21
-2.208952774255902,1.5,0.0013416466353328195
-2.2,8.980743193747259e-17,0.012760781472722199
-2.1854778729342343,-2.604551106604525,6.011968015692149e-6
-2.166577056626858,-0.3820259908672461,0.012760781472722195
-2.1658414973806126,3.,4.91232924892586e-7
-2.165063509461099,-3.75,6.256423681502301e-10
-2.1449244407331385,-1.7998053071223101,0.0005621136865086928
-2.135706216471055,4.5,3.130832586313487e-14
-2.1116245421975988,1.5,0.0018616727524863115
-2.100000000000002,-3.637306695894641,1.5456726379210717e-9
-2.0784609690826534,-1.1999999999999995,0.0052703657050003835
-2.069480652445628,-0.75,0.012706240052077636
-2.0679787180440945,-0.75,0.012760781472722195
-2.067323765728999,-0.7524443153164712,0.012760781472722195
-2.0606080645909675,-0.75,0.013249726357066574
-2.0569203509969265,-2.4513422179807294,0.000031953534419743096
-2.0521208599540164,-5.63815572471545,1.1837984514392586e-21
-2.0327218040408814,2.25,0.00012245405325103027
-2.0232381629281866,-1.5,0.0031003652977777425
-2.0000000000000018,-3.4641016151377535,1.548536764664431e-8
-1.9999999999999991,3.464101615137755,1.548536764664431e-8
-1.9917155521093426,1.6712477851850027,0.0018616727524863115
-1.9837168312888789,5.45021720055827,4.9677685937032504e-20
-1.9764961584165521,-2.25,0.00014501516366516006
-1.969615506024416,0.3472963553338614,0.02644387696330276
-1.9680808149036675,3.,9.65615874475133e-7
-1.9492804393798386,-2.25,0.00018530256408926448
-1.9416445091405743,5.25,1.7775461702799496e-18
-1.9283628290596182,2.298133329356934,0.00014501516366516006
-1.915312802623745,5.262278676401087,1.7775461702799496e-18
-1.9108437298975622,5.25,5.204741554615637e-18
-1.9052558883257653,1.0999999999999999,0.012760781472722195
-1.8999999999999992,3.290896534380867,1.323721734755958e-7
-1.8879741701488808,-2.25,0.0002760541703093228
-1.8834876110784633,-0.75,0.02427411622129417
-1.8793852415718169,-0.6840402866513373,0.02644387696330276
-1.8683987076197401,-1.5,0.0052703657050003835
-1.8583284294509725,3.75,1.5456726379210717e-9
-1.848627722107627,-0.75,0.02644387696330276
-1.8469087739586147,-5.074340152243905,5.4234506634952946e-17
-1.8449435386928392,-1.5,0.005992694266312807
-1.8385066634855471,1.5426902632476949,0.0052703657050003835
-1.7999999999999998,0.,0.04694607974993404
-1.7998053071223108,-2.1449244407331385,0.0005621136865086928
-1.7876303888913152,-1.5,0.007757717795644
-1.7814841368581655,0.75,0.03270578293573315
-1.7785047452934808,-4.886401628086722,1.4110659444391647e-15
-1.7726539554219747,-0.31256671980047407,0.04694607974993403
-1.7320508075688794,-3.,4.394571401662746e-6
-1.7320508075688774,0.9999999999999999,0.02644387696330276
-1.7302872949253456,-2.25,0.00046539805303078485
-1.7101007166283468,-4.698463103929541,3.130832586313487e-14
-1.7000000000000017,-2.944486372867091,6.011968015692149e-6
-1.6917709884905636,4.5,5.596978849952728e-13
-1.6914467174146353,-0.6156362579862036,0.04694607974993403
-1.6852977748617517,-1.4141327413103866,0.012760781472722195
-1.6712477851850027,-1.9917155521093426,0.0018616727524863115
-1.6642667221204945,-4.5,5.924345687850375e-13
-1.6564427593884117,-1.5,0.011245180643333214
-1.649741856598029,2.25,0.0005621136865086928
-1.64169668796321,4.510524579772361,5.924345687850375e-13
-1.6378660541979104,4.5,1.0946953097782982e-12
-1.6287918755352395,0.75,0.04694607974993403
-1.5999999999999999,0.,0.07149386846645872
-1.5994305161721385,1.5,0.012760781472722195
-1.580950642430891,-3.,6.011968015692149e-6
-1.575692404819533,-0.27783708426708803,0.07149386846645871
-1.5732926592980794,-4.3225860556151785,9.56135726651194e-12
-1.55884572681199,-0.8999999999999995,0.04694607974993403
-1.5426902632476949,-1.8385066634855471,0.0052703657050003835
-1.535315714370079,-0.75,0.05738401828494266
-1.5320888862379558,1.285575219373079,0.02644387696330276
-1.5048886306329425,4.134647531457998,1.3162307712855487e-10
-1.5035081932574534,0.5472322293210702,0.07149386846645871
-1.5,-5.6857663406251415,2.477152957174929e-20
-1.5,-5.467890695853513,9.873647705297862e-19
-1.5,-5.25,3.3201116080984115e-17
-1.5,-5.167294078073386,5.4234506634952946e-17
-1.5,-4.961026749676346,1.4110659444391647e-15
-1.5,-4.7547594212793065,3.130832586313487e-14
-1.5,-4.548492092882268,5.924345687850375e-13
-1.5,-4.3626603700462265,8.672775599302736e-12
-1.5,-4.137385498352252,1.3077800031791133e-10
-1.5,-4.121216129181924,2.3268095536017443e-10
-1.5,-3.917091290787642,1.5456726379210717e-9
-1.5,-3.736878137355414,1.2972909981482817e-8
-1.5,-3.5403023642569296,9.893738180805506e-8
-1.5,-3.3459245705514915,6.307777099019475e-7
-1.5,-3.154071756046112,3.341743270790619e-6
-1.5,-3.,0.000010466381553879921
-1.5,-2.8179120579257035,0.000031953534419743096
-1.5,-2.5980762113533142,0.0001450151636651631
-1.5,-2.25,0.0011223307290206689
-1.5,-2.1116245421975988,0.0018616727524863115
-1.5,-1.8683987076197401,0.0052703657050003835
-1.5,-1.787630388891314,0.007757717795644025
-1.5,-1.5,0.01758931034084306
-1.5,-1.3176641056110345,0.02644387696330276
-1.5,-1.25864944676592,0.03073796759183784
-1.5,-0.8660254037844379,0.055286091846222477
-1.5,-0.5547555740401642,0.07149386846645871
-1.5,-0.5386815700997183,0.07211459926131378
-1.5,-0.10986956535377934,0.08147166497585695
-1.5,0.15813835808808974,0.08100549561590802
-1.5,0.3363229405870601,0.07791822288904587
-1.5,0.5490734840855926,0.0717599640364388
-1.5,0.7310552654045457,0.062313968126621634
-1.5,0.8660254037844385,0.05528609184622245
-1.5,1.1031684455950594,0.03991484505998289
-1.5,1.2935578277520308,0.028197924921368363
-1.5,1.3943160706250184,0.02272151646355991
-1.5,1.5994305161721385,0.012760781472722195
-1.5,1.7876303888913148,0.007757717795644013
-1.5,1.911183180172607,0.004670761923925458
-1.5,2.208952774255902,0.0013416466353328184
-1.5,2.3548503767754574,0.0005621136865086928
-1.5,2.779609097465323,0.00005165275628048478
-1.5,2.9651391700613234,0.000014580107995016642
-1.5,3.0377479044980915,6.011968015692149e-6
-1.5,3.257583751070479,9.65615874475133e-7
-1.5,3.4774195976428666,1.323721734755958e-7
-1.5,3.697255444215254,1.548536764664431e-8
-1.5,3.75,1.2140858402707857e-8
-1.5,3.935379017967442,1.4280405365614138e-9
-1.5,4.135957436088189,1.3162307712855487e-10
-1.5,4.342224764485228,9.56135726651194e-12
-1.5,4.5,2.700969332346236e-12
-1.5,4.586280156896936,4.896365418138044e-13
-1.5,4.80845201499213,2.352589399466527e-14
-1.5,5.029349913847288,9.616345303717355e-16
-1.5,5.249121026140011,3.3424652679733116e-17
-1.5,5.373561406470426,1.7775461702799496e-18
-1.5,5.5798287348674664,4.9677685937032504e-20
-1.5,5.786096063264504,1.1837984514392586e-21
-1.4982553940982593,5.25,3.331999982356474e-17
-1.468576170149815,0.75,0.06483643451323386
-1.4364846019678086,3.9467090073008158,1.5456726379210717e-9
-1.4209299627358192,-3.75,1.4478830119119587e-8
-1.4141327413103868,1.6852977748617517,0.012760781472722195
-1.408956028962852,0.75,0.07149386846645871
-1.4000000000000001,0.,0.09357165357076107
-1.3943160706250182,-1.5,0.022721516463559917
-1.38688893510041,3.75,1.548536764664431e-8
-1.385640646055102,0.7999999999999999,0.07149386846645871
-1.3788799976141604,1.157017697435771,0.04694607974993403
-1.3787308542170913,0.243107448733703,0.09357165357076105
-1.3680805733026775,-3.758770483143633,1.548536764664431e-8
-1.3648883784982617,-3.75,2.0940096871710046e-8
-1.3176641056110348,-1.5,0.02644387696330276
-1.3155696691002718,-0.4788282006559362,0.09357165357076105
-1.307801086743058,2.25,0.0018413889082434598
-1.302379365757473,-2.25,0.0018616727524863115
-1.3009786394488343,-2.25,0.0018754181798786124
-1.3000000000000012,-2.2516660498395398,0.0018616727524863115
-1.2996765446375438,-3.5708319589864512,1.323721734755958e-7
-1.2990381056766596,-2.25,0.0018944607764966905
-1.2990381056766582,0.75,0.08253276101860987
-1.285575219373079,-1.5320888862379558,0.02644387696330276
-1.2586494467659206,-1.5,0.030737967591837816
-1.2488169953937494,-4.5,5.627496370179605e-12
-1.2312725159724098,-3.3828934348292696,9.65615874475133e-7
-1.225671108990365,-1.0284601754984628,0.07149386846645871
-1.2144503519724383,-0.75,0.09021085266532437
-1.2124355652982144,0.7,0.09357165357076105
-1.2,0.,0.10554595586068312
-1.1913372972830514,-5.25,5.4234506634952946e-17
-1.18176930361465,-0.20837781320031606,0.10554595586068312
-1.177425188387729,0.75,0.09357165357076105
-1.162868487307276,-3.194954910672088,6.011968015692149e-6
-1.162410572177473,3.,0.000029042675360634046
-1.157017697435771,-1.3788799976141604,0.04694607974993403
-1.1276311449430902,-0.41042417199080244,0.10554595586068312
-1.1095111480803288,-3.,0.000031953534419743096
-1.1031684455950597,-1.5,0.03991484505998288
-1.100000000000001,-1.9052558883257646,0.012760781472722195
-1.0944644586421421,-3.0070163865149064,0.000031953534419743096
-1.0919107027986095,-3.,0.000036174510903135264
-1.0724622203665692,-0.8999026535611551,0.09357165357076105
-1.0701095979151802,-5.25,2.6790756676325854e-16
-1.0558517458559415,-0.75,0.09955686132563911
-1.053853787589932,-2.25,0.0036672398226826873
-1.0418890660015818,5.908846518073248,1.1837984514392586e-21
-1.0392304845413265,0.6,0.10554595586068312
-1.028460175498463,1.225671108990365,0.07149386846645871
-1.0260604299770062,2.8190778623577253,0.00014501516366516006
-1.007159430468196,5.711884967470807,4.9677685937032504e-20
-1.0053986840400482,3.75,7.552517605088181e-8
-0.9999999999999999,0.,0.10306595682611391
-0.9848077530122081,-0.17364817766693003,0.10306595682611393
-0.9840404074518341,-1.5,0.04694607974993403
-0.97242979493481,-5.514923416868365,1.7775461702799496e-18
-0.9576564013118744,-2.6311393382005432,0.0005621136865086928
-0.9396926207859084,-0.34202014332566866,0.10306595682611393
-0.9377001594014238,-5.317961866265923,5.4234506634952946e-17
-0.9341993538098701,-0.75,0.10554595586068312
-0.925716648719441,-5.25,5.224111453718089e-16
-0.9226888003744934,-1.5,0.051281741566238465
-0.9192533317427738,-0.7713451316238472,0.10554595586068312
-0.9150662025264283,-0.75,0.10535086886758653
-0.9111748048827236,-4.5,9.56135726651194e-12
-0.9029705238680378,-5.121000315663482,1.4110659444391647e-15
-0.9000000000000008,-1.558845726811989,0.04694607974993403
-0.8999026535611554,-1.0724622203665692,0.09357165357076105
-0.8938151944456576,-0.75,0.10513418761078089
-0.8892523726467404,-2.443200814043361,0.0018616727524863115
-0.8682408883346516,-4.92403876506104,3.130832586313487e-14
-0.8660254037844397,-1.5,0.05528609184622235
-0.8660254037844387,0.49999999999999994,0.10306595682611393
-0.8525530332654844,-4.5,1.885659352936382e-11
-0.8335112528012657,-4.727077214458599,5.924345687850375e-13
-0.8321333610602473,-2.25,0.0052703657050003835
-0.8250453441782515,-2.25,0.0053829828998917814
-0.820848343981605,2.2552622898861805,0.0052703657050003835
-0.8189330270989552,2.25,0.005480097793269861
-0.7999999999999999,0.,0.08782837915020496
-0.7987816172678797,-4.530115663856157,9.56135726651194e-12
-0.7934714131880924,-4.5,2.8224744683122384e-11
-0.7878462024097665,-0.13891854213354402,0.08782837915020494
-0.7713451316238474,-0.9192533317427736,0.10554595586068312
-0.7699619985898845,-3.,0.0000834595693095564
-0.766044443118978,-0.6427876096865393,0.10306595682611393
-0.7640519817344935,-4.333154113253715,1.3162307712855487e-10
-0.7524443153164727,-2.067323765728998,0.012760781472722195
-0.7517540966287268,-0.2736161146605349,0.08782837915020494
-0.75,-5.934383502355556,1.1837984514392586e-21
-0.75,-5.734383502355557,4.9677685937032504e-20
-0.75,-5.534383502355557,1.7775461702799496e-18
-0.75,-5.334383502355557,5.4234506634952946e-17
-0.75,-5.25,6.267054507751813e-16
-0.75,-5.100501881677007,6.475904043905346e-15
-0.75,-4.907146616849865,1.0772498202664696e-13
-0.75,-4.714345079953795,1.4910498763140264e-12
-0.75,-4.52216949637111,1.7015670150846218e-11
-0.75,-4.334383502355557,1.3162307712855487e-10
-0.75,-4.2534613647132815,7.037626430858062e-10
-0.75,-4.123974789533063,1.9969234793551585e-9
-0.75,-3.9054968552645626,2.6188646607512382e-8
-0.75,-3.7181173452204113,1.323721734755958e-7
-0.75,-3.5118500168233715,9.65615874475133e-7
-0.75,-3.3055826884263317,6.011968015692149e-6
-0.75,-3.099315360029292,0.000031953534419743096
-0.75,-3.,0.0000863914160817044
-0.75,-2.78486077440157,0.0003637834268316433
-0.75,-2.5517802337475377,0.0014126656638739129
-0.75,-2.3138106357158077,0.004616536823433165
-0.75,-2.25,0.006150839457091654
-0.75,-2.067978718044094,0.012760781472722195
-0.75,-1.8834876110784626,0.024274116221294217
-0.75,-1.7056408697184013,0.03977903357772105
-0.75,-1.535315714370078,0.05738401828494276
-0.75,-1.4089560289628518,0.07149386846645871
-0.75,-1.2990381056766565,0.08253276101861004
-0.75,-1.0558517458559413,0.09955686132563914
-0.75,-0.915066202526428,0.10535086886758653
-0.75,-0.7681000306279369,0.10402769133154804
-0.75,-0.6588320528055173,0.10306595682611393
-0.75,-0.62932472338296,0.10147023708368796
-0.75,-0.43301270189221897,0.09285871524394812
-0.75,-0.2773777870200821,0.08782837915020494
-0.75,-0.2717687054474103,0.08759454186301266
-0.75,-0.024911826774226074,0.08270073464748172
-0.75,0.11093001110864244,0.08350768324490851
-0.75,0.1501177200323365,0.08420554276483579
-0.75,0.27737778702008203,0.08782837915020494
-0.75,0.43301270189221924,0.09285871524394813
-0.75,0.6293247233829603,0.10147023708368798
-0.75,0.75,0.103868381858167
-0.75,0.8938151944456575,0.10513418761078089
-0.75,1.0069679833606096,0.1019634681328633
-0.75,1.2144503519724383,0.09021085266532439
-0.75,1.3747320019745917,0.0749309362833393
-0.75,1.5,0.061327518438564675
-0.75,1.6287918755352395,0.04694607974993403
-0.75,1.848627722107627,0.02644387696330276
-0.75,2.060608064590967,0.013249726357066597
-0.75,2.069480652445628,0.012706240052077633
-0.75,2.274246046441134,0.0052703657050003835
-0.75,2.480513374838173,0.0018616727524863115
-0.75,2.686780703235213,0.0005621136865086928
-0.75,2.893048031632252,0.00014501516366516006
-0.75,3.0141022630905323,0.00007866152083627791
-0.75,3.2402741176054293,0.000014225613094000258
-0.75,3.4639530238163134,2.1374209058263433e-6
-0.75,3.6855797262152077,2.638121174177674e-7
-0.75,3.75,1.1430502872953152e-7
-0.75,3.9243846736174506,1.548536764664431e-8
-0.75,4.1306520020144895,1.5456726379210717e-9
-0.75,4.330705223371817,1.5762942103570243e-10
-0.75,4.5,3.054590442851142e-11
-0.75,4.534383502355557,9.56135726651194e-12
-0.75,4.734383502355557,5.924345687850375e-13
-0.75,4.934383502355557,3.130832586313487e-14
-0.75,5.134383502355557,1.4110659444391647e-15
-0.75,5.294349349109547,3.258324951852434e-16
-0.75,5.488636283154047,1.3776346515391585e-17
-0.75,5.683317221747203,4.908567703159684e-19
-0.75,5.878352764434148,1.4769539953917135e-20
-0.7293223462011075,-4.136192562651273,1.5456726379210717e-9
-0.7000000000000007,-1.212435565298214,0.09357165357076105
-0.6945927106677213,-3.939231012048832,1.548536764664431e-8
-0.6928203230275511,-0.3999999999999998,0.08782837915020494
-0.6840402866513388,-1.8793852415718164,0.02644387696330276
-0.6612261776567436,-3.75,1.2778448640618993e-7
-0.6598630751343353,-3.7422694614463907,1.323721734755958e-7
-0.6588320528055174,-0.75,0.10306595682611393
-0.6427876096865395,-0.7660444431189779,0.10306595682611393
-0.6408792036105292,0.75,0.10209508902974404
-0.6293247233829601,0.75,0.10147023708368796
-0.6251334396009491,3.545307910843949,9.65615874475133e-7
-0.6156362579862037,1.6914467174146353,0.04694607974993403
-0.6139011965161489,4.5,3.781291143091672e-11
-0.6128355544951823,0.5142300877492316,0.08782837915020494
-0.6,2.4492935982947068e-17,0.0663829958383005
-0.590884651807325,-0.10418890660015803,0.06638299583830051
-0.5904038040675632,-3.3483463602415076,6.011968015692149e-6
-0.5715026151380685,-3.75,1.323721734755958e-7
-0.5638155724715451,-0.20521208599540122,0.06638299583830051
-0.5556741685341771,-3.1513848096390658,0.000031953534419743096
-0.5547555740401644,-1.5,0.07149386846645871
-0.5472322293210711,-1.5035081932574532,0.07149386846645871
-0.5459553513993047,-1.5,0.07190598799963988
-0.5454244871811796,-2.25,0.008141428375351601
-0.5289809421253949,-3.,0.00011885279556207433
-0.520944533000791,-2.954423259036624,0.00014501516366516006
-0.5196152422706634,-0.2999999999999999,0.06638299583830051
-0.5142300877492316,-0.6128355544951823,0.08782837915020494
-0.5065210026453565,-0.75,0.09608326732451271
-0.5000000000000004,-0.8660254037844384,0.10306595682611393
-0.486214897467405,-2.7574617084341826,0.0005621136865086928
-0.4788282006559372,-1.3155696691002716,0.09357165357076105
-0.4596266658713869,-0.3856725658119236,0.06638299583830051
-0.4514852619340189,-2.560500157831741,0.0018616727524863115
-0.43301270189221985,-0.75,0.09285871524394816
-0.41675562640063285,-2.3635386072292994,0.0052703657050003835
-0.41042417199080333,-1.12763114494309,0.10554595586068312
-0.40000000000000036,-0.6928203230275507,0.08782837915020494
-0.39999999999999986,0.692820323027551,0.08782837915020494
-0.39745902175180337,5.25,8.359515109554326e-16
-0.3967357065940461,2.25,0.009588220490537265
-0.3939231012048832,0.06945927106677229,0.04624001263839047
-0.38567256581192366,0.4596266658713869,0.06638299583830051
-0.3820259908672467,2.1665770566268576,0.012760781472722195
-0.37587704831436336,0.13680805733026755,0.04624001263839047
-0.3472963553338606,1.969615506024416,0.02644387696330276
-0.3464101615137755,0.19999999999999998,0.04624001263839047
-0.3420201433256687,0.9396926207859084,0.10306595682611393
-0.3363229405870596,1.5,0.07791822288904587
-0.31256671980047457,1.7726539554219745,0.04694607974993403
-0.30641777724759117,0.2571150438746158,0.04624001263839047
-0.29999999999999993,0.5196152422706632,0.06638299583830051
-0.2778370842670885,1.5756924048195329,0.07149386846645871
-0.27737778702008214,0.75,0.08782837915020494
-0.273616114660535,0.7517540966287268,0.08782837915020494
-0.2729776756996517,0.75,0.0876282218129168
-0.2644904710626974,1.5,0.07997837035285273
-0.25711504387461576,0.3064177772475912,0.04624001263839047
-0.24310744873370244,1.3787308542170913,0.09357165357076105
-0.2083778132003164,1.1817693036146497,0.10554595586068312
-0.20521208599540125,0.5638155724715451,0.06638299583830051
-0.2,1.2246467991473533e-17,0.03263900782703314
-0.19696155060244164,-0.034729635533386004,0.03263900782703314
-0.1879385241571817,-0.06840402866513373,0.03263900782703314
-0.17364817766693033,-0.984807753012208,0.10306595682611393
-0.17320508075688779,-0.09999999999999995,0.03263900782703314
-0.15813835808808943,-1.5,0.08100549561590802
-0.1532088886237956,-0.12855752193730785,0.03263900782703314
-0.15011772003233628,-0.75,0.08420554276483579
-0.13891854213354426,-0.7878462024097664,0.08782837915020494
-0.13680805733026777,-0.3758770483143633,0.04624001263839047
-0.13224523553134873,-0.75,0.08370764434133052
-0.1285575219373079,-0.15320888862379559,0.03263900782703314
-0.12741811657240504,-2.25,0.010470675211385571
-0.1109300111086422,-0.75,0.08350768324490851
-0.10418890660015821,-0.5908846518073249,0.06638299583830051
-0.10000000000000009,-0.17320508075688767,0.03263900782703314
-0.06945927106677213,-0.3939231012048832,0.04624001263839047
-0.06840402866513388,-0.18793852415718165,0.03263900782703314
-0.034729635533386066,-0.1969615506024416,0.03263900782703314
-5.327213576290987e-16,-5.800000000000001,4.9677685937032504e-20
-4.592425496802574e-16,-5.,3.130832586313487e-14
-3.3065463576978537e-16,-5.400000000000001,5.4234506634953445e-17
-2.755455298081545e-16,-3.,0.00014501516366516006
-2.2043642384652358e-16,-6.,1.1837984514392798e-21
-1.7221595613009652e-16,-3.75,3.4068309872548056e-7
-1.3777276490407724e-16,-1.5,0.0825327610186099
-1.1021821192326179e-16,-1.7999999999999998,0.04694607974993404
-9.797174393178825e-17,-1.6000000000000003,0.07149386846645872
-3.67394039744206e-17,-0.6,0.0663829958383005
-1.8369701987210297e-17,-0.2,0.03263900782703314
0.,-5.2,1.4110659444391866e-15
0.,-4.6000000000000005,9.561357266512031e-12
0.,-4.2,1.545672637921082e-9
0.,-3.1999999999999997,0.00003195353441974318
0.,-2.1999999999999997,0.012760781472722206
0.,-1.4000000000000001,0.09357165357076107
0.,-0.9999999999999997,0.10306595682611391
0.,0.,0.027923603716141488
0.,0.6000000000000001,0.06638299583830051
0.,1.2000000000000002,0.10554595586068312
0.,1.6000000000000003,0.07149386846645871
0.,2.4000000000000004,0.005270365705000383
0.,3.8000000000000003,1.323721734755958e-7
0.,4.2,1.5456726379210714e-9
0.,4.800000000000001,5.924345687850374e-13
0.,5.400000000000001,5.4234506634952946e-17
0.,5.800000000000001,4.96776859370325e-20
2.041077998578922e-17,1.,0.10306595682611393
2.296212748401287e-17,1.5,0.08253276101860989
4.4903715968736294e-17,2.2,0.012760781472722194
5.715018396020982e-17,2.8000000000000003,0.0005621136865086927
6.53144959545255e-17,3.2000000000000006,0.00003195353441974309
6.888638245203862e-17,4.5,7.059221719753367e-11
7.347880794884119e-17,3.,0.00014501516366516006
9.388958793463042e-17,4.6000000000000005,9.561357266511939e-12
1.8369701987210297e-16,6.,1.1837984514392586e-21
0.034729635533386,-0.19696155060244164,0.03263900782703314
0.06840402866513363,-0.1879385241571817,0.03263900782703314
0.069459271066772,-0.3939231012048833,0.04624001263839047
0.10000000000000003,-0.17320508075688773,0.03263900782703314
0.104188906600158,-0.590884651807325,0.06638299583830051
0.10986956535377929,-1.5,0.08147166497585695
0.12272337191005665,-3.75,2.959508114616794e-7
0.12855752193730785,-0.15320888862379564,0.03263900782703314
0.13224523553134843,-0.75,0.0837076443413305
0.13680805733026727,-0.3758770483143634,0.04624001263839047
0.138918542133544,-0.7878462024097665,0.08782837915020494
0.1501177200323363,0.75,0.08420554276483577
0.1532088886237956,0.12855752193730785,0.03263900782703314
0.17320508075688767,-0.10000000000000009,0.03263900782703314
0.17364817766692997,-0.9848077530122081,0.10306595682611393
0.18793852415718162,-0.06840402866513388,0.03263900782703314
0.1969615506024416,-0.03472963553338608,0.03263900782703314
0.2,0.,0.03263900782703314
0.20000000000000007,0.34641016151377546,0.04624001263839047
0.20521208599540133,0.5638155724715451,0.06638299583830051
0.20837781320031654,1.1817693036146497,0.10554595586068312
0.2431074487337026,1.3787308542170913,0.09357165357076105
0.2571150438746157,-0.3064177772475913,0.04624001263839047
0.26449047106269685,-1.5,0.07997837035285275
0.2717687054474099,-0.75,0.08759454186301266
0.27297767569965187,0.75,0.08762822181291681
0.2736161146605351,0.7517540966287267,0.08782837915020494
0.27381547759981834,0.75,0.0876663327117783
0.27737778702008203,0.75,0.08782837915020494
0.2778370842670887,1.5756924048195329,0.07149386846645871
0.3000000000000001,-0.5196152422706632,0.06638299583830051
0.3064177772475911,-0.25711504387461587,0.04624001263839047
0.31256671980047396,-1.7726539554219747,0.04694607974993403
0.3363229405870598,1.5,0.07791822288904587
0.3420201433256688,0.9396926207859083,0.10306595682611393
0.3464101615137755,0.19999999999999998,0.04624001263839047
0.34729635533386083,1.969615506024416,0.02644387696330276
0.3758770483143634,0.1368080573302675,0.04624001263839047
0.3820259908672469,2.1665770566268576,0.012760781472722195
0.38567256581192366,0.4596266658713869,0.06638299583830051
0.3865709133602663,0.75,0.09135765228964766
0.3939231012048832,0.06945927106677213,0.04624001263839047
0.3967357065940464,2.25,0.009588220490537265
0.4,0.,0.04624001263839047
0.40000000000000013,0.6928203230275509,0.08782837915020494
0.41042417199080267,1.1276311449430902,0.10554595586068312
0.4167556264006331,2.3635386072292994,0.0052703657050003835
0.43301270189221946,-0.75,0.09285871524394813
0.45148526193401795,-2.5605001578317412,0.0018616727524863115
0.45962666587138673,-0.38567256581192383,0.06638299583830051
0.47882820065593545,-1.315569669100272,0.09357165357076105
0.4854685728491256,-5.25,7.83714599612942e-16
0.4862148974674052,2.7574617084341826,0.0005621136865086928
0.5000000000000001,0.8660254037844386,0.10306595682611393
0.5142300877492314,-0.6128355544951826,0.08782837915020494
0.5196152422706631,-0.3000000000000003,0.06638299583830051
0.5209445330007899,-2.9544232590366244,0.00014501516366516006
0.5289809421253937,-3.,0.0001188527955620746
0.5386815700997176,-1.5,0.07211459926131378
0.5459553513993025,-1.5,0.07190598799963992
0.5472322293210691,-1.5035081932574537,0.07149386846645871
0.5490734840855916,-1.5,0.07175996403643882
0.5547555740401634,-1.5,0.07149386846645871
0.555674168534176,-3.151384809639066,0.000031953534419743096
0.5638155724715449,-0.2052120859954017,0.06638299583830051
0.5715026151380688,3.75,1.323721734755958e-7
0.5895894013810717,0.75,0.0997271874699663
0.5904038040675634,3.3483463602415076,6.011968015692149e-6
0.5908846518073249,0.10418890660015821,0.06638299583830051
0.6000000000000002,-1.0392304845413265,0.10554595586068312
0.6128355544951822,-0.5142300877492317,0.08782837915020494
0.613901196516149,4.5,3.7812911430916797e-11
0.6156362579862039,1.691446717414635,0.04694607974993403
0.6251334396009495,3.545307910843949,9.65615874475133e-7
0.6293247233829601,0.75,0.10147023708368796
0.6427876096865393,-0.7660444431189781,0.10306595682611393
0.6588320528055174,-0.75,0.10306595682611393
0.659863075134334,-3.742269461446391,1.323721734755958e-7
0.6612261776567422,-3.75,1.277844864061902e-7
0.6840402866513363,-1.879385241571817,0.02644387696330276
0.6928203230275507,-0.40000000000000036,0.08782837915020494
0.6945927106677199,-3.9392310120488325,1.548536764664431e-8
0.7000000000000002,-1.2124355652982142,0.09357165357076105
0.7293223462011059,-4.136192562651274,1.5456726379210717e-9
0.7310552654045454,-1.5,0.06231396812662163
0.75,-5.934383502355558,1.1837984514392586e-21
0.75,-5.734383502355558,4.9677685937032504e-20
0.75,-5.534383502355558,1.7775461702799496e-18
0.75,-5.334383502355558,5.4234506634952946e-17
0.75,-5.168265123034106,1.1812077039371043e-15
0.75,-4.961620387861248,2.723678463643794e-14
0.75,-4.907146616849866,1.0772498202664577e-13
0.75,-4.546597508340004,9.013624888991575e-12
0.75,-4.5,3.054590442851201e-11
0.75,-4.334383502355558,1.3162307712855487e-10
0.75,-4.13065200201449,1.5456726379210717e-9
0.75,-3.9243846736174506,1.548536764664431e-8
0.75,-3.744369595030746,1.1749564576759557e-7
0.75,-3.6855797262152077,2.638121174177693e-7
0.75,-3.356949653837186,4.755269740190548e-6
0.75,-3.1653289389705135,0.000023651222778917426
0.75,-3.,0.00008639141608170413
0.75,-2.8930480316322527,0.00014501516366516006
0.75,-2.686780703235213,0.0005621136865086928
0.75,-2.480513374838173,0.0018616727524863115
0.75,-2.274246046441134,0.0052703657050003835
0.75,-2.2409439629653827,0.006479701439860923
0.75,-2.0667342778891693,0.012843333535642081
0.75,-1.8486277221076268,0.02644387696330276
0.75,-1.6287918755352393,0.04694607974993403
0.75,-1.4685761701498148,0.06483643451323387
0.75,-1.2990381056766576,0.08253276101860993
0.75,-1.177425188387729,0.09357165357076105
0.75,-0.9341993538098702,0.10554595586068312
0.75,-0.8938151944456577,0.10513418761078089
0.75,-0.75,0.10386838185816699
0.75,-0.6293247233829604,0.10147023708368799
0.75,-0.43301270189221985,0.09285871524394816
0.75,-0.277377787020082,0.08782837915020494
0.75,-0.27297767569965237,0.08762822181291682
0.75,-0.13224523553134876,0.08370764434133052
0.75,0.,0.08246703332222882
0.75,0.13224523553134873,0.08370764434133052
0.75,0.2729776756996517,0.0876282218129168
0.75,0.43301270189221924,0.09285871524394813
0.75,0.62932472338296,0.10147023708368796
0.75,0.6588320528055173,0.10306595682611393
0.75,0.768100030627937,0.10402769133154804
0.75,0.9150662025264282,0.10535086886758653
0.75,1.00696798336061,0.10196346813286329
0.75,1.2144503519724381,0.09021085266532441
0.75,1.408956028962852,0.07149386846645871
0.75,1.5,0.061327518438564654
0.75,1.7814841368581653,0.032705782935733146
0.75,2.060608064590966,0.013249726357066642
0.75,2.069480652445628,0.012706240052077628
0.75,2.274246046441134,0.0052703657050003835
0.75,2.480513374838173,0.0018616727524863115
0.75,2.686780703235213,0.0005621136865086928
0.75,2.893048031632252,0.00014501516366516006
0.75,3.0141022630905323,0.00007866152083627783
0.75,3.165328938970513,0.000023651222778917497
0.75,3.356949653837185,4.755269740190561e-6
0.75,3.550032738768535,8.11371802982707e-7
0.75,3.7443695950307454,1.1749564576759586e-7
0.75,3.9243846736174506,1.548536764664431e-8
0.75,4.13065200201449,1.5456726379210717e-9
0.75,4.330705223371817,1.5762942103570323e-10
0.75,4.5,3.054590442851148e-11
0.75,4.534383502355557,9.56135726651194e-12
0.75,4.734383502355557,5.924345687850375e-13
0.75,4.934383502355557,3.130832586313487e-14
0.75,5.134383502355557,1.4110659444391647e-15
0.75,5.294349349109547,3.258324951852442e-16
0.75,5.488636283154047,1.3776346515391622e-17
0.75,5.6833172217472026,4.908567703159695e-19
0.75,5.878352764434148,1.476953995391717e-20
0.7517540966287265,-0.27361611466053554,0.08782837915020494
0.75244431531647,-2.067323765728999,0.012760781472722195
0.764051981734492,-4.333154113253716,1.3162307712855487e-10
0.7660444431189778,-0.6427876096865396,0.10306595682611393
0.7699619985898837,3.,0.00008345956930955637
0.7713451316238473,0.9192533317427738,0.10554595586068312
0.7878462024097664,0.13891854213354426,0.08782837915020494
0.7934714131880928,4.5,2.8224744683122384e-11
0.798781617267878,-4.530115663856158,9.56135726651194e-12
0.8,0.,0.08782837915020494
0.8000000000000003,1.3856406460551018,0.07149386846645871
0.8189330270989555,2.25,0.005480097793269861
0.8208483439816053,2.2552622898861805,0.0052703657050003835
0.8321333610602468,2.25,0.0052703657050003835
0.8335112528012661,4.727077214458599,5.924345687850375e-13
0.8660254037844384,-0.5000000000000004,0.10306595682611393
0.8660254037844389,-1.5,0.05528609184622242
0.8682408883346499,-4.924038765061041,3.130832586313487e-14
0.8892523726467373,-2.443200814043362,0.0018616727524863115
0.8938151944456567,-0.75,0.10513418761078087
0.8999026535611551,-1.0724622203665695,0.09357165357076105
0.9000000000000002,-1.5588457268119895,0.04694607974993403
0.9029705238680359,-5.1210003156634825,1.4110659444391647e-15
0.911174804882724,4.5,9.56135726651194e-12
0.9150662025264279,-0.75,0.10535086886758653
0.9192533317427735,-0.7713451316238477,0.10554595586068312
0.922688800374493,-1.5,0.0512817415662385
0.9257166487194415,5.25,5.224111453718088e-16
0.9341993538098701,0.75,0.10554595586068312
0.9377001594014243,5.317961866265923,5.4234506634952946e-17
0.9396926207859084,0.3420201433256687,0.10306595682611393
0.9576564013118728,2.6311393382005437,0.0005621136865086928
0.9724297949348104,5.514923416868365,1.7775461702799496e-18
0.9840404074518341,-1.5,0.04694607974993403
0.984807753012208,0.17364817766693033,0.10306595682611393
0.9916548135117236,3.75,7.761205162084079e-8
1.0000000000000002,-1.7320508075688772,0.02644387696330276
1.007159430468194,-5.711884967470808,4.9677685937032504e-20
1.0179518482452339,-3.,0.000047036951756324904
1.0260604299770064,2.819077862357725,0.00014501516366516006
1.028460175498463,1.225671108990365,0.07149386846645871
1.0392304845413265,0.6,0.10554595586068312
1.0418890660015825,5.908846518073248,1.1837984514392586e-21
1.0538537875899314,2.25,0.0036672398226826916
1.0558517458559415,0.75,0.09955686132563911
1.072462220366569,-0.8999026535611555,0.09357165357076105
1.091910702798605,-3.,0.0000361745109031358
1.0944644586421381,-3.0070163865149073,0.000031953534419743096
1.1000000000000003,-1.905255888325765,0.012760781472722195
1.1014224301903595,-3.,0.000033893388068207765
1.1095111480803268,-3.,0.000031953534419743096
1.1276311449430898,-0.4104241719908034,0.10554595586068312
1.1570176974357707,-1.3788799976141606,0.04694607974993403
1.1628684873072719,-3.1949549106720894,6.011968015692149e-6
1.177425188387729,-0.75,0.09357165357076105
1.1817693036146497,-0.2083778132003165,0.10554595586068312
1.1913372972830518,5.25,5.4234506634952946e-17
1.2000000000000002,0.,0.10554595586068312
1.2000000000000004,2.078460969082653,0.0052703657050003835
1.2124355652982144,0.7,0.09357165357076105
1.2256711089903645,-1.0284601754984635,0.07149386846645871
1.2312725159724054,-3.382893434829271,9.65615874475133e-7
1.2488169953937476,4.5,5.627496370179598e-12
1.2586494467659202,1.5,0.03073796759183784
1.2855752193730787,1.532088886237956,0.02644387696330276
1.2990381056766582,0.75,0.08253276101860987
1.2990381056766584,2.25,0.0018944607764966991
1.2996765446375416,3.5708319589864517,1.323721734755958e-7
1.3000000000000003,2.25166604983954,0.0018616727524863115
1.3009786394488336,2.25,0.0018754181798786161
1.3023793657574727,2.25,0.0018616727524863115
1.3155696691002714,-0.47882820065593723,0.09357165357076105
1.3176641056110348,-1.5,0.02644387696330276
1.3640160954548821,-3.,0.000017949071341036662
1.3648883784982564,-3.75,2.0940096871710877e-8
1.3680805733026726,-3.758770483143634,1.548536764664431e-8
1.3787308542170913,-0.24310744873370257,0.09357165357076105
1.3788799976141601,-1.1570176974357713,0.04694607974993403
1.3856406460551014,-0.8000000000000007,0.07149386846645871
1.3868889351004086,-3.75,1.548536764664431e-8
1.3943160706250184,1.5,0.0227215164635599
1.4000000000000004,-2.4248711305964283,0.0005621136865086928
1.4089560289628518,-0.75,0.07149386846645871
1.4141327413103866,-1.685297774861752,0.012760781472722195
1.4209299627358205,3.75,1.4478830119119521e-8
1.436484601967809,3.9467090073008153,1.5456726379210717e-9
1.468813196256513,-1.5,0.01910379893023292
1.5,-5.786096063264505,1.1837984514392586e-21
1.5,-5.579828734867466,4.9677685937032504e-20
1.5,-5.373561406470426,1.7775461702799496e-18
1.5,-5.24912102614001,3.3424652679733277e-17
1.5,-5.0914883291326385,5.528865429434619e-16
1.5,-4.897917103700167,1.0558445239985334e-14
1.5,-4.586280156896935,4.896365418138062e-13
1.5,-4.5138179029371654,2.1001388263653243e-12
1.5,-4.342224764485228,9.56135726651194e-12
1.5,-4.135957436088188,1.3162307712855487e-10
1.5,-3.917091290787641,1.5456726379210717e-9
1.5,-3.75,1.2140858402707823e-8
1.5,-3.54030236425693,9.893738180805444e-8
1.5,-3.3893999856780246,4.659928653584256e-7
1.5,-3.154071756046113,3.3417432707905987e-6
1.5,-3.,0.00001046638155387988
1.5,-2.8179120579257035,0.000031953534419743096
1.5,-2.4008842423694383,0.00048317200100332045
1.5,-2.2651811341632206,0.0010412177149862944
1.5,-2.1116245421975988,0.0018616727524863115
1.5,-1.8683987076197404,0.0052703657050003835
1.5,-1.7876303888913152,0.007757717795644
1.5,-1.5994305161721385,0.012760781472722195
1.5,-1.394316070625018,0.022721516463559934
1.5,-1.293557827752031,0.028197924921368352
1.5,-1.1031684455950599,0.03991484505998287
1.5,-0.8660254037844397,0.05528609184622235
1.5,-0.7310552654045462,0.062313968126621586
1.5,-0.5490734840855933,0.07175996403643878
1.5,-0.5386815700997211,0.07211459926131367
1.5,-0.15813835808808935,0.08100549561590802
1.5,0.1581383580880893,0.08100549561590802
1.5,0.3363229405870596,0.07791822288904587
1.5,0.5490734840855925,0.07175996403643882
1.5,0.75,0.061327518438564675
1.5,0.9840404074518339,0.04694607974993403
1.5,1.2935578277520305,0.028197924921368373
1.5,1.468813196256513,0.019103798930232906
1.5,1.5994305161721385,0.012760781472722195
1.5,1.7876303888913148,0.007757717795644013
1.5,1.8683987076197404,0.0052703657050003835
1.5,2.1116245421975988,0.0018616727524863115
1.5,2.25,0.0011223307290206667
1.5,2.4008842423694383,0.0004831720010033205
1.5,2.817912057925704,0.000031953534419743096
1.5,3.,0.000010466381553879926
1.5,3.154071756046113,3.341743270790607e-6
1.5,3.3893999856780255,4.659928653584232e-7
1.5,3.5403023642569296,9.893738180805473e-8
1.5,3.7368781373554145,1.2972909981482777e-8
1.5,3.9170912907876416,1.5456726379210717e-9
1.5,4.135957436088188,1.3162307712855487e-10
1.5,4.342224764485228,9.56135726651194e-12
1.5,4.5,2.7009693323462253e-12
1.5,4.586280156896936,4.896365418138039e-13
1.5,4.80845201499213,2.3525893994665246e-14
1.5,5.029349913847288,9.61634530371735e-16
1.5,5.25,3.320111608098397e-17
1.5,5.373561406470426,1.7775461702799496e-18
1.5,5.579828734867466,4.9677685937032504e-20
1.5,5.786096063264504,1.1837984514392586e-21
1.5035081932574537,0.54723222932107,0.07149386846645871
1.504888630632943,4.134647531457997,1.3162307712855487e-10
1.5320888862379556,-1.2855752193730792,0.02644387696330276
1.5353157143700789,0.75,0.05738401828494269
1.5426902632476946,1.8385066634855476,0.0052703657050003835
1.5588457268119897,0.8999999999999999,0.04694607974993403
1.5732926592980767,4.3225860556151785,9.56135726651194e-12
1.5756924048195329,0.27783708426708853,0.07149386846645871
1.580950642430891,3.,6.011968015692149e-6
1.5994305161721385,-1.5,0.012760781472722195
1.6000000000000005,-2.7712812921102037,0.000031953534419743096
1.6287918755352393,-0.75,0.04694607974993403
1.6378660541979075,-4.5,1.0946953097783386e-12
1.6416966879632073,-4.510524579772362,5.924345687850375e-13
1.649741856598029,2.25,0.0005621136865086928
1.6642667221204923,-4.5,5.924345687850375e-13
1.6661714164378674,-3.75,7.227441321471631e-9
1.6712477851850025,1.9917155521093428,0.0018616727524863115
1.6852977748617517,1.4141327413103866,0.012760781472722195
1.6914467174146353,0.6156362579862037,0.04694607974993403
1.7000000000000006,2.9444863728670914,6.011968015692149e-6
1.7101007166283408,-4.698463103929543,3.130832586313487e-14
1.7320508075688767,-1.0000000000000009,0.02644387696330276
1.7320508075688779,-3.,4.394571401662762e-6
1.7726539554219745,-0.3125667198004747,0.04694607974993403
1.7785047452934746,-4.886401628086724,1.4110659444391647e-15
1.7814841368581653,0.75,0.032705782935733174
1.7876303888913152,1.5,0.007757717795644
1.7998053071223103,2.1449244407331385,0.0005621136865086928
1.8000000000000005,-3.117691453623979,9.65615874475133e-7
1.838506663485547,-1.5426902632476953,0.0052703657050003835
1.844943538692839,1.5,0.005992694266312807
1.8469087739586119,5.074340152243905,5.4234506634952946e-17
1.848627722107627,0.75,0.02644387696330276
1.8583284294509723,3.75,1.5456726379210717e-9
1.8683987076197401,1.5,0.0052703657050003835
1.8793852415718169,0.6840402866513374,0.02644387696330276
1.8834876110784633,0.75,0.024274116221294176
1.8879741701488801,2.25,0.0002760541703093237
1.9000000000000006,-3.2908965343808667,1.323721734755958e-7
1.9052558883257646,-1.100000000000001,0.012760781472722195
1.910843729897559,-5.25,5.204741554615884e-18
1.9153128026237418,-5.262278676401088,1.7775461702799496e-18
1.9283628290596178,-2.2981333293569346,0.00014501516366516006
1.9317619021651438,-5.25,2.877181499119202e-18
1.941644509140575,5.25,1.7775461702799496e-18
1.9629338562539926,4.5,2.3694893623011404e-13
1.9651527046865744,3.75,1.2252607477654336e-9
1.9680808149036682,-3.,9.65615874475133e-7
1.969615506024416,0.34729635533386066,0.02644387696330276
1.9764961584165524,2.25,0.00014501516366516006
1.9837168312888793,5.450217200558269,4.9677685937032504e-20
1.9917155521093428,1.671247785185002,0.0018616727524863115
2.0000000000000004,-3.4641016151377544,1.548536764664431e-8
2.023238162928186,-1.5,0.003100365297777751
2.032721804040881,2.25,0.00012245405325103035
2.052120859954009,-5.6381557247154515,1.1837984514392586e-21
2.0569203509969256,-2.4513422179807303,0.000031953534419743096
2.0606080645909617,-0.75,0.013249726357066907
2.067323765728998,-0.7524443153164728,0.012760781472722195
2.067978718044094,-0.75,0.012760781472722195
2.069480652445628,0.75,0.012706240052077634
2.0784609690826525,-1.2000000000000013,0.0052703657050003835
2.1000000000000005,-3.637306695894642,1.5456726379210717e-9
2.1116245421975983,1.5,0.0018616727524863115
2.1357062164710534,-4.5,3.130832586313487e-14
2.144924440733138,-1.799805307122311,0.0005621136865086928
2.1650635094610973,-3.75,6.256423681502373e-10
2.1658414973806126,-3.,4.912329248925864e-7
2.1665770566268576,-0.38202599086724687,0.012760781472722195
2.185477872934234,-2.604551106604526,6.011968015692149e-6
2.2,0.,0.012760781472722195
2.2000000000000006,3.81051177665153,1.3162307712855487e-10
2.208952774255902,1.5,0.0013416466353328188
2.25,-5.494577589600393,1.2501365189330375e-20
2.25,-5.254333742813683,6.133329378925529e-19
2.25,-5.106211473178106,1.7775461702799496e-18
2.25,-4.886375626605719,5.4234506634952946e-17
2.25,-4.66653978003333,1.4110659444391647e-15
2.25,-4.5,2.4060161476815728e-14
2.25,-4.274665465115565,4.704327948058889e-13
2.25,-4.186980480522487,2.2197799888907354e-12
2.25,-3.8971143170299727,7.059221719753423e-11
2.25,-3.775501399741045,1.3162307712855487e-10
2.25,-3.75,2.7988135391072773e-10
2.25,-3.454839841482718,5.983648450642387e-9
2.25,-3.151662853536126,8.15092472602857e-8
2.25,-3.,2.8935579641084257e-7
2.25,-2.80259806142961,9.65615874475133e-7
2.25,-2.681445583336973,3.4792389371634847e-6
2.25,-2.54002897953876,6.011968015692149e-6
2.25,-2.258262568977656,0.000031953534419743096
2.25,-2.1497851122046914,0.00007548121387141063
2.25,-1.9492804393798386,0.00018530256408926416
2.25,-1.6497418565980295,0.0005621136865086928
2.25,-1.3078010867430556,0.0018413889082434707
2.25,-1.2990381056766596,0.0018944607764966905
2.25,-0.8321333610602464,0.0052703657050003835
2.25,-0.8189330270989573,0.005480097793269826
2.25,-0.5454244871811798,0.008141428375351601
2.25,-0.12741811657240482,0.010470675211385571
2.25,0.12741811657240476,0.010470675211385571
2.25,0.5454244871811795,0.00814142837535161
2.25,0.8189330270989552,0.005480097793269861
2.25,1.2990381056766578,0.0018944607764967078
2.25,1.3078010867430585,0.0018413889082434598
2.25,1.6497418565980293,0.0005621136865086928
2.25,1.9492804393798382,0.00018530256408926486
2.25,2.1497851122046905,0.00007548121387141078
2.25,2.2582625689776554,0.000031953534419743096
2.25,2.5400289795387594,6.011968015692149e-6
2.25,2.8025980614296095,9.65615874475133e-7
2.25,3.,2.893557964108422e-7
2.25,3.1516628535361266,8.150924726028562e-8
2.25,3.454839841482718,5.983648450642382e-9
2.25,3.75,2.7988135391072763e-10
2.25,3.775501399741045,1.3162307712855487e-10
2.25,4.0070322403161684,9.56135726651194e-12
2.25,4.226868086888556,5.924345687850375e-13
2.25,4.446703933460943,3.130832586313487e-14
2.25,4.522877631464614,2.0948846807774746e-14
2.25,4.779021703237897,7.168251644743701e-16
2.25,4.979350882805235,3.204886487227091e-17
2.25,5.25,6.473953428359036e-19
2.25,5.326047319750494,4.9677685937032504e-20
2.25,5.545883166322881,1.1837984514392586e-21
2.250981177014798,3.75,2.758871606301664e-10
2.2516660498395407,1.2999999999999998,0.0018616727524863115
2.2552622898861805,0.820848343981605,0.0052703657050003835
2.2558912721987574,5.25,6.258032961641644e-19
2.258262568977656,-2.25,0.000031953534419743096
2.274246046441134,0.75,0.0052703657050003835
2.279672579457535,4.5,2.2178416669410118e-14
2.2864197732093072,3.75,1.3162307712855487e-10
2.298133329356934,1.9283628290596178,0.00014501516366516006
2.3000000000000007,3.983716857408418,9.56135726651194e-12
2.3140353948715413,-2.757759995228321,9.65615874475133e-7
2.3154433057442243,3.,1.323721734755958e-7
2.354850376775458,-1.5,0.0005621136865086928
2.357605710492111,-2.25,0.000022807246552242313
2.3635386072292994,-0.416755626400633,0.0052703657050003835
2.371354063720095,-3.,1.1355831163501261e-7
2.4000000000000004,0.,0.0052703657050003835
2.400000000000001,4.156921938165306,5.924345687850375e-13
2.4008842423694383,1.5,0.0004831720010033202
2.4130840034911367,5.25,4.9677685937032504e-20
2.424871130596428,-1.4000000000000015,0.0005621136865086928
2.442592916808849,-2.9109688838521173,1.323721734755958e-7
2.443200814043361,-0.8892523726467405,0.0018616727524863115
2.451342217980729,-2.056920350996927,0.000031953534419743096
2.4716476095513364,2.25,0.00001230767887347738
2.480513374838173,0.75,0.0018616727524863115
2.5000000000000004,4.330127018922193,3.130832586313487e-14
2.5172988935318394,-3.,6.44481588874753e-8
2.5400289795387594,-2.25,6.011968015692149e-6
2.5517802337475373,0.75,0.0014126656638739166
2.560500157831741,-0.451485261934019,0.0018616727524863115
2.571150438746157,-3.0641777724759125,1.548536764664431e-8
2.57179682172158,2.25,5.443015463463226e-6
2.5870764153320676,5.25,3.178022816297735e-20
2.598076211353316,1.5,0.00014501516366515992
2.598076211353317,4.5,1.9862260364245643e-15
2.6000000000000005,-4.50333209967908,1.4110659444391647e-15
2.603039181005255,4.5,1.5590665198816292e-15
2.6045511066045255,2.185477872934234,6.011968015692149e-6
2.6047587315149454,4.5,1.4110659444391647e-15
2.60791518463372,4.5,1.3987365337041573e-15
2.6311393382005437,0.9576564013118725,0.0005621136865086928
2.633782264049864,3.75,9.56135726651194e-12
2.6353282112220695,3.,1.548536764664431e-8
2.6814455833369726,2.25,3.4792389371634847e-6
2.686780703235213,-0.75,0.0005621136865086928
2.699707960683465,-3.217386661099708,1.5456726379210717e-9
2.7000000000000006,-4.676537180435969,5.4234506634952946e-17
2.7574617084341826,-0.48621489746740515,0.0005621136865086928
2.7577599952283203,-2.3140353948715426,9.65615874475133e-7
2.771281292110203,-1.6000000000000014,0.000031953534419743096
2.777232972559754,-2.25,1.491880573094485e-6
2.779609097465322,-1.5,0.00005165275628048518
2.7848607744015696,-0.75,0.0003637834268316432
2.8000000000000003,0.,0.0005621136865086928
2.8000000000000007,4.849742261192857,1.7775461702799496e-18
2.80259806142961,-2.25,9.65615874475133e-7
2.817912057925704,1.5,0.000031953534419743096
2.8190778623577253,1.0260604299770062,0.00014501516366516006
2.828265482620773,-3.370595549723504,1.3162307712855487e-10
2.863646460949742,-4.5,3.9982546965768437e-16
2.8845234978416996,-5.25,1.1837984514392586e-21
2.893048031632252,-0.75,0.00014501516366516006
2.898482411534491,3.75,2.7267817914176522e-12
2.900000000000001,-5.022947341949744,4.9677685937032504e-20
2.910968883852116,-2.4425929168088505,1.323721734755958e-7
2.9170946217831726,3.,1.5456726379210717e-9
2.944486372867091,-1.7000000000000017,6.011968015692149e-6
2.952121222355503,-4.5,5.4234506634952946e-17
2.954423259036624,-0.5209445330007911,0.00014501516366516006
2.956823004558081,-3.5238044383473,9.56135726651194e-12
2.9651391700613225,-1.5,0.000014580107995016737
2.9729261535965437,2.25,3.821054503144351e-7
2.9811447548904204,-3.75,5.924345687850375e-13
3.,-5.196152422706632,1.1837984514393457e-21
3.,-4.762110618767444,1.4052281781000853e-18
3.,-4.54758528963562,3.674128468957172e-17
3.,-4.466474918973057,5.4234506634952946e-17
3.,-4.2232490843951975,1.4110659444391647e-15
3.,-3.9800232498173385,3.130832586313487e-14
3.,-3.75,5.619759754518663e-13
3.,-3.7103557743877453,1.5674668190058e-12
3.,-3.4975199595719766,9.0236506042769e-12
3.,-3.268431569167543,1.014849944541053e-10
3.,-3.0745064065679575,7.556988979879367e-10
3.,-2.917094621783173,1.5456726379210717e-9
3.,-2.6353282112220695,1.548536764664431e-8
3.,-2.371354063720095,1.1355831163501236e-7
3.,-2.25,2.89355796410842e-7
3.,-1.968080814903668,9.65615874475133e-7
3.,-1.6406470263987254,5.372969843776189e-6
3.,-1.5,0.000010466381553879926
3.,-1.109511148080328,0.000031953534419743096
3.,-1.0179518482452503,0.00004703695175632238
3.,-0.528980942125395,0.00011885279556207433
3.,0.5289809421253949,0.00011885279556207433
3.,0.7699619985898836,0.00008345956930955641
3.,1.1095111480803286,0.000031953534419743096
3.,1.5,0.000010466381553879926
3.,1.732050807568877,4.3945714016627755e-6
3.,2.1658414973806126,4.912329248925861e-7
3.,2.3154433057442243,1.323721734755958e-7
3.,2.51729889353184,6.444815888747496e-8
3.,2.635328211222069,1.548536764664431e-8
3.,2.9170946217831726,1.5456726379210717e-9
3.,3.0432144239982715,9.127382488490842e-10
3.,3.2684315691675425,1.014849944541054e-10
3.,3.4975199595719757,9.023650604276907e-12
3.,3.710355774387745,1.5674668190058048e-12
3.,3.75,5.619759754518661e-13
3.,3.980023249817338,3.130832586313487e-14
3.,4.2232490843951975,1.4110659444391647e-15
3.,4.466474918973057,5.4234506634952946e-17
3.,4.637209966349097,1.7411766790382504e-17
3.,4.762110618767444,1.4052281781000853e-18
3.,5.196152422706632,1.183798451439433e-21
3.0070163865149073,1.09446445864214,0.000031953534419743096
3.0199631610177624,-3.75,5.297276647271372e-13
3.0377479044980915,-1.5,6.011968015692149e-6
3.0432144239982715,-3.,9.127382488490859e-10
3.0458238960074686,2.25,1.323721734755958e-7
3.064177772475912,2.571150438746157,1.548536764664431e-8
3.085380526495389,-3.6770133269710956,5.924345687850375e-13
3.099315360029292,-0.75,0.000031953534419743096
3.1107047504467253,-4.5,3.028600878966302e-17
3.1176914536239795,1.7999999999999998,9.65615874475133e-7
3.1315490380196107,-1.5,3.858754341146874e-6
3.1466236169148,3.75,3.251215036753277e-13
3.1513848096390658,0.5556741685341771,0.000031953534419743096
3.1516628535361266,-2.25,8.150924726028538e-8
3.194954910672088,-1.162868487307276,6.011968015692149e-6
3.1988610323442765,3.,1.3162307712855487e-10
3.2,0.,0.000031953534419743096
3.2139380484326967,3.83022221559489,3.130832586313487e-14
3.2173866610997077,2.699707960683465,1.5456726379210717e-9
3.2402741176054297,-0.75,0.00001422561309400021
3.257583751070479,1.5,9.65615874475133e-7
3.2890497305853272,-2.25,1.548536764664431e-8
3.2908965343808663,-1.900000000000002,1.323721734755958e-7
3.2941602640275867,-3.75,3.130832586313487e-14
3.299483713196058,4.5,1.7775461702799496e-18
3.3055826884263317,-0.75,6.011968015692149e-6
3.3405057445477433,-3.75,2.639076711506155e-14
3.342495570370005,3.9834311042186856,1.4110659444391647e-15
3.3483463602415076,-0.5904038040675634,6.011968015692149e-6
3.3705955497235025,-2.8282654826207745,1.3162307712855487e-10
3.3759523557677955,-2.25,1.0504827266945381e-8
3.382893434829269,-1.23127251597241,9.65615874475133e-7
3.3893999856780255,1.5,4.6599286535842413e-7
3.451225233487114,3.,2.2298447689002933e-11
3.4639530238163134,0.75,2.1374209058263425e-6
3.4641016151377535,-2.0000000000000018,1.548536764664431e-8
3.4710530923073124,-4.136639992842482,5.4234506634952946e-17
3.4774195976428666,1.5,1.323721734755958e-7
3.48062744290538,3.,9.56135726651194e-12
3.4904508618383976,3.75,1.0480608994188494e-14
3.5118500168233715,0.75,9.65615874475133e-7
3.523804438347299,2.956823004558081,9.56135726651194e-12
3.532275565163186,2.25,1.5456726379210717e-9
3.545307910843949,-0.6251334396009494,9.65615874475133e-7
3.5708319589864512,-1.299676544637544,1.323721734755958e-7
3.5752607777826273,-3.,6.549078182387161e-12
3.57592667458869,3.75,1.4110659444391647e-15
3.5823725092822256,-2.25,1.2544224837114084e-9
3.598209987883174,-4.5,2.916064701470597e-19
3.5996106142446207,4.289848881466277,1.7775461702799496e-18
3.637306695894641,-2.100000000000002,1.5456726379210717e-9
3.642734745418043,-1.5,4.4474044576864184e-8
3.646846204036616,-4.5,4.9677685937032504e-20
3.673110624779487,-4.5,4.6011015245856196e-20
3.677013326971095,3.085380526495389,5.924345687850375e-13
3.685579726215208,0.75,2.6381211741776717e-7
3.697255444215254,1.5,1.548536764664431e-8
3.7103557743877444,-3.,1.5674668190058221e-12
3.7181173452204113,-0.75,1.323721734755958e-7
3.7205112830999627,-3.75,7.148263115459254e-16
3.7281681361819285,4.443057770090073,4.9677685937032504e-20
3.7367974152394803,3.,5.924345687850375e-13
3.7422694614463907,-0.6598630751343355,1.323721734755958e-7
3.75,-4.67099676904935,1.1837984514392586e-21
3.75,-4.469075972228289,4.144236892376069e-20
3.75,-4.421225906272002,4.9677685937032504e-20
3.75,-4.1394594957108986,1.7775461702799496e-18
3.75,-3.857693085149794,5.4234506634952946e-17
3.75,-3.7042948770095054,7.929155683452583e-16
3.75,-3.490450861838398,1.0480608994188466e-14
3.75,-3.1466236169148023,3.251215036753236e-13
3.75,-2.98114475489042,5.924345687850375e-13
3.75,-2.633782264049864,9.56135726651194e-12
3.75,-2.2864197732093077,1.3162307712855487e-10
3.75,-2.165063509461099,6.2564236815023e-10
3.75,-1.6661714164378691,7.227441321471586e-9
3.75,-1.38688893510041,1.548536764664431e-8
3.75,-1.3648883784982622,2.0940096871709775e-8
3.75,-0.75,1.1430502872953148e-7
3.75,-0.5715026151380687,1.323721734755958e-7
3.75,0.5715026151380684,1.323721734755958e-7
3.75,0.75,1.1430502872953146e-7
3.75,1.3648883784982586,2.0940096871710595e-8
3.75,1.4209299627358227,1.4478830119119473e-8
3.75,1.8583284294509725,1.5456726379210717e-9
3.75,2.25,2.798813539107275e-10
3.75,2.2864197732093072,1.3162307712855487e-10
3.75,2.6337822640498634,9.56135726651194e-12
3.75,2.98114475489042,5.924345687850375e-13
3.75,3.1466236169147996,3.251215036753277e-13
3.75,3.294160264027586,3.130832586313487e-14
3.75,3.57592667458869,1.4110659444391647e-15
3.75,3.75,5.728249350482755e-16
3.75,3.953685113880695,3.636349764550976e-17
3.75,4.189699368021934,1.4694615698097059e-18
3.75,4.469075972228287,4.1442368923760883e-20
3.75,4.67099676904935,1.1837984514392586e-21
3.7587704831436324,-1.3680805733026777,1.548536764664431e-8
3.775501399741045,2.25,1.3162307712855487e-10
3.7759483402977585,-4.5,3.1654253254799415e-20
3.791570271400138,2.25,1.2355899086750648e-10
3.8105117766515293,-2.200000000000002,1.3162307712855487e-10
3.830222215594889,-3.213938048432698,3.130832586313487e-14
3.8567256581192355,-4.596266658713869,1.1837984514392586e-21
3.857693085149794,-3.75,5.4234506634952946e-17
3.892312977106157,-1.5,3.1168546855069105e-9
3.897114317029975,2.25,7.059221719753314e-11
3.905496855264563,-0.75,2.6188646607512336e-8
3.9160930029414254,3.,1.7879652053131832e-13
3.917091290787642,1.5,1.5456726379210717e-9
3.9243846736174506,-0.75,1.548536764664431e-8
3.9353790179674406,-1.5,1.4280405365614196e-9
3.939231012048832,-0.6945927106677215,1.548536764664431e-8
3.946709007300814,-1.4364846019678117,1.5456726379210717e-9
3.952992316833105,-4.5,1.1837984514392586e-21
3.9536851138806948,-3.75,3.636349764550983e-17
3.9800232498173385,-3.,3.130832586313487e-14
3.9834311042186856,3.342495570370004,1.4110659444391647e-15
3.9837168574084183,2.3,9.56135726651194e-12
4.,0.,1.548536764664431e-8
4.0070322403161684,2.25,9.56135726651194e-12
4.060553798742476,3.75,1.64675619818429e-17
4.121216129181934,1.5,2.3268095536011482e-10
4.123974789533063,0.75,1.9969234793551606e-9
4.124371685068481,3.,1.3565051613297835e-14
4.1306520020144895,0.75,1.5456726379210717e-9
4.134647531457998,1.5048886306329425,1.3162307712855487e-10
4.135957436088189,1.5,1.3162307712855487e-10
4.136192562651273,0.7293223462011075,1.5456726379210717e-9
4.136639992842482,3.4710530923073124,5.4234506634952946e-17
4.137385498352252,1.5,1.3077800031791182e-10
4.1394594957108986,-3.75,1.7775461702799496e-18
4.156921938165306,2.4,5.924345687850375e-13
4.2,0.,1.5456726379210717e-9
4.2232490843951975,-3.,1.4110659444391647e-15
4.226868086888556,-2.25,5.924345687850375e-13
4.2534613647132815,0.75,7.037626430858061e-10
4.289848881466277,3.5996106142446203,1.7775461702799496e-18
4.322586055615179,1.5732926592980763,9.56135726651194e-12
4.330127018922194,2.4999999999999996,3.130832586313487e-14
4.330705223371817,0.75,1.576294210357026e-10
4.333154113253715,0.7640519817344935,1.3162307712855487e-10
4.334383502355557,0.75,1.3162307712855487e-10
4.342224764485228,1.5,9.56135726651194e-12
4.352905652913624,-3.,6.877788454805055e-16
4.362660370046226,1.5,8.672775599302771e-12
4.382671835632173,2.25,1.9474887043889956e-13
4.410273980368323,3.75,1.1683788283254107e-19
4.421225906272001,-3.75,4.9677685937032504e-20
4.428312067282776,3.75,4.84581101399139e-20
4.443057770090073,3.728168136181928,4.9677685937032504e-20
4.4467039334609435,2.25,3.130832586313487e-14
4.466474918973056,3.,5.4234506634952946e-17
4.469075972228287,3.75,4.1442368923760727e-20
4.5,-3.921746196515558,6.561465150684788e-21
4.5,-3.75,3.5276797219728754e-20
4.5,-3.59820998788317,2.9160647014706994e-19
4.5,-3.1107047504467227,3.028600878966328e-17
4.5,-2.952121222355502,5.4234506634952946e-17
4.5,-2.604758731514946,1.4110659444391647e-15
4.5,-2.25,2.406016147681576e-14
4.5,-1.6917709884905587,5.596978849952782e-13
4.5,-1.6548482903938875,7.716159634327378e-13
4.5,-1.5,2.70096933234621e-12
4.5,-0.9111748048827236,9.56135726651194e-12
4.5,-0.7934714131880927,2.8224744683122384e-11
4.5,-0.6139011965161495,3.7812911430916706e-11
4.5,0.6139011965161494,3.7812911430916706e-11
4.5,0.7934714131880924,2.8224744683122384e-11
4.5,0.9111748048827238,9.56135726651194e-12
4.5,1.5,2.7009693323462407e-12
4.5,1.6642667221204932,5.924345687850375e-13
4.5,2.1357062164710547,3.130832586313487e-14
4.5,2.279672579457536,2.2178416669410187e-14
4.5,2.604758731514946,1.4110659444391647e-15
4.5,2.952121222355502,5.4234506634952946e-17
4.5,3.1107047504467236,3.0286008789663093e-17
4.5,3.5982099878831724,2.9160647014706233e-19
4.5,3.75,3.5276797219728874e-20
4.5,3.952992316833104,1.1837984514392586e-21
4.503332099679081,2.5999999999999996,1.4110659444391647e-15
4.510524579772361,1.64169668796321,5.924345687850375e-13
4.52216949637111,0.75,1.7015670150846218e-11
4.530115663856157,-0.7987816172678799,9.56135726651194e-12
4.534383502355557,-0.75,9.56135726651194e-12
4.547585289635619,-3.,3.674128468957183e-17
4.548492092882267,-1.5,5.924345687850375e-13
4.580077696359304,-2.25,1.3169746018769994e-14
4.5962666587138665,-3.8567256581192373,1.1837984514392586e-21
4.6000000000000005,0.,9.56135726651194e-12
4.643864187157533,3.75,6.593439149102117e-21
4.666539780033331,2.25,1.4110659444391647e-15
4.670996769049349,3.75,1.1837984514392586e-21
4.676537180435969,2.6999999999999997,5.4234506634952946e-17
4.698463103929543,1.7101007166283435,3.130832586313487e-14
4.709700753550916,-3.,1.7775461702799496e-18
4.714345079953795,-0.75,1.4910498763140286e-12
4.727077214458599,-0.833511252801266,5.924345687850375e-13
4.734383502355557,-0.75,5.924345687850375e-13
4.7547594212793065,-1.5,3.130832586313487e-14
4.762110618767444,-3.,1.4052281781000891e-18
4.7790217032378965,-2.25,7.168251644743736e-16
4.800000000000001,0.,5.924345687850375e-13
4.80845201499213,1.5,2.3525893994665264e-14
4.849742261192858,2.8,1.7775461702799496e-18
4.886375626605719,2.25,5.4234506634952946e-17
4.886401628086724,1.7785047452934775,1.4110659444391647e-15
4.907146616849865,0.75,1.0772498202664678e-13
4.92403876506104,0.8682408883346516,3.130832586313487e-14
4.934383502355557,0.75,3.130832586313487e-14
4.952926588128775,-3.,4.9677685937032504e-20
4.961026749676346,1.5,1.4110659444391647e-15
4.978349323738897,3.,4.4608951020805395e-20
5.,0.,3.130832586313487e-14
5.0229473419497435,-2.900000000000003,4.9677685937032504e-20
5.029349913847288,-1.5,9.616345303717316e-16
5.074340152243904,-1.846908773958615,5.4234506634952946e-17
5.100501881677007,-0.75,6.475904043905348e-15
5.1062114731781065,-2.25,1.7775461702799496e-18
5.121000315663482,-0.902970523868038,1.4110659444391647e-15
5.134383502355557,-0.75,1.4110659444391647e-15
5.167294078073386,-1.5,5.4234506634952946e-17
5.196152422706629,-3.000000000000001,1.1837984514397754e-21
5.2,0.,1.4110659444391647e-15
5.249121026140011,1.5,3.342465267973311e-17
5.25,-2.587076415332069,3.178022816297727e-20
5.25,-2.2558912721987583,6.258032961641599e-19
5.25,-1.9416445091405743,1.7775461702799496e-18
5.25,-1.910843729897567,5.204741554615138e-18
5.25,-1.4982553940982595,3.331999982356461e-17
5.25,-1.0701095979151807,2.6790756676325863e-16
5.25,-0.75,6.267054507751796e-16
5.25,0.,1.0718580849881132e-15
5.25,0.75,6.267054507751795e-16
5.25,1.0701095979151805,2.679075667632596e-16
5.25,1.4982553940982593,3.331999982356473e-17
5.25,1.9108437298975622,5.204741554615637e-18
5.25,2.25,6.473953428359075e-19
5.25,2.4130840034911385,4.9677685937032504e-20
5.25,2.8845234978416987,1.1837984514392586e-21
5.254333742813686,-2.25,6.13332937892541e-19
5.262278676401087,1.915312802623745,1.7775461702799496e-18
5.294349349109547,0.75,3.2583249518524353e-16
5.317961866265923,0.9377001594014238,5.4234506634952946e-17
5.3260473197504945,2.25,4.9677685937032504e-20
5.334383502355557,0.75,5.4234506634952946e-17
5.373561406470426,1.5,1.7775461702799496e-18
5.450217200558267,-1.9837168312888829,4.9677685937032504e-20
5.467890695853513,1.5,9.8736477052979e-19
5.488636283154047,-0.75,1.3776346515391612e-17
5.494577589600394,2.25,1.2501365189330232e-20
5.514923416868365,-0.9724297949348103,1.7775461702799496e-18
5.534383502355557,-0.75,1.7775461702799496e-18
5.545883166322881,2.25,1.1837984514392586e-21
5.579828734867466,-1.5,4.9677685937032504e-20
5.6000000000000005,0.,1.7775461702799496e-18
5.638155724715451,2.0521208599540124,1.1837984514392586e-21
5.6833172217472026,0.75,4.9085677031596895e-19
5.6857663406251415,1.5,2.4771529571749386e-20
5.711884967470807,1.0071594304681961,4.9677685937032504e-20
5.734383502355557,0.75,4.9677685937032504e-20
5.786096063264504,1.5,1.1837984514392586e-21
5.878352764434148,-0.75,1.476953995391716e-20
5.908846518073248,-1.0418890660015823,1.1837984514392586e-21
5.934383502355556,-0.75,1.1837984514392586e-21
6.,0.,1.1837984514392586e-21

==> figures/wigPlot/cir.csv <==
6.,0.,4.6322604546131953e-10
5.85972333426052,-1.2898226412661444,4.6322604546131467e-10
5.445452518025742,-2.5193346093615876,4.6322604546132186e-10
4.776558394233863,-3.631045291162591,4.6322604546131953e-10
3.8843177086909657,-4.572972330765818,4.6322604546131953e-10
2.810450644198741,-5.301072266676138,4.6322604546131953e-10
1.6051700311753248,-5.781299955115338,4.6322604546131953e-10
0.32483345151250514,-5.991200483106743,4.6322604546132186e-10
-0.9706919793165882,-5.920959135249157,4.6322604546132186e-10
-2.220828932039486,-5.573860318900748,4.6322604546132186e-10
-3.3671223921742937,-4.966133988941343,4.6322604546132186e-10
-4.355972951538785,-4.12619675312054,4.6322604546131953e-10
-5.141143057005536,-3.0933231430621304,4.6322604546131953e-10
-5.685919027096815,-1.9158091808158797,4.6322604546131953e-10
-5.964827742926158,-0.6487141105436506,4.6322604546131953e-10
-5.964827742926158,0.6487141105436506,4.6322604546131953e-10
-5.685919027096815,1.9158091808158797,4.6322604546131953e-10
-5.141143057005536,3.0933231430621304,4.6322604546131953e-10
-4.355972951538785,4.12619675312054,4.6322604546131953e-10
-3.3671223921742937,4.966133988941343,4.6322604546132186e-10
-2.220828932039486,5.573860318900748,4.6322604546132186e-10
-0.9706919793165882,5.920959135249157,4.6322604546132186e-10
0.32483345151250514,5.991200483106743,4.6322604546132186e-10
1.6051700311753248,5.781299955115338,4.6322604546131953e-10
2.810450644198741,5.301072266676138,4.6322604546131953e-10
3.8843177086909657,4.572972330765818,4.6322604546131953e-10
4.776558394233863,3.631045291162591,4.6322604546131953e-10
5.445452518025742,2.5193346093615876,4.6322604546132186e-10
5.85972333426052,1.2898226412661444,4.6322604546131467e-10
6.,0.,4.6322604546131953e-10
5.793103448275862,0.,2.6025469463025185e-9
5.657663908941192,-1.2453459984638635,2.6025469463025185e-9
5.257678293266234,-2.4324610021422224,2.6025469463025185e-9
4.611849484087867,-3.5058368328466396,2.6025469463025185e-9
3.7503757187361044,-4.415283629704929,2.6025469463025185e-9
2.713538553019474,-5.118276671273512,2.6025469463025185e-9
1.5498193404451412,-5.581944784249291,2.6025469463025185e-9
0.31363229801207393,-5.784607362999614,2.6025469463025185e-9
-0.9372198420987748,-5.7167881305853925,2.6025469463025185e-9
-2.1442486240381244,-5.381658238938654,2.6025469463025185e-9
-3.251014723478628,-4.794887989322676,2.6025469463025185e-9
-4.20576698769262,-3.983914106461211,2.6025469463025185e-9
-4.963862261936379,-2.986656827784126,2.6025469463025185e-9
-5.489852853748649,-1.8497467952705045,2.6025469463025185e-9
-5.759144027652842,-0.6263446584559386,2.6025469463025185e-9
-5.759144027652842,0.6263446584559386,2.6025469463025185e-9
-5.489852853748649,1.8497467952705045,2.6025469463025185e-9
-4.963862261936379,2.986656827784126,2.6025469463025185e-9
-4.20576698769262,3.983914106461211,2.6025469463025185e-9
-3.251014723478628,4.794887989322676,2.6025469463025185e-9
-2.1442486240381244,5.381658238938654,2.6025469463025185e-9
-0.9372198420987748,5.7167881305853925,2.6025469463025185e-9
0.31363229801207393,5.784607362999614,2.6025469463025185e-9
1.5498193404451412,5.581944784249291,2.6025469463025185e-9
2.713538553019474,5.118276671273512,2.6025469463025185e-9
3.7503757187361044,4.415283629704929,2.6025469463025185e-9
4.611849484087867,3.5058368328466396,2.6025469463025185e-9
5.257678293266234,2.4324610021422224,2.6025469463025185e-9
5.657663908941192,1.2453459984638635,2.6025469463025185e-9
5.793103448275862,0.,2.6025469463025185e-9
5.586206896551724,0.,1.3430978963822442e-8
5.455604483621864,-1.2008693556615828,1.3430978963822442e-8
5.069904068506726,-2.3455873949228576,1.3430978963822442e-8
4.447140573941872,-3.380628374530688,1.3430978963822442e-8
3.6164337287812436,-4.257594928644038,1.3430978963822442e-8
2.616626461840207,-4.935481075870887,1.3430978963822442e-8
1.4944686497149577,-5.382589613383245,1.3430978963822508e-8
0.3024311445116427,-5.578014242892485,1.3430978963822442e-8
-0.9037477048809615,-5.512617125921629,1.3430978963822442e-8
-2.067668316036763,-5.189456158976559,1.3430978963822442e-8
-3.134907054782963,-4.6236419897040095,1.3430978963822442e-8
-4.0555610238464554,-3.841631459801882,1.3430978963822442e-8
-4.786581466867223,-2.8799905125061214,1.3430978963822442e-8
-5.2937866804004825,-1.7836844097251294,1.3430978963822442e-8
-5.553460312379526,-0.6039752063682264,1.3430978963822442e-8
-5.553460312379526,0.6039752063682264,1.3430978963822442e-8
-5.2937866804004825,1.7836844097251294,1.3430978963822442e-8
-4.786581466867223,2.8799905125061214,1.3430978963822442e-8
-4.0555610238464554,3.841631459801882,1.3430978963822442e-8
-3.134907054782963,4.6236419897040095,1.3430978963822442e-8
-2.067668316036763,5.189456158976559,1.3430978963822442e-8
-0.9037477048809615,5.512617125921629,1.3430978963822442e-8
0.3024311445116427,5.578014242892485,1.3430978963822442e-8
1.4944686497149577,5.382589613383245,1.3430978963822508e-8
2.616626461840207,4.935481075870887,1.3430978963822442e-8
3.6164337287812436,4.257594928644038,1.3430978963822442e-8
4.447140573941872,3.380628374530688,1.3430978963822442e-8
5.069904068506726,2.3455873949228576,1.3430978963822442e-8
5.455604483621864,1.2008693556615828,1.3430978963822442e-8
5.586206896551724,0.,1.3430978963822442e-8
5.379310344827586,0.,6.367105629046286e-8
5.253545058302535,-1.156392712859302,6.367105629046286e-8
4.882129843747217,-2.2587137877034924,6.367105629046286e-8
4.282431663795877,-3.255419916214737,6.367105629046286e-8
3.4824917388263827,-4.099906227583148,6.367105629046333e-8
2.51971437066094,-4.752685480468261,6.367105629046286e-8
1.439117958984774,-5.1832344425171994,6.367105629046286e-8
0.29122999101121155,-5.371421122785356,6.367105629046286e-8
-0.8702755676631481,-5.308446121257865,6.367105629046286e-8
-1.9910880080354014,-4.997254079014464,6.367105629046286e-8
-3.0187993860872977,-4.452395990085343,6.367105629046286e-8
-3.90535506000029,-3.699348813142553,6.367105629046286e-8
-4.609300671798066,-2.773324197228117,6.367105629046286e-8
-5.097720507052316,-1.7176220241797542,6.367105629046333e-8
-5.34777659710621,-0.5816057542805143,6.367105629046286e-8
-5.34777659710621,0.5816057542805143,6.367105629046286e-8
-5.097720507052316,1.7176220241797542,6.367105629046333e-8
-4.609300671798066,2.773324197228117,6.367105629046286e-8
-3.90535506000029,3.699348813142553,6.367105629046286e-8
-3.0187993860872977,4.452395990085343,6.367105629046286e-8
-1.9910880080354014,4.997254079014464,6.367105629046286e-8
-0.8702755676631481,5.308446121257865,6.367105629046286e-8
0.29122999101121155,5.371421122785356,6.367105629046286e-8
1.439117958984774,5.1832344425171994,6.367105629046286e-8
2.51971437066094,4.752685480468261,6.367105629046286e-8
3.4824917388263827,4.099906227583148,6.367105629046333e-8
4.282431663795877,3.255419916214737,6.367105629046286e-8
4.882129843747217,2.2587137877034924,6.367105629046286e-8
5.253545058302535,1.156392712859302,6.367105629046286e-8
5.379310344827586,0.,6.367105629046286e-8
5.172413793103448,0.,2.772848436041284e-7
5.051485632983207,-1.111916070057021,2.772848436041284e-7
4.694355618987709,-2.171840180484127,2.772848436041284e-7
4.117722753649882,-3.130211457898785,2.772848436041284e-7
3.348549748871522,-3.9422175265222577,2.772848436041298e-7
2.4228022794816733,-4.569889885065636,2.772848436041284e-7
1.3837672682545905,-4.983879271651153,2.772848436041284e-7
0.28002883751078034,-5.1648280026782265,2.772848436041298e-7
-0.8368034304453347,-5.104275116594101,2.772848436041284e-7
-1.9145077000340398,-4.8050519990523695,2.772848436041298e-7
-2.9026917173916327,-4.281149990466676,2.772848436041284e-7
-3.755149096154125,-3.557066166483224,2.772848436041298e-7
-4.43201987672891,-2.6666578819501123,2.772848436041284e-7
-4.901654333704151,-1.6515596386343792,2.772848436041284e-7
-5.142092881832895,-0.5592363021928023,2.772848436041284e-7
-5.142092881832895,0.5592363021928023,2.772848436041284e-7
-4.901654333704151,1.6515596386343792,2.772848436041284e-7
-4.43201987672891,2.6666578819501123,2.772848436041284e-7
-3.755149096154125,3.557066166483224,2.772848436041298e-7
-2.9026917173916327,4.281149990466676,2.772848436041284e-7
-1.9145077000340398,4.8050519990523695,2.772848436041298e-7
-0.8368034304453347,5.104275116594101,2.772848436041284e-7
0.28002883751078034,5.1648280026782265,2.772848436041298e-7
1.3837672682545905,4.983879271651153,2.772848436041284e-7
2.4228022794816733,4.569889885065636,2.772848436041284e-7
3.348549748871522,3.9422175265222577,2.772848436041298e-7
4.117722753649882,3.130211457898785,2.772848436041284e-7
4.694355618987709,2.171840180484127,2.772848436041284e-7
5.051485632983207,1.111916070057021,2.772848436041284e-7
5.172413793103448,0.,2.772848436041284e-7
4.9655172413793105,0.,1.1093979051331977e-6
4.849426207663878,-1.0674394272547403,1.1093979051331977e-6
4.5065813942282,-2.0849665732647624,1.1093979051331977e-6
3.953013843503886,-3.005002999582834,1.1093979051331977e-6
3.214607758916661,-3.7845288254613676,1.1093979051331977e-6
2.3258901883024063,-4.38709428966301,1.1093979051331977e-6
1.3284165775244068,-4.784524100785107,1.1093979051332032e-6
0.2688276840103491,-4.958234882571098,1.1093979051331977e-6
-0.8033312932275213,-4.900104111930337,1.1093979051331977e-6
-1.8379273920326782,-4.612849919090275,1.1093979051331977e-6
-2.786584048695967,-4.109903990848008,1.1093979051331977e-6
-3.60494313230796,-3.4147835198238954,1.1093979051331977e-6
-4.2547390816597535,-2.559991566672108,1.1093979051331977e-6
-4.705588160355985,-1.585497253089004,1.1093979051331977e-6
-4.936409166559579,-0.5368668501050902,1.1093979051331977e-6
-4.936409166559579,0.5368668501050902,1.1093979051331977e-6
-4.705588160355985,1.585497253089004,1.1093979051331977e-6
-4.2547390816597535,2.559991566672108,1.1093979051331977e-6
-3.60494313230796,3.4147835198238954,1.1093979051331977e-6
-2.786584048695967,4.109903990848008,1.1093979051331977e-6
-1.8379273920326782,4.612849919090275,1.1093979051331977e-6
-0.8033312932275213,4.900104111930337,1.1093979051331977e-6
0.2688276840103491,4.958234882571098,1.1093979051331977e-6
1.3284165775244068,4.784524100785107,1.1093979051332032e-6
2.3258901883024063,4.38709428966301,1.1093979051331977e-6
3.214607758916661,3.7845288254613676,1.1093979051331977e-6
3.953013843503886,3.005002999582834,1.1093979051331977e-6
4.5065813942282,2.0849665732647624,1.1093979051331977e-6
4.849426207663878,1.0674394272547403,1.1093979051331977e-6
4.9655172413793105,0.,1.1093979051331977e-6
4.758620689655173,0.,4.078088945490784e-6
4.647366782344551,-1.0229627844524594,4.078088945490784e-6
4.318807169468692,-1.9980929660453972,4.078088945490784e-6
3.788304933357891,-2.8797945412668824,4.078088945490784e-6
3.0806657689618,-3.626840124400477,4.078088945490784e-6
2.2289780971231394,-4.204298694260385,4.078088945490784e-6
1.2730658867942233,-4.585168929919061,4.078088945490784e-6
0.2576265305099179,-4.751641762463969,4.078088945490784e-6
-0.7698591560097079,-4.695933107266573,4.078088945490784e-6
-1.7613470840313166,-4.42064783912818,4.078088945490784e-6
-2.670476380000302,-3.9386579912293413,4.078088945490784e-6
-3.4547371684617953,-3.2725008731645664,4.078088945490784e-6
-4.0774582865905975,-2.4533252513941037,4.078088945490784e-6
-4.509521987007819,-1.5194348675436289,4.078088945490784e-6
-4.730725451286263,-0.514497398017378,4.078088945490784e-6
-4.730725451286263,0.514497398017378,4.078088945490784e-6
-4.509521987007819,1.5194348675436289,4.078088945490784e-6
-4.0774582865905975,2.4533252513941037,4.078088945490784e-6
-3.4547371684617953,3.2725008731645664,4.078088945490784e-6
-2.670476380000302,3.9386579912293413,4.078088945490784e-6
-1.7613470840313166,4.42064783912818,4.078088945490784e-6
-0.7698591560097079,4.695933107266573,4.078088945490784e-6
0.2576265305099179,4.751641762463969,4.078088945490784e-6
1.2730658867942233,4.585168929919061,4.078088945490784e-6
2.2289780971231394,4.204298694260385,4.078088945490784e-6
3.0806657689618,3.626840124400477,4.078088945490784e-6
3.788304933357891,2.8797945412668824,4.078088945490784e-6
4.318807169468692,1.9980929660453972,4.078088945490784e-6
4.647366782344551,1.0229627844524594,4.078088945490784e-6
4.758620689655173,0.,4.078088945490784e-6
4.551724137931035,0.,0.000013774296055050872
4.445307357025222,-0.9784861416501786,0.000013774296055050872
4.131032944709184,-1.911219358826032,0.000013774296055050872
3.623596023211896,-2.754586082950931,0.000013774296055050872
2.9467237790069394,-3.469151423339587,0.000013774296055050872
2.1320660059438725,-4.021503098857759,0.000013774296055050872
1.2177151960640396,-4.385813759053015,0.000013774296055050872
0.2464253770094867,-4.545048642356839,0.000013774296055050937
-0.7363870187918946,-4.4917621026028085,0.000013774296055050872
-1.684766776029955,-4.228445759166085,0.000013774296055050872
-2.5543687113046367,-3.7674119916106745,0.000013774296055050872
-3.30453120461563,-3.1302182265052374,0.000013774296055050872
-3.900177491521441,-2.346658936116099,0.000013774296055050872
-4.313455813659653,-1.4533724819982536,0.000013774296055050872
-4.525041736012947,-0.492127945929666,0.000013774296055050872
-4.525041736012947,0.492127945929666,0.000013774296055050872
-4.313455813659653,1.4533724819982536,0.000013774296055050872
-3.900177491521441,2.346658936116099,0.000013774296055050872
-3.30453120461563,3.1302182265052374,0.000013774296055050872
-2.5543687113046367,3.7674119916106745,0.000013774296055050872
-1.684766776029955,4.228445759166085,0.000013774296055050872
-0.7363870187918946,4.4917621026028085,0.000013774296055050872
0.2464253770094867,4.545048642356839,0.000013774296055050937
1.2177151960640396,4.385813759053015,0.000013774296055050872
2.1320660059438725,4.021503098857759,0.000013774296055050872
2.9467237790069394,3.469151423339587,0.000013774296055050872
3.623596023211896,2.754586082950931,0.000013774296055050872
4.131032944709184,1.911219358826032,0.000013774296055050872
4.445307357025222,0.9784861416501786,0.000013774296055050872
4.551724137931035,0.,0.000013774296055050872
4.344827586206897,0.,0.00004275291591120537
4.243247931705894,-0.9340094988478977,0.00004275291591120537
3.9432587199496756,-1.824345751606667,0.00004275291591120537
3.4588871130659005,-2.6293776246349796,0.000042752915911205555
2.8127817890520785,-3.3114627222786965,0.00004275291591120537
2.0351539147646056,-3.8387075034551343,0.00004275291591120537
1.162364505333856,-4.1864585881869685,0.000042752915911205555
0.23522422350905547,-4.338455522249711,0.00004275291591120537
-0.7029148815740812,-4.287591097939045,0.00004275291591120537
-1.6081864680285936,-4.036243679203991,0.00004275291591120537
-2.4382610426089713,-3.5961659919920077,0.00004275291591120537
-3.1543252407694653,-2.9879355798459084,0.00004275291591120537
-3.7228966964522847,-2.2399926208380947,0.00004275291591120537
-4.117389640311487,-1.3873100964528784,0.00004275291591120537
-4.319358020739632,-0.4697584938419539,0.00004275291591120537
-4.319358020739632,0.4697584938419539,0.00004275291591120537
-4.117389640311487,1.3873100964528784,0.00004275291591120537
-3.7228966964522847,2.2399926208380947,0.00004275291591120537
-3.1543252407694653,2.9879355798459084,0.00004275291591120537
-2.4382610426089713,3.5961659919920077,0.00004275291591120537
-1.6081864680285936,4.036243679203991,0.00004275291591120537
-0.7029148815740812,4.287591097939045,0.00004275291591120537
0.23522422350905547,4.338455522249711,0.00004275291591120537
1.162364505333856,4.1864585881869685,0.000042752915911205555
2.0351539147646056,3.8387075034551343,0.00004275291591120537
2.8127817890520785,3.3114627222786965,0.00004275291591120537
3.4588871130659005,2.6293776246349796,0.000042752915911205555
3.9432587199496756,1.824345751606667,0.00004275291591120537
4.243247931705894,0.9340094988478977,0.00004275291591120537
4.344827586206897,0.,0.00004275291591120537
4.137931034482759,0.,0.00012195284458694692
4.041188506386566,-0.8895328560456169,0.00012195284458694692
3.755484495190167,-1.7374721443873018,0.00012195284458694692
3.2941782029199054,-2.5041691663190284,0.00012195284458694692
2.6788397990972177,-3.1537740212178065,0.00012195284458694692
1.9382418235853387,-3.655911908052509,0.00012195284458694692
1.1070138146036723,-3.9871034173209225,0.00012195284458694692
0.22402307000862426,-4.131862402142581,0.00012195284458694692
-0.6694427443562678,-4.083420093275281,0.00012195284458694692
-1.531606160027232,-3.844041599241896,0.00012195284458694692
-2.3221533739133062,-3.4249199923733404,0.00012195284458694692
-3.0041192769233,-2.8456529331865794,0.00012195284458694692
-3.5456159013831283,-2.13332630556009,0.00012195284458694692
-3.9213234669633206,-1.3212477109075034,0.00012195284458694692
-4.113674305466316,-0.4473890417542418,0.00012195284458694692
-4.113674305466316,0.4473890417542418,0.00012195284458694692
-3.9213234669633206,1.3212477109075034,0.00012195284458694692
-3.5456159013831283,2.13332630556009,0.00012195284458694692
-3.0041192769233,2.8456529331865794,0.00012195284458694692
-2.3221533739133062,3.4249199923733404,0.00012195284458694692
-1.531606160027232,3.844041599241896,0.00012195284458694692
-0.6694427443562678,4.083420093275281,0.00012195284458694692
0.22402307000862426,4.131862402142581,0.00012195284458694692
1.1070138146036723,3.9871034173209225,0.00012195284458694692
1.9382418235853387,3.655911908052509,0.00012195284458694692
2.6788397990972177,3.1537740212178065,0.00012195284458694692
3.2941782029199054,2.5041691663190284,0.00012195284458694692
3.755484495190167,1.7374721443873018,0.00012195284458694692
4.041188506386566,0.8895328560456169,0.00012195284458694692
4.137931034482759,0.,0.00012195284458694692
3.9310344827586206,0.,0.0003197433623139266
3.839129081067237,-0.845056213243336,0.0003197433623139266
3.5677102704306582,-1.6505985371679366,0.00031974336231392733
3.12946929277391,-2.378960708003077,0.0003197433623139266
2.5448978091423564,-2.9960853201569155,0.0003197433623139266
1.8413297324060716,-3.473116312649883,0.0003197433623139266
1.0516631238734886,-3.787748246454876,0.0003197433623139266
0.21282191650819302,-3.925269282035452,0.00031974336231392733
-0.6359706071384543,-3.8792490886115165,0.0003197433623139266
-1.45502585202587,-3.6518395192798008,0.0003197433623139266
-2.2060457052176408,-3.253673992754673,0.0003197433623139266
-2.853913313077135,-2.70337028652725,0.0003197433623139266
-3.3683351063139715,-2.026659990282085,0.000319743362313926
-3.7252572936151545,-1.2551853253621281,0.0003197433623139266
-3.9079905901929997,-0.4250195896665297,0.0003197433623139266
-3.9079905901929997,0.4250195896665297,0.0003197433623139266
-3.7252572936151545,1.2551853253621281,0.0003197433623139266
-3.3683351063139715,2.026659990282085,0.000319743362313926
-2.853913313077135,2.70337028652725,0.0003197433623139266
-2.2060457052176408,3.253673992754673,0.0003197433623139266
-1.45502585202587,3.6518395192798008,0.0003197433623139266
-0.6359706071384543,3.8792490886115165,0.0003197433623139266
0.21282191650819302,3.925269282035452,0.00031974336231392733
1.0516631238734886,3.787748246454876,0.0003197433623139266
1.8413297324060716,3.473116312649883,0.0003197433623139266
2.5448978091423564,2.9960853201569155,0.0003197433623139266
3.12946929277391,2.378960708003077,0.0003197433623139266
3.5677102704306582,1.6505985371679366,0.00031974336231392733
3.839129081067237,0.845056213243336,0.0003197433623139266
3.9310344827586206,0.,0.0003197433623139266
3.7241379310344827,0.,0.000770649658672038
3.6370696557479087,-0.8005795704410551,0.000770649658672038
3.3799360456711502,-1.5637249299485716,0.000770649658672038
2.9647603826279147,-2.253752249687125,0.000770649658672038
2.4109558191874956,-2.8383966190960255,0.000770649658672038
1.7444176412268046,-3.290320717247258,0.000770649658672038
0.9963124331433051,-3.5883930755888302,0.000770649658672038
0.20162076300776183,-3.718676161928323,0.000770649658672038
-0.6024984699206409,-3.6750780839477524,0.000770649658672038
-1.3784455440245085,-3.459637439317706,0.000770649658672038
-2.0899380365219753,-3.0824279931360064,0.000770649658672038
-2.70370734923097,-2.5610876398679214,0.000770649658672038
-3.191054311244815,-1.919993675004081,0.000770649658672038
-3.5291911202669883,-1.1891229398167529,0.000770649658672038
-3.702306874919684,-0.4026501375788176,0.000770649658672038
-3.702306874919684,0.4026501375788176,0.000770649658672038
-3.5291911202669883,1.1891229398167529,0.000770649658672038
-3.191054311244815,1.919993675004081,0.000770649658672038
-2.70370734923097,2.5610876398679214,0.000770649658672038
-2.0899380365219753,3.0824279931360064,0.000770649658672038
-1.3784455440245085,3.459637439317706,0.000770649658672038
-0.6024984699206409,3.6750780839477524,0.000770649658672038
0.20162076300776183,3.718676161928323,0.000770649658672038
0.9963124331433051,3.5883930755888302,0.000770649658672038
1.7444176412268046,3.290320717247258,0.000770649658672038
2.4109558191874956,2.8383966190960255,0.000770649658672038
2.9647603826279147,2.253752249687125,0.000770649658672038
3.3799360456711502,1.5637249299485716,0.000770649658672038
3.6370696557479087,0.8005795704410551,0.000770649658672038
3.7241379310344827,0.,0.000770649658672038
3.5172413793103448,0.,0.0017077792326647655
3.435010230428581,-0.7561029276387743,0.0017077792326647655
3.192161820911642,-1.4768513227292064,0.0017077792326647655
2.800051472481919,-2.128543791371174,0.0017077792326647655
2.2770138292326347,-2.680707918035135,0.0017077792326647655
1.6475055500475377,-3.1075251218446325,0.0017077792326647655
0.9409617424131215,-3.389037904722784,0.0017077792326647655
0.1904196095073306,-3.512083041821194,0.0017077792326647655
-0.5690263327028275,-3.4709070792839882,0.0017077792326647655
-1.301865236023147,-3.267435359355611,0.0017077792326647655
-1.97383036782631,-2.911181993517339,0.0017077792326647655
-2.5535013853848048,-2.4188049932085924,0.0017077792326647655
-3.0137735161756587,-1.8133273597260764,0.0017077792326647655
-3.333124946918822,-1.1230605542713776,0.0017077792326647655
-3.496623159646368,-0.3802806854911055,0.0017077792326647655
-3.496623159646368,0.3802806854911055,0.0017077792326647655
-3.333124946918822,1.1230605542713776,0.0017077792326647655
-3.0137735161756587,1.8133273597260764,0.0017077792326647655
-2.5535013853848048,2.4188049932085924,0.0017077792326647655
-1.97383036782631,2.911181993517339,0.0017077792326647655
-1.301865236023147,3.267435359355611,0.0017077792326647655
-0.5690263327028275,3.4709070792839882,0.0017077792326647655
0.1904196095073306,3.512083041821194,0.0017077792326647655
0.9409617424131215,3.389037904722784,0.0017077792326647655
1.6475055500475377,3.1075251218446325,0.0017077792326647655
2.2770138292326347,2.680707918035135,0.0017077792326647655
2.800051472481919,2.128543791371174,0.0017077792326647655
3.192161820911642,1.4768513227292064,0.0017077792326647655
3.435010230428581,0.7561029276387743,0.0017077792326647655
3.5172413793103448,0.,0.0017077792326647655
3.310344827586207,0.,0.0034802699154773825
3.2329508051092524,-0.7116262848364935,0.0034802699154773886
3.0043875961521334,-1.3899777155098414,0.0034802699154773886
2.635342562335924,-2.0033353330552224,0.0034802699154773886
2.143071839277774,-2.523019216974245,0.0034802699154773886
1.5505934588682708,-2.924729526442007,0.0034802699154773764
0.8856110516829379,-3.189682733856738,0.0034802699154773825
0.1792184560068994,-3.305489921714065,0.0034802699154773825
-0.5355541954850142,-3.2667360746202245,0.0034802699154773825
-1.2252849280217855,-3.075233279393516,0.0034802699154773886
-1.8577226991306448,-2.7399359938986723,0.0034802699154773886
-2.40329542153864,-2.2765223465492634,0.0034802699154773825
-2.8364927211065023,-1.7066610444480719,0.0034802699154773886
-3.1370587735706565,-1.0569981687260026,0.0034802699154773764
-3.2909394443730524,-0.3579112334033934,0.0034802699154773825
-3.2909394443730524,0.3579112334033934,0.0034802699154773825
-3.1370587735706565,1.0569981687260026,0.0034802699154773764
-2.8364927211065023,1.7066610444480719,0.0034802699154773886
-2.40329542153864,2.2765223465492634,0.0034802699154773825
-1.8577226991306448,2.7399359938986723,0.0034802699154773886
-1.2252849280217855,3.075233279393516,0.0034802699154773886
-0.5355541954850142,3.2667360746202245,0.0034802699154773825
0.1792184560068994,3.305489921714065,0.0034802699154773825
0.8856110516829379,3.189682733856738,0.0034802699154773825
1.5505934588682708,2.924729526442007,0.0034802699154773764
2.143071839277774,2.523019216974245,0.0034802699154773886
2.635342562335924,2.0033353330552224,0.0034802699154773886
3.0043875961521334,1.3899777155098414,0.0034802699154773886
3.2329508051092524,0.7116262848364935,0.0034802699154773886
3.310344827586207,0.,0.0034802699154773825
3.103448275862069,0.,0.0065238681717543524
3.030891379789924,-0.6671496420342127,0.006523868171754363
2.8166133713926254,-1.3031041082904764,0.0065238681717543524
2.470633652189929,-1.878126874739271,0.0065238681717543524
2.009129849322913,-2.3653305159133544,0.006523868171754363
1.453681367689004,-2.7419339310393815,0.0065238681717543524
0.8302603609527542,-2.9903275629906916,0.006523868171754363
0.16801730250646818,-3.098896801606936,0.0065238681717543524
-0.5020820582672008,-3.0625650699564604,0.0065238681717543524
-1.1487046200204238,-2.8830311994314215,0.006523868171754363
-1.7416150304349796,-2.568689994280005,0.006523868171754363
-2.253089457692475,-2.1342396998899344,0.0065238681717543524
-2.659211926037346,-1.5999947291700674,0.0065238681717543524
-2.9409926002224904,-0.9909357831806275,0.0065238681717543524
-3.0852557290997367,-0.33554178131568135,0.0065238681717543524
-3.0852557290997367,0.33554178131568135,0.0065238681717543524
-2.9409926002224904,0.9909357831806275,0.0065238681717543524
-2.659211926037346,1.5999947291700674,0.0065238681717543524
-2.253089457692475,2.1342396998899344,0.0065238681717543524
-1.7416150304349796,2.568689994280005,0.006523868171754363
-1.1487046200204238,2.8830311994314215,0.006523868171754363
-0.5020820582672008,3.0625650699564604,0.0065238681717543524
0.16801730250646818,3.098896801606936,0.0065238681717543524
0.8302603609527542,2.9903275629906916,0.006523868171754363
1.453681367689004,2.7419339310393815,0.0065238681717543524
2.009129849322913,2.3653305159133544,0.006523868171754363
2.470633652189929,1.878126874739271,0.0065238681717543524
2.8166133713926254,1.3031041082904764,0.0065238681717543524
3.030891379789924,0.6671496420342127,0.006523868171754363
3.103448275862069,0.,0.0065238681717543524
2.896551724137931,0.,0.011252148715245436
2.828831954470596,-0.6226729992319318,0.011252148715245436
2.628839146633117,-1.2162305010711112,0.011252148715245436
2.3059247420439335,-1.7529184164233198,0.011252148715245436
1.8751878593680522,-2.2076418148524644,0.011252148715245436
1.356769276509737,-2.559138335636756,0.011252148715245436
0.7749096702225706,-2.7909723921246457,0.011252148715245436
0.15681614900603696,-2.892303681499807,0.011252148715245436
-0.4686099210493874,-2.8583940652926962,0.011252148715245436
-1.0721243120190622,-2.690829119469327,0.011252148715245436
-1.625507361739314,-2.397443994661338,0.011252148715245436
-2.10288349384631,-1.9919570532306055,0.011252148715245436
-2.4819311309681895,-1.493328413892063,0.011252148715245436
-2.7449264268743243,-0.9248733976352522,0.011252148715245436
-2.879572013826421,-0.3131723292279693,0.011252148715245436
-2.879572013826421,0.3131723292279693,0.011252148715245436
-2.7449264268743243,0.9248733976352522,0.011252148715245436
-2.4819311309681895,1.493328413892063,0.011252148715245436
-2.10288349384631,1.9919570532306055,0.011252148715245436
-1.625507361739314,2.397443994661338,0.011252148715245436
-1.0721243120190622,2.690829119469327,0.011252148715245436
-0.4686099210493874,2.8583940652926962,0.011252148715245436
0.15681614900603696,2.892303681499807,0.011252148715245436
0.7749096702225706,2.7909723921246457,0.011252148715245436
1.356769276509737,2.559138335636756,0.011252148715245436
1.8751878593680522,2.2076418148524644,0.011252148715245436
2.3059247420439335,1.7529184164233198,0.011252148715245436
2.628839146633117,1.2162305010711112,0.011252148715245436
2.828831954470596,0.6226729992319318,0.011252148715245436
2.896551724137931,0.,0.011252148715245436
2.689655172413793,0.,0.017863234423528183
2.6267725291512676,-0.578196356429651,0.017863234423528183
2.4410649218736085,-1.1293568938517462,0.017863234423528183
2.1412158318979384,-1.6277099581073684,0.017863234423528183
1.7412458694131914,-2.049953113791574,0.017863234423528197
1.25985718533047,-2.3763427402341306,0.017863234423528183
0.719558979492387,-2.5916172212585997,0.017863234423528183
0.14561499550560578,-2.685710561392678,0.017863234423528183
-0.43513778383157403,-2.6542230606289325,0.017863234423528183
-0.9955440040177007,-2.498627039507232,0.017863234423528183
-1.5093996930436488,-2.2261979950426714,0.017863234423528183
-1.952677530000145,-1.8496744065712765,0.017863234423528183
-2.304650335899033,-1.3866620986140585,0.017863234423528183
-2.548860253526158,-0.8588110120898771,0.017863234423528197
-2.673888298553105,-0.29080287714025715,0.017863234423528183
-2.673888298553105,0.29080287714025715,0.017863234423528183
-2.548860253526158,0.8588110120898771,0.017863234423528197
-2.304650335899033,1.3866620986140585,0.017863234423528183
-1.952677530000145,1.8496744065712765,0.017863234423528183
-1.5093996930436488,2.2261979950426714,0.017863234423528183
-0.9955440040177007,2.498627039507232,0.017863234423528183
-0.43513778383157403,2.6542230606289325,0.017863234423528183
0.14561499550560578,2.685710561392678,0.017863234423528183
0.719558979492387,2.5916172212585997,0.017863234423528183
1.25985718533047,2.3763427402341306,0.017863234423528183
1.7412458694131914,2.049953113791574,0.017863234423528197
2.1412158318979384,1.6277099581073684,0.017863234423528183
2.4410649218736085,1.1293568938517462,0.017863234423528183
2.6267725291512676,0.578196356429651,0.017863234423528183
2.689655172413793,0.,0.017863234423528183
2.4827586206896552,0.,0.026114069538505254
2.424713103831939,-0.5337197136273701,0.026114069538505254
2.2532906971141,-1.0424832866323812,0.026114069538505254
1.976506921751943,-1.502501499791417,0.026114069538505254
1.6073038794583305,-1.8922644127306838,0.026114069538505254
1.1629450941512032,-2.193547144831505,0.026114069538505254
0.6642082887622034,-2.3922620503925534,0.026114069538505272
0.13441384200517456,-2.479117441285549,0.026114069538505254
-0.40166564661376064,-2.4500520559651684,0.026114069538505254
-0.9189636960163391,-2.3064249595451374,0.026114069538505254
-1.3932920243479836,-2.054951995424004,0.026114069538505254
-1.80247156615398,-1.7073917599119477,0.026114069538505254
-2.1273695408298767,-1.279995783336054,0.026114069538505254
-2.3527940801779925,-0.792748626544502,0.026114069538505254
-2.4682045832797894,-0.2684334250525451,0.026114069538505254
-2.4682045832797894,0.2684334250525451,0.026114069538505254
-2.3527940801779925,0.792748626544502,0.026114069538505254
-2.1273695408298767,1.279995783336054,0.026114069538505254
-1.80247156615398,1.7073917599119477,0.026114069538505254
-1.3932920243479836,2.054951995424004,0.026114069538505254
-0.9189636960163391,2.3064249595451374,0.026114069538505254
-0.40166564661376064,2.4500520559651684,0.026114069538505254
0.13441384200517456,2.479117441285549,0.026114069538505254
0.6642082887622034,2.3922620503925534,0.026114069538505272
1.1629450941512032,2.193547144831505,0.026114069538505254
1.6073038794583305,1.8922644127306838,0.026114069538505254
1.976506921751943,1.502501499791417,0.026114069538505254
2.2532906971141,1.0424832866323812,0.026114069538505254
2.424713103831939,0.5337197136273701,0.026114069538505254
2.4827586206896552,0.,0.026114069538505254
2.2758620689655173,0.,0.035174496297030455
2.222653678512611,-0.4892430708250893,0.035174496297030455
2.065516472354592,-0.955609679413016,0.035174496297030455
1.811798011605948,-1.3772930414754656,0.035174496297030455
1.4733618895034697,-1.7345757116697935,0.035174496297030455
1.0660330029719363,-2.0107515494288797,0.035174496297030455
0.6088575980320198,-2.1929068795265074,0.035174496297030455
0.12321268850474335,-2.2725243211784196,0.03517449629703047
-0.3681935093959473,-2.2458810513014043,0.035174496297030455
-0.8423833880149775,-2.1142228795830427,0.035174496297030455
-1.2771843556523184,-1.8837059958053373,0.035174496297030455
-1.652265602307815,-1.5651091132526187,0.035174496297030455
-1.9500887457607206,-1.1733294680580495,0.035174496297030455
-2.1567279068298264,-0.7266862409991268,0.035174496297030455
-2.2625208680064737,-0.246063972964833,0.035174496297030455
-2.2625208680064737,0.246063972964833,0.035174496297030455
-2.1567279068298264,0.7266862409991268,0.035174496297030455
-1.9500887457607206,1.1733294680580495,0.035174496297030455
-1.652265602307815,1.5651091132526187,0.035174496297030455
-1.2771843556523184,1.8837059958053373,0.035174496297030455
-0.8423833880149775,2.1142228795830427,0.035174496297030455
-0.3681935093959473,2.2458810513014043,0.035174496297030455
0.12321268850474335,2.2725243211784196,0.03517449629703047
0.6088575980320198,2.1929068795265074,0.035174496297030455
1.0660330029719363,2.0107515494288797,0.035174496297030455
1.4733618895034697,1.7345757116697935,0.035174496297030455
1.811798011605948,1.3772930414754656,0.035174496297030455
2.065516472354592,0.955609679413016,0.035174496297030455
2.222653678512611,0.4892430708250893,0.035174496297030455
2.2758620689655173,0.,0.035174496297030455
2.0689655172413794,0.,0.043686224255600654
2.020594253193283,-0.44476642802280847,0.043686224255600654
1.8777422475950836,-0.8687360721936509,0.043686224255600654
1.6470891014599527,-1.2520845831595142,0.043686224255600654
1.3394198995486088,-1.5768870106089032,0.043686224255600654
0.9691209117926693,-1.8279559540262544,0.043686224255600654
0.5535069073018362,-1.9935517086604613,0.043686224255600654
0.11201153500431213,-2.0659312010712907,0.043686224255600654
-0.3347213721781339,-2.0417100466376406,0.043686224255600654
-0.765803080013616,-1.922020799620948,0.043686224255600654
-1.1610766869566531,-1.7124599961866702,0.043686224255600654
-1.50205963846165,-1.4228264665932897,0.043686224255600654
-1.7728079506915642,-1.066663152780045,0.043686224255600654
-1.9606617334816603,-0.6606238554537517,0.043686224255600654
-2.056837152733158,-0.2236945208771209,0.043686224255600654
-2.056837152733158,0.2236945208771209,0.043686224255600654
-1.9606617334816603,0.6606238554537517,0.043686224255600654
-1.7728079506915642,1.066663152780045,0.043686224255600654
-1.50205963846165,1.4228264665932897,0.043686224255600654
-1.1610766869566531,1.7124599961866702,0.043686224255600654
-0.765803080013616,1.922020799620948,0.043686224255600654
-0.3347213721781339,2.0417100466376406,0.043686224255600654
0.11201153500431213,2.0659312010712907,0.043686224255600654
0.5535069073018362,1.9935517086604613,0.043686224255600654
0.9691209117926693,1.8279559540262544,0.043686224255600654
1.3394198995486088,1.5768870106089032,0.043686224255600654
1.6470891014599527,1.2520845831595142,0.043686224255600654
1.8777422475950836,0.8687360721936509,0.043686224255600654
2.020594253193283,0.44476642802280847,0.043686224255600654
2.0689655172413794,0.,0.043686224255600654
1.862068965517241,0.,0.050079342974539254
1.8185348278739542,-0.40028978522052755,0.050079342974539254
1.689968022835575,-0.7818624649742857,0.050079342974539254
1.4823801913139572,-1.1268761248435626,0.050079342974539254
1.2054779095937478,-1.4191983095480125,0.050079342974539254
0.8722088206134022,-1.6451603586236287,0.05007934297453924
0.4981562165716525,-1.794196537794415,0.050079342974539254
0.1008103815038809,-1.8593380809641613,0.050079342974539254
-0.30124923496032047,-1.837539041973876,0.050079342974539254
-0.6892227720122542,-1.7298187196588528,0.05007934297453924
-1.0449690182609874,-1.541213996568003,0.050079342974539254
-1.3518536746154848,-1.2805438199339605,0.050079342974539254
-1.5955271556224073,-0.9599968375020403,0.050079342974539254
-1.764595560133494,-0.5945614699083763,0.050079342974539254
-1.8511534374598417,-0.20132506878940878,0.050079342974539254
-1.8511534374598417,0.20132506878940878,0.050079342974539254
-1.764595560133494,0.5945614699083763,0.050079342974539254
-1.5955271556224073,0.9599968375020403,0.050079342974539254
-1.3518536746154848,1.2805438199339605,0.050079342974539254
-1.0449690182609874,1.541213996568003,0.050079342974539254
-0.6892227720122542,1.7298187196588528,0.05007934297453924
-0.30124923496032047,1.837539041973876,0.050079342974539254
0.1008103815038809,1.8593380809641613,0.050079342974539254
0.4981562165716525,1.794196537794415,0.050079342974539254
0.8722088206134022,1.6451603586236287,0.05007934297453924
1.2054779095937478,1.4191983095480125,0.050079342974539254
1.4823801913139572,1.1268761248435626,0.050079342974539254
1.689968022835575,0.7818624649742857,0.050079342974539254
1.8185348278739542,0.40028978522052755,0.050079342974539254
1.862068965517241,0.,0.050079342974539254
1.6551724137931032,0.,0.053060496942526375
1.616475402554626,-0.3558131424182467,0.053060496942526375
1.5021937980760665,-0.6949888577549206,0.05306049694252639
1.3176712811679618,-1.0016676665276112,0.053060496942526375
1.071535919638887,-1.2615096084871222,0.053060496942526375
0.7752967294341353,-1.4623647632210033,0.053060496942526375
0.44280552584146887,-1.5948413669283688,0.053060496942526375
0.08960922800344968,-1.6527449608570324,0.053060496942526375
-0.2677770977425071,-1.633368037310112,0.053060496942526375
-0.6126424640108926,-1.5376166396967579,0.05306049694252639
-0.9288613495653223,-1.369967996949336,0.053060496942526375
-1.2016477107693198,-1.1382611732746315,0.05306049694252639
-1.418246360553251,-0.8533305222240358,0.053060496942526375
-1.568529386785328,-0.5284990843630012,0.053060496942526375
-1.645469722186526,-0.17895561670169668,0.053060496942526375
-1.645469722186526,0.17895561670169668,0.053060496942526375
-1.568529386785328,0.5284990843630012,0.053060496942526375
-1.418246360553251,0.8533305222240358,0.053060496942526375
-1.2016477107693198,1.1382611732746315,0.05306049694252639
-0.9288613495653223,1.369967996949336,0.053060496942526375
-0.6126424640108926,1.5376166396967579,0.05306049694252639
-0.2677770977425071,1.633368037310112,0.053060496942526375
0.08960922800344968,1.6527449608570324,0.053060496942526375
0.44280552584146887,1.5948413669283688,0.053060496942526375
0.7752967294341353,1.4623647632210033,0.053060496942526375
1.071535919638887,1.2615096084871222,0.053060496942526375
1.3176712811679618,1.0016676665276112,0.053060496942526375
1.5021937980760665,0.6949888577549206,0.05306049694252639
1.616475402554626,0.3558131424182467,0.053060496942526375
1.6551724137931032,0.,0.053060496942526375
1.4482758620689653,0.,0.05206567841862361
1.4144159772352978,-0.3113364996159659,0.05206567841862361
1.3144195733165582,-0.6081152505355555,0.05206567841862361
1.1529623710219667,-0.8764592082116597,0.05206567841862361
0.937593929684026,-1.103820907426232,0.05206567841862361
0.6783846382548684,-1.2795691678183778,0.05206567841862361
0.38745483511128526,-1.3954861960623226,0.05206567841862362
0.07840807450301847,-1.4461518407499032,0.05206567841862361
-0.23430496052469368,-1.429197032646348,0.05206567841862361
-0.536062156009531,-1.3454145597346632,0.05206567841862362
-0.8127536808696569,-1.1987219973306689,0.05206567841862362
-1.051441746923155,-0.9959785266153026,0.052065678418623626
-1.2409655654840945,-0.7466642069460314,0.05206567841862361
-1.372463213437162,-0.46243669881762606,0.05206567841862361
-1.4397860069132102,-0.1565861646139846,0.05206567841862361
-1.4397860069132102,0.1565861646139846,0.05206567841862361
-1.372463213437162,0.46243669881762606,0.05206567841862361
-1.2409655654840945,0.7466642069460314,0.05206567841862361
-1.051441746923155,0.9959785266153026,0.052065678418623626
-0.8127536808696569,1.1987219973306689,0.05206567841862362
-0.536062156009531,1.3454145597346632,0.05206567841862362
-0.23430496052469368,1.429197032646348,0.05206567841862361
0.07840807450301847,1.4461518407499032,0.05206567841862361
0.38745483511128526,1.3954861960623226,0.05206567841862362
0.6783846382548684,1.2795691678183778,0.05206567841862361
0.937593929684026,1.103820907426232,0.05206567841862361
1.1529623710219667,0.8764592082116597,0.05206567841862361
1.3144195733165582,0.6081152505355555,0.05206567841862361
1.4144159772352978,0.3113364996159659,0.05206567841862361
1.4482758620689653,0.,0.05206567841862361
1.2413793103448274,0.,0.04746002735500554
1.2123565519159694,-0.266859856813685,0.047460027355005534
1.12664534855705,-0.5212416433161905,0.04746002735500554
0.9882534608759714,-0.7512507498957083,0.04746002735500554
0.8036519397291652,-0.9461322063653417,0.04746002735500554
0.5814725470756015,-1.0967735724157524,0.04746002735500554
0.33210414438110164,-1.1961310251962765,0.047460027355005534
0.06720692100258727,-1.2395587206427743,0.04746002735500554
-0.2008328233068803,-1.225026027982584,0.04746002735500554
-0.45948184800816944,-1.1532124797725685,0.04746002735500554
-0.6966460121739917,-1.0274759977120018,0.047460027355005534
-0.9012357830769899,-0.8536958799559736,0.04746002735500554
-1.0636847704149381,-0.6399978916680269,0.04746002735500554
-1.176397040088996,-0.3963743132722509,0.04746002735500554
-1.2341022916398945,-0.1342167125262725,0.04746002735500554
-1.2341022916398945,0.1342167125262725,0.04746002735500554
-1.176397040088996,0.3963743132722509,0.04746002735500554
-1.0636847704149381,0.6399978916680269,0.04746002735500554
-0.9012357830769899,0.8536958799559736,0.04746002735500554
-0.6966460121739917,1.0274759977120018,0.047460027355005534
-0.45948184800816944,1.1532124797725685,0.04746002735500554
-0.2008328233068803,1.225026027982584,0.04746002735500554
0.06720692100258727,1.2395587206427743,0.04746002735500554
0.33210414438110164,1.1961310251962765,0.047460027355005534
0.5814725470756015,1.0967735724157524,0.04746002735500554
0.8036519397291652,0.9461322063653417,0.04746002735500554
0.9882534608759714,0.7512507498957083,0.04746002735500554
1.12664534855705,0.5212416433161905,0.04746002735500554
1.2123565519159694,0.266859856813685,0.047460027355005534
1.2413793103448274,0.,0.04746002735500554
1.0344827586206895,0.,0.040390802782342
1.0102971265966412,-0.22238321401140418,0.040390802782342
0.9388711237975416,-0.4343680360968254,0.040390802782342
0.8235445507299761,-0.626042291579757,0.040390802782342
0.6697099497743043,-0.7884435053044514,0.040390802782342
0.48456045589633456,-0.913977977013127,0.040390802782342
0.276753453650918,-0.9967758543302304,0.040390802782342
0.05600576750215605,-1.0329656005356451,0.040390802782342
-0.1673606860890669,-1.02085502331882,0.040390802782342
-0.3829015400068079,-0.9610103998104738,0.040390802782342
-0.5805383434783264,-0.8562299980933349,0.040390802782342
-0.7510298192308249,-0.7114132332966447,0.040390802782342
-0.8864039753457819,-0.5333315763900224,0.040390802782342
-0.98033086674083,-0.3303119277268758,0.040390802782342
-1.0284185763665787,-0.11184726043856043,0.040390802782342
-1.0284185763665787,0.11184726043856043,0.040390802782342
-0.98033086674083,0.3303119277268758,0.040390802782342
-0.8864039753457819,0.5333315763900224,0.040390802782342
-0.7510298192308249,0.7114132332966447,0.040390802782342
-0.5805383434783264,0.8562299980933349,0.040390802782342
-0.3829015400068079,0.9610103998104738,0.040390802782342
-0.1673606860890669,1.02085502331882,0.040390802782342
0.05600576750215605,1.0329656005356451,0.040390802782342
0.276753453650918,0.9967758543302304,0.040390802782342
0.48456045589633456,0.913977977013127,0.040390802782342
0.6697099497743043,0.7884435053044514,0.040390802782342
0.8235445507299761,0.626042291579757,0.040390802782342
0.9388711237975416,0.4343680360968254,0.040390802782342
1.0102971265966412,0.22238321401140418,0.040390802782342
1.0344827586206895,0.,0.040390802782342
0.8275862068965516,0.,0.032382183477902136
0.808237701277313,-0.17790657120912334,0.032382183477902136
0.7510968990380332,-0.3474944288774603,0.032382183477902136
0.6588356405839809,-0.5008338332638056,0.032382183477902136
0.5357679598194435,-0.6307548042435611,0.032382183477902136
0.38764836471706765,-0.7311823816105016,0.032382183477902136
0.22140276292073444,-0.7974206834641844,0.032382183477902136
0.04480461400172484,-0.8263724804285162,0.032382183477902136
-0.13388854887125354,-0.816684018655056,0.032382183477902136
-0.3063212320054463,-0.7688083198483789,0.032382183477902136
-0.46443067478266115,-0.684983998474668,0.032382183477902136
-0.6008238553846599,-0.5691305866373157,0.032382183477902136
-0.7091231802766255,-0.4266652611120179,0.032382183477902136
-0.784264693392664,-0.2642495421815006,0.032382183477902136
-0.822734861093263,-0.08947780835084834,0.032382183477902136
-0.822734861093263,0.08947780835084834,0.032382183477902136
-0.784264693392664,0.2642495421815006,0.032382183477902136
-0.7091231802766255,0.4266652611120179,0.032382183477902136
-0.6008238553846599,0.5691305866373157,0.032382183477902136
-0.46443067478266115,0.684983998474668,0.032382183477902136
-0.3063212320054463,0.7688083198483789,0.032382183477902136
-0.13388854887125354,0.816684018655056,0.032382183477902136
0.04480461400172484,0.8263724804285162,0.032382183477902136
0.22140276292073444,0.7974206834641844,0.032382183477902136
0.38764836471706765,0.7311823816105016,0.032382183477902136
0.5357679598194435,0.6307548042435611,0.032382183477902136
0.6588356405839809,0.5008338332638056,0.032382183477902136
0.7510968990380332,0.3474944288774603,0.032382183477902136
0.808237701277313,0.17790657120912334,0.032382183477902136
0.8275862068965516,0.,0.032382183477902136
0.6206896551724137,0.,0.024881813432171964
0.6061782759579847,-0.1334299284068425,0.02488181343217196
0.563322674278525,-0.26062082165809525,0.024881813432171964
0.4941267304379857,-0.37562537494785414,0.024881813432171964
0.4018259698645826,-0.47306610318267084,0.024881813432171964
0.29073627353780074,-0.5483867862078762,0.024881813432171964
0.16605207219055082,-0.5980655125981382,0.02488181343217196
0.03360346050129363,-0.6197793603213871,0.024881813432171964
-0.10041641165344015,-0.612513013991292,0.024881813432171964
-0.22974092400408472,-0.5766062398862842,0.024881813432171964
-0.34832300608699585,-0.5137379988560009,0.02488181343217196
-0.45061789153849496,-0.4268479399779868,0.024881813432171964
-0.5318423852074691,-0.31999894583401345,0.024881813432171964
-0.588198520044498,-0.19818715663612546,0.024881813432171964
-0.6170511458199472,-0.06710835626313626,0.024881813432171964
-0.6170511458199472,0.06710835626313626,0.024881813432171964
-0.588198520044498,0.19818715663612546,0.024881813432171964
-0.5318423852074691,0.31999894583401345,0.024881813432171964
-0.45061789153849496,0.4268479399779868,0.024881813432171964
-0.34832300608699585,0.5137379988560009,0.02488181343217196
-0.22974092400408472,0.5766062398862842,0.024881813432171964
-0.10041641165344015,0.612513013991292,0.024881813432171964
0.03360346050129363,0.6197793603213871,0.024881813432171964
0.16605207219055082,0.5980655125981382,0.02488181343217196
0.29073627353780074,0.5483867862078762,0.024881813432171964
0.4018259698645826,0.47306610318267084,0.024881813432171964
0.4941267304379857,0.37562537494785414,0.024881813432171964
0.563322674278525,0.26062082165809525,0.024881813432171964
0.6061782759579847,0.1334299284068425,0.02488181343217196
0.6206896551724137,0.,0.024881813432171964
0.4137931034482758,0.,0.018957948143181923
0.4041188506386565,-0.08895328560456167,0.018957948143181923
0.3755484495190166,-0.17374721443873015,0.018957948143181913
0.32941782029199046,-0.2504169166319028,0.018957948143181923
0.26788397990972174,-0.31537740212178056,0.018957948143181923
0.19382418235853383,-0.3655911908052508,0.018957948143181923
0.11070138146036722,-0.3987103417320922,0.018957948143181923
0.02240230700086242,-0.4131862402142581,0.018957948143181923
-0.06694427443562677,-0.408342009327528,0.018957948143181923
-0.15316061600272315,-0.38440415992418947,0.018957948143181913
-0.23221533739133057,-0.342491999237334,0.018957948143181923
-0.30041192769232994,-0.2845652933186579,0.018957948143181913
-0.35456159013831273,-0.21333263055600896,0.018957948143181923
-0.392132346696332,-0.1321247710907503,0.018957948143181923
-0.4113674305466315,-0.04473890417542417,0.018957948143181923
-0.4113674305466315,0.04473890417542417,0.018957948143181923
-0.392132346696332,0.1321247710907503,0.018957948143181923
-0.35456159013831273,0.21333263055600896,0.018957948143181923
-0.30041192769232994,0.2845652933186579,0.018957948143181913
-0.23221533739133057,0.342491999237334,0.018957948143181923
-0.15316061600272315,0.38440415992418947,0.018957948143181913
-0.06694427443562677,0.408342009327528,0.018957948143181923
0.02240230700086242,0.4131862402142581,0.018957948143181923
0.11070138146036722,0.3987103417320922,0.018957948143181923
0.19382418235853383,0.3655911908052508,0.018957948143181923
0.26788397990972174,0.31537740212178056,0.018957948143181923
0.32941782029199046,0.2504169166319028,0.018957948143181923
0.3755484495190166,0.17374721443873015,0.018957948143181913
0.4041188506386565,0.08895328560456167,0.018957948143181923
0.4137931034482758,0.,0.018957948143181923
0.2068965517241379,0.,0.015227940530178286
0.20205942531932825,-0.044476642802280836,0.015227940530178286
0.1877742247595083,-0.08687360721936507,0.015227940530178286
0.16470891014599523,-0.1252084583159514,0.015227940530178286
0.13394198995486087,-0.15768870106089028,0.015227940530178286
0.09691209117926691,-0.1827955954026254,0.015227940530178286
0.05535069073018361,-0.1993551708660461,0.015227940530178286
0.01120115350043121,-0.20659312010712905,0.015227940530178286
-0.033472137217813384,-0.204171004663764,0.015227940530178286
-0.07658030800136158,-0.19220207996209474,0.015227940530178286
-0.11610766869566529,-0.171245999618667,0.015227940530178286
-0.15020596384616497,-0.14228264665932894,0.015227940530178286
-0.17728079506915637,-0.10666631527800448,0.015227940530178286
-0.196066173348166,-0.06606238554537515,0.015227940530178286
-0.20568371527331575,-0.022369452087712086,0.015227940530178286
-0.20568371527331575,0.022369452087712086,0.015227940530178286
-0.196066173348166,0.06606238554537515,0.015227940530178286
-0.17728079506915637,0.10666631527800448,0.015227940530178286
-0.15020596384616497,0.14228264665932894,0.015227940530178286
-0.11610766869566529,0.171245999618667,0.015227940530178286
-0.07658030800136158,0.19220207996209474,0.015227940530178286
-0.033472137217813384,0.204171004663764,0.015227940530178286
0.01120115350043121,0.20659312010712905,0.015227940530178286
0.05535069073018361,0.1993551708660461,0.015227940530178286
0.09691209117926691,0.1827955954026254,0.015227940530178286
0.13394198995486087,0.15768870106089028,0.015227940530178286
0.16470891014599523,0.1252084583159514,0.015227940530178286
0.1877742247595083,0.08687360721936507,0.015227940530178286
0.20205942531932825,0.044476642802280836,0.015227940530178286
0.2068965517241379,0.,0.015227940530178286
0.,0.,0.013961801858070746
0.,0.,0.013961801858070746
0.,0.,0.013961801858070746
0.,0.,0.013961801858070746
0.,0.,0.013961801858070746
0.,0.,0.013961801858070746
0.,0.,0.013961801858070746
0.,0.,0.013961801858070746
0.,0.,0.013961801858070746
0.,0.,0.013961801858070746
0.,0.,0.013961801858070746
0.,0.,0.013961801858070746
0.,0.,0.013961801858070746
0.,0.,0.013961801858070746
0.,0.,0.013961801858070746
0.,0.,0.013961801858070746
0.,0.,0.013961801858070746
0.,0.,0.013961801858070746
0.,0.,0.013961801858070746
0.,0.,0.013961801858070746
0.,0.,0.013961801858070746
0.,0.,0.013961801858070746
0.,0.,0.013961801858070746
0.,0.,0.013961801858070746
0.,0.,0.013961801858070746
0.,0.,0.013961801858070746
0.,0.,0.013961801858070746
0.,0.,0.013961801858070746
0.,0.,0.013961801858070746
0.,0.,0.013961801858070746

==> figures/wigPlot/halfcir.csv <==
6.,0.,4.6322604546131953e-10
5.964827742926158,0.6487141105436506,4.6322604546131953e-10
5.85972333426052,1.2898226412661444,4.6322604546131467e-10
5.685919027096815,1.9158091808158797,4.6322604546131953e-10
5.445452518025742,2.5193346093615876,4.6322604546132186e-10
5.141143057005536,3.0933231430621304,4.6322604546131953e-10
4.776558394233863,3.631045291162591,4.6322604546131953e-10
4.355972951538785,4.12619675312054,4.6322604546131953e-10
3.8843177086909657,4.572972330765818,4.6322604546131953e-10
3.3671223921742937,4.966133988941343,4.6322604546132186e-10
2.810450644198741,5.301072266676138,4.6322604546131953e-10
2.220828932039486,5.573860318900748,4.6322604546132186e-10
1.6051700311753248,5.781299955115338,4.6322604546131953e-10
0.9706919793165882,5.920959135249157,4.6322604546132186e-10
0.32483345151250514,5.991200483106743,4.6322604546132186e-10
-0.32483345151250514,5.991200483106743,4.6322604546132186e-10
-0.9706919793165882,5.920959135249157,4.6322604546132186e-10
-1.6051700311753248,5.781299955115338,4.6322604546131953e-10
-2.220828932039486,5.573860318900748,4.6322604546132186e-10
-2.810450644198741,5.301072266676138,4.6322604546131953e-10
-3.3671223921742937,4.966133988941343,4.6322604546132186e-10
-3.8843177086909657,4.572972330765818,4.6322604546131953e-10
-4.355972951538785,4.12619675312054,4.6322604546131953e-10
-4.776558394233863,3.631045291162591,4.6322604546131953e-10
-5.141143057005536,3.0933231430621304,4.6322604546131953e-10
-5.445452518025742,2.5193346093615876,4.6322604546132186e-10
-5.685919027096815,1.9158091808158797,4.6322604546131953e-10
-5.85972333426052,1.2898226412661444,4.6322604546131467e-10
-5.964827742926158,0.6487141105436506,4.6322604546131953e-10
-6.,0.,4.6322604546131953e-10
5.793103448275862,0.,2.6025469463025185e-9
5.759144027652842,0.6263446584559386,2.6025469463025185e-9
5.657663908941192,1.2453459984638635,2.6025469463025185e-9
5.489852853748649,1.8497467952705045,2.6025469463025185e-9
5.257678293266234,2.4324610021422224,2.6025469463025185e-9
4.963862261936379,2.986656827784126,2.6025469463025185e-9
4.611849484087867,3.5058368328466396,2.6025469463025185e-9
4.20576698769262,3.983914106461211,2.6025469463025185e-9
3.7503757187361044,4.415283629704929,2.6025469463025185e-9
3.251014723478628,4.794887989322676,2.6025469463025185e-9
2.713538553019474,5.118276671273512,2.6025469463025185e-9
2.1442486240381244,5.381658238938654,2.6025469463025185e-9
1.5498193404451412,5.581944784249291,2.6025469463025185e-9
0.9372198420987748,5.7167881305853925,2.6025469463025185e-9
0.31363229801207393,5.784607362999614,2.6025469463025185e-9
-0.31363229801207393,5.784607362999614,2.6025469463025185e-9
-0.9372198420987748,5.7167881305853925,2.6025469463025185e-9
-1.5498193404451412,5.581944784249291,2.6025469463025185e-9
-2.1442486240381244,5.381658238938654,2.6025469463025185e-9
-2.713538553019474,5.118276671273512,2.6025469463025185e-9
-3.251014723478628,4.794887989322676,2.6025469463025185e-9
-3.7503757187361044,4.415283629704929,2.6025469463025185e-9
-4.20576698769262,3.983914106461211,2.6025469463025185e-9
-4.611849484087867,3.5058368328466396,2.6025469463025185e-9
-4.963862261936379,2.986656827784126,2.6025469463025185e-9
-5.257678293266234,2.4324610021422224,2.6025469463025185e-9
-5.489852853748649,1.8497467952705045,2.6025469463025185e-9
-5.657663908941192,1.2453459984638635,2.6025469463025185e-9
-5.759144027652842,0.6263446584559386,2.6025469463025185e-9
-5.793103448275862,0.,2.6025469463025185e-9
5.586206896551724,0.,1.3430978963822442e-8
5.553460312379526,0.6039752063682264,1.3430978963822442e-8
5.455604483621864,1.2008693556615828,1.3430978963822442e-8
5.2937866804004825,1.7836844097251294,1.3430978963822442e-8
5.069904068506726,2.3455873949228576,1.3430978963822442e-8
4.786581466867223,2.8799905125061214,1.3430978963822442e-8
4.447140573941872,3.380628374530688,1.3430978963822442e-8
4.0555610238464554,3.841631459801882,1.3430978963822442e-8
3.6164337287812436,4.257594928644038,1.3430978963822442e-8
3.134907054782963,4.6236419897040095,1.3430978963822442e-8
2.616626461840207,4.935481075870887,1.3430978963822442e-8
2.067668316036763,5.189456158976559,1.3430978963822442e-8
1.4944686497149577,5.382589613383245,1.3430978963822508e-8
0.9037477048809615,5.512617125921629,1.3430978963822442e-8
0.3024311445116427,5.578014242892485,1.3430978963822442e-8
-0.3024311445116427,5.578014242892485,1.3430978963822442e-8
-0.9037477048809615,5.512617125921629,1.3430978963822442e-8
-1.4944686497149577,5.382589613383245,1.3430978963822508e-8
-2.067668316036763,5.189456158976559,1.3430978963822442e-8
-2.616626461840207,4.935481075870887,1.3430978963822442e-8
-3.134907054782963,4.6236419897040095,1.3430978963822442e-8
-3.6164337287812436,4.257594928644038,1.3430978963822442e-8
-4.0555610238464554,3.841631459801882,1.3430978963822442e-8
-4.447140573941872,3.380628374530688,1.3430978963822442e-8
-4.786581466867223,2.8799905125061214,1.3430978963822442e-8
-5.069904068506726,2.3455873949228576,1.3430978963822442e-8
-5.2937866804004825,1.7836844097251294,1.3430978963822442e-8
-5.455604483621864,1.2008693556615828,1.3430978963822442e-8
-5.553460312379526,0.6039752063682264,1.3430978963822442e-8
-5.586206896551724,0.,1.3430978963822442e-8
5.379310344827586,0.,6.367105629046286e-8
5.34777659710621,0.5816057542805143,6.367105629046286e-8
5.253545058302535,1.156392712859302,6.367105629046286e-8
5.097720507052316,1.7176220241797542,6.367105629046333e-8
4.882129843747217,2.2587137877034924,6.367105629046286e-8
4.609300671798066,2.773324197228117,6.367105629046286e-8
4.282431663795877,3.255419916214737,6.367105629046286e-8
3.90535506000029,3.699348813142553,6.367105629046286e-8
3.4824917388263827,4.099906227583148,6.367105629046333e-8
3.0187993860872977,4.452395990085343,6.367105629046286e-8
2.51971437066094,4.752685480468261,6.367105629046286e-8
1.9910880080354014,4.997254079014464,6.367105629046286e-8
1.439117958984774,5.1832344425171994,6.367105629046286e-8
0.8702755676631481,5.308446121257865,6.367105629046286e-8
0.29122999101121155,5.371421122785356,6.367105629046286e-8
-0.29122999101121155,5.371421122785356,6.367105629046286e-8
-0.8702755676631481,5.308446121257865,6.367105629046286e-8
-1.439117958984774,5.1832344425171994,6.367105629046286e-8
-1.9910880080354014,4.997254079014464,6.367105629046286e-8
-2.51971437066094,4.752685480468261,6.367105629046286e-8
-3.0187993860872977,4.452395990085343,6.367105629046286e-8
-3.4824917388263827,4.099906227583148,6.367105629046333e-8
-3.90535506000029,3.699348813142553,6.367105629046286e-8
-4.282431663795877,3.255419916214737,6.367105629046286e-8
-4.609300671798066,2.773324197228117,6.367105629046286e-8
-4.882129843747217,2.2587137877034924,6.367105629046286e-8
-5.097720507052316,1.7176220241797542,6.367105629046333e-8
-5.253545058302535,1.156392712859302,6.367105629046286e-8
-5.34777659710621,0.5816057542805143,6.367105629046286e-8
-5.379310344827586,0.,6.367105629046286e-8
5.172413793103448,0.,2.772848436041284e-7
5.142092881832895,0.5592363021928023,2.772848436041284e-7
5.051485632983207,1.111916070057021,2.772848436041284e-7
4.901654333704151,1.6515596386343792,2.772848436041284e-7
4.694355618987709,2.171840180484127,2.772848436041284e-7
4.43201987672891,2.6666578819501123,2.772848436041284e-7
4.117722753649882,3.130211457898785,2.772848436041284e-7
3.755149096154125,3.557066166483224,2.772848436041298e-7
3.348549748871522,3.9422175265222577,2.772848436041298e-7
2.9026917173916327,4.281149990466676,2.772848436041284e-7
2.4228022794816733,4.569889885065636,2.772848436041284e-7
1.9145077000340398,4.8050519990523695,2.772848436041298e-7
1.3837672682545905,4.983879271651153,2.772848436041284e-7
0.8368034304453347,5.104275116594101,2.772848436041284e-7
0.28002883751078034,5.1648280026782265,2.772848436041298e-7
-0.28002883751078034,5.1648280026782265,2.772848436041298e-7
-0.8368034304453347,5.104275116594101,2.772848436041284e-7
-1.3837672682545905,4.983879271651153,2.772848436041284e-7
-1.9145077000340398,4.8050519990523695,2.772848436041298e-7
-2.4228022794816733,4.569889885065636,2.772848436041284e-7
-2.9026917173916327,4.281149990466676,2.772848436041284e-7
-3.348549748871522,3.9422175265222577,2.772848436041298e-7
-3.755149096154125,3.557066166483224,2.772848436041298e-7
-4.117722753649882,3.130211457898785,2.772848436041284e-7
-4.43201987672891,2.6666578819501123,2.772848436041284e-7
-4.694355618987709,2.171840180484127,2.772848436041284e-7
-4.901654333704151,1.6515596386343792,2.772848436041284e-7
-5.051485632983207,1.111916070057021,2.772848436041284e-7
-5.142092881832895,0.5592363021928023,2.772848436041284e-7
-5.172413793103448,0.,2.772848436041284e-7
4.9655172413793105,0.,1.1093979051331977e-6
4.936409166559579,0.5368668501050902,1.1093979051331977e-6
4.849426207663878,1.0674394272547403,1.1093979051331977e-6
4.705588160355985,1.585497253089004,1.1093979051331977e-6
4.5065813942282,2.0849665732647624,1.1093979051331977e-6
4.2547390816597535,2.559991566672108,1.1093979051331977e-6
3.953013843503886,3.005002999582834,1.1093979051331977e-6
3.60494313230796,3.4147835198238954,1.1093979051331977e-6
3.214607758916661,3.7845288254613676,1.1093979051331977e-6
2.786584048695967,4.109903990848008,1.1093979051331977e-6
2.3258901883024063,4.38709428966301,1.1093979051331977e-6
1.8379273920326782,4.612849919090275,1.1093979051331977e-6
1.3284165775244068,4.784524100785107,1.1093979051332032e-6
0.8033312932275213,4.900104111930337,1.1093979051331977e-6
0.2688276840103491,4.958234882571098,1.1093979051331977e-6
-0.2688276840103491,4.958234882571098,1.1093979051331977e-6
-0.8033312932275213,4.900104111930337,1.1093979051331977e-6
-1.3284165775244068,4.784524100785107,1.1093979051332032e-6
-1.8379273920326782,4.612849919090275,1.1093979051331977e-6
-2.3258901883024063,4.38709428966301,1.1093979051331977e-6
-2.786584048695967,4.109903990848008,1.1093979051331977e-6
-3.214607758916661,3.7845288254613676,1.1093979051331977e-6
-3.60494313230796,3.4147835198238954,1.1093979051331977e-6
-3.953013843503886,3.005002999582834,1.1093979051331977e-6
-4.2547390816597535,2.559991566672108,1.1093979051331977e-6
-4.5065813942282,2.0849665732647624,1.1093979051331977e-6
-4.705588160355985,1.585497253089004,1.1093979051331977e-6
-4.849426207663878,1.0674394272547403,1.1093979051331977e-6
-4.936409166559579,0.5368668501050902,1.1093979051331977e-6
-4.9655172413793105,0.,1.1093979051331977e-6
4.758620689655173,0.,4.078088945490784e-6
4.730725451286263,0.514497398017378,4.078088945490784e-6
4.647366782344551,1.0229627844524594,4.078088945490784e-6
4.509521987007819,1.5194348675436289,4.078088945490784e-6
4.318807169468692,1.9980929660453972,4.078088945490784e-6
4.0774582865905975,2.4533252513941037,4.078088945490784e-6
3.788304933357891,2.8797945412668824,4.078088945490784e-6
3.4547371684617953,3.2725008731645664,4.078088945490784e-6
3.0806657689618,3.626840124400477,4.078088945490784e-6
2.670476380000302,3.9386579912293413,4.078088945490784e-6
2.2289780971231394,4.204298694260385,4.078088945490784e-6
1.7613470840313166,4.42064783912818,4.078088945490784e-6
1.2730658867942233,4.585168929919061,4.078088945490784e-6
0.7698591560097079,4.695933107266573,4.078088945490784e-6
0.2576265305099179,4.751641762463969,4.078088945490784e-6
-0.2576265305099179,4.751641762463969,4.078088945490784e-6
-0.7698591560097079,4.695933107266573,4.078088945490784e-6
-1.2730658867942233,4.585168929919061,4.078088945490784e-6
-1.7613470840313166,4.42064783912818,4.078088945490784e-6
-2.2289780971231394,4.204298694260385,4.078088945490784e-6
-2.670476380000302,3.9386579912293413,4.078088945490784e-6
-3.0806657689618,3.626840124400477,4.078088945490784e-6
-3.4547371684617953,3.2725008731645664,4.078088945490784e-6
-3.788304933357891,2.8797945412668824,4.078088945490784e-6
-4.0774582865905975,2.4533252513941037,4.078088945490784e-6
-4.318807169468692,1.9980929660453972,4.078088945490784e-6
-4.509521987007819,1.5194348675436289,4.078088945490784e-6
-4.647366782344551,1.0229627844524594,4.078088945490784e-6
-4.730725451286263,0.514497398017378,4.078088945490784e-6
-4.758620689655173,0.,4.078088945490784e-6
4.551724137931035,0.,0.000013774296055050872
4.525041736012947,0.492127945929666,0.000013774296055050872
4.445307357025222,0.9784861416501786,0.000013774296055050872
4.313455813659653,1.4533724819982536,0.000013774296055050872
4.131032944709184,1.911219358826032,0.000013774296055050872
3.900177491521441,2.346658936116099,0.000013774296055050872
3.623596023211896,2.754586082950931,0.000013774296055050872
3.30453120461563,3.1302182265052374,0.000013774296055050872
2.9467237790069394,3.469151423339587,0.000013774296055050872
2.5543687113046367,3.7674119916106745,0.000013774296055050872
2.1320660059438725,4.021503098857759,0.000013774296055050872
1.684766776029955,4.228445759166085,0.000013774296055050872
1.2177151960640396,4.385813759053015,0.000013774296055050872
0.7363870187918946,4.4917621026028085,0.000013774296055050872
0.2464253770094867,4.545048642356839,0.000013774296055050937
-0.2464253770094867,4.545048642356839,0.000013774296055050937
-0.7363870187918946,4.4917621026028085,0.000013774296055050872
-1.2177151960640396,4.385813759053015,0.000013774296055050872
-1.684766776029955,4.228445759166085,0.000013774296055050872
-2.1320660059438725,4.021503098857759,0.000013774296055050872
-2.5543687113046367,3.7674119916106745,0.000013774296055050872
-2.9467237790069394,3.469151423339587,0.000013774296055050872
-3.30453120461563,3.1302182265052374,0.000013774296055050872
-3.623596023211896,2.754586082950931,0.000013774296055050872
-3.900177491521441,2.346658936116099,0.000013774296055050872
-4.131032944709184,1.911219358826032,0.000013774296055050872
-4.313455813659653,1.4533724819982536,0.000013774296055050872
-4.445307357025222,0.9784861416501786,0.000013774296055050872
-4.525041736012947,0.492127945929666,0.000013774296055050872
-4.551724137931035,0.,0.000013774296055050872
4.344827586206897,0.,0.00004275291591120537
4.319358020739632,0.4697584938419539,0.00004275291591120537
4.243247931705894,0.9340094988478977,0.00004275291591120537
4.117389640311487,1.3873100964528784,0.00004275291591120537
3.9432587199496756,1.824345751606667,0.00004275291591120537
3.7228966964522847,2.2399926208380947,0.00004275291591120537
3.4588871130659005,2.6293776246349796,0.000042752915911205555
3.1543252407694653,2.9879355798459084,0.00004275291591120537
2.8127817890520785,3.3114627222786965,0.00004275291591120537
2.4382610426089713,3.5961659919920077,0.00004275291591120537
2.0351539147646056,3.8387075034551343,0.00004275291591120537
1.6081864680285936,4.036243679203991,0.00004275291591120537
1.162364505333856,4.1864585881869685,0.000042752915911205555
0.7029148815740812,4.287591097939045,0.00004275291591120537
0.23522422350905547,4.338455522249711,0.00004275291591120537
-0.23522422350905547,4.338455522249711,0.00004275291591120537
-0.7029148815740812,4.287591097939045,0.00004275291591120537
-1.162364505333856,4.1864585881869685,0.000042752915911205555
-1.6081864680285936,4.036243679203991,0.00004275291591120537
-2.0351539147646056,3.8387075034551343,0.00004275291591120537
-2.4382610426089713,3.5961659919920077,0.00004275291591120537
-2.8127817890520785,3.3114627222786965,0.00004275291591120537
-3.1543252407694653,2.9879355798459084,0.00004275291591120537
-3.4588871130659005,2.6293776246349796,0.000042752915911205555
-3.7228966964522847,2.2399926208380947,0.00004275291591120537
-3.9432587199496756,1.824345751606667,0.00004275291591120537
-4.117389640311487,1.3873100964528784,0.00004275291591120537
-4.243247931705894,0.9340094988478977,0.00004275291591120537
-4.319358020739632,0.4697584938419539,0.00004275291591120537
-4.344827586206897,0.,0.00004275291591120537
4.137931034482759,0.,0.00012195284458694692
4.113674305466316,0.4473890417542418,0.00012195284458694692
4.041188506386566,0.8895328560456169,0.00012195284458694692
3.9213234669633206,1.3212477109075034,0.00012195284458694692
3.755484495190167,1.7374721443873018,0.00012195284458694692
3.5456159013831283,2.13332630556009,0.00012195284458694692
3.2941782029199054,2.5041691663190284,0.00012195284458694692
3.0041192769233,2.8456529331865794,0.00012195284458694692
2.6788397990972177,3.1537740212178065,0.00012195284458694692
2.3221533739133062,3.4249199923733404,0.00012195284458694692
1.9382418235853387,3.655911908052509,0.00012195284458694692
1.531606160027232,3.844041599241896,0.00012195284458694692
1.1070138146036723,3.9871034173209225,0.00012195284458694692
0.6694427443562678,4.083420093275281,0.00012195284458694692
0.22402307000862426,4.131862402142581,0.00012195284458694692
-0.22402307000862426,4.131862402142581,0.00012195284458694692
-0.6694427443562678,4.083420093275281,0.00012195284458694692
-1.1070138146036723,3.9871034173209225,0.00012195284458694692
-1.531606160027232,3.844041599241896,0.00012195284458694692
-1.9382418235853387,3.655911908052509,0.00012195284458694692
-2.3221533739133062,3.4249199923733404,0.00012195284458694692
-2.6788397990972177,3.1537740212178065,0.00012195284458694692
-3.0041192769233,2.8456529331865794,0.00012195284458694692
-3.2941782029199054,2.5041691663190284,0.00012195284458694692
-3.5456159013831283,2.13332630556009,0.00012195284458694692
-3.755484495190167,1.7374721443873018,0.00012195284458694692
-3.9213234669633206,1.3212477109075034,0.00012195284458694692
-4.041188506386566,0.8895328560456169,0.00012195284458694692
-4.113674305466316,0.4473890417542418,0.00012195284458694692
-4.137931034482759,0.,0.00012195284458694692
3.9310344827586206,0.,0.0003197433623139266
3.9079905901929997,0.4250195896665297,0.0003197433623139266
3.839129081067237,0.845056213243336,0.0003197433623139266
3.7252572936151545,1.2551853253621281,0.0003197433623139266
3.5677102704306582,1.6505985371679366,0.00031974336231392733
3.3683351063139715,2.026659990282085,0.000319743362313926
3.12946929277391,2.378960708003077,0.0003197433623139266
2.853913313077135,2.70337028652725,0.0003197433623139266
2.5448978091423564,2.9960853201569155,0.0003197433623139266
2.2060457052176408,3.253673992754673,0.0003197433623139266
1.8413297324060716,3.473116312649883,0.0003197433623139266
1.45502585202587,3.6518395192798008,0.0003197433623139266
1.0516631238734886,3.787748246454876,0.0003197433623139266
0.6359706071384543,3.8792490886115165,0.0003197433623139266
0.21282191650819302,3.925269282035452,0.00031974336231392733
-0.21282191650819302,3.925269282035452,0.00031974336231392733
-0.6359706071384543,3.8792490886115165,0.0003197433623139266
-1.0516631238734886,3.787748246454876,0.0003197433623139266
-1.45502585202587,3.6518395192798008,0.0003197433623139266
-1.8413297324060716,3.473116312649883,0.0003197433623139266
-2.2060457052176408,3.253673992754673,0.0003197433623139266
-2.5448978091423564,2.9960853201569155,0.0003197433623139266
-2.853913313077135,2.70337028652725,0.0003197433623139266
-3.12946929277391,2.378960708003077,0.0003197433623139266
-3.3683351063139715,2.026659990282085,0.000319743362313926
-3.5677102704306582,1.6505985371679366,0.00031974336231392733
-3.7252572936151545,1.2551853253621281,0.0003197433623139266
-3.839129081067237,0.845056213243336,0.0003197433623139266
-3.9079905901929997,0.4250195896665297,0.0003197433623139266
-3.9310344827586206,0.,0.0003197433623139266
3.7241379310344827,0.,0.000770649658672038
3.702306874919684,0.4026501375788176,0.000770649658672038
3.6370696557479087,0.8005795704410551,0.000770649658672038
3.5291911202669883,1.1891229398167529,0.000770649658672038
3.3799360456711502,1.5637249299485716,0.000770649658672038
3.191054311244815,1.919993675004081,0.000770649658672038
2.9647603826279147,2.253752249687125,0.000770649658672038
2.70370734923097,2.5610876398679214,0.000770649658672038
2.4109558191874956,2.8383966190960255,0.000770649658672038
2.0899380365219753,3.0824279931360064,0.000770649658672038
1.7444176412268046,3.290320717247258,0.000770649658672038
1.3784455440245085,3.459637439317706,0.000770649658672038
0.9963124331433051,3.5883930755888302,0.000770649658672038
0.6024984699206409,3.6750780839477524,0.000770649658672038
0.20162076300776183,3.718676161928323,0.000770649658672038
-0.20162076300776183,3.718676161928323,0.000770649658672038
-0.6024984699206409,3.6750780839477524,0.000770649658672038
-0.9963124331433051,3.5883930755888302,0.000770649658672038
-1.3784455440245085,3.459637439317706,0.000770649658672038
-1.7444176412268046,3.290320717247258,0.000770649658672038
-2.0899380365219753,3.0824279931360064,0.000770649658672038
-2.4109558191874956,2.8383966190960255,0.000770649658672038
-2.70370734923097,2.5610876398679214,0.000770649658672038
-2.9647603826279147,2.253752249687125,0.000770649658672038
-3.191054311244815,1.919993675004081,0.000770649658672038
-3.3799360456711502,1.5637249299485716,0.000770649658672038
-3.5291911202669883,1.1891229398167529,0.000770649658672038
-3.6370696557479087,0.8005795704410551,0.000770649658672038
-3.702306874919684,0.4026501375788176,0.000770649658672038
-3.7241379310344827,0.,0.000770649658672038
3.5172413793103448,0.,0.0017077792326647655
3.496623159646368,0.3802806854911055,0.0017077792326647655
3.435010230428581,0.7561029276387743,0.0017077792326647655
3.333124946918822,1.1230605542713776,0.0017077792326647655
3.192161820911642,1.4768513227292064,0.0017077792326647655
3.0137735161756587,1.8133273597260764,0.0017077792326647655
2.800051472481919,2.128543791371174,0.0017077792326647655
2.5535013853848048,2.4188049932085924,0.0017077792326647655
2.2770138292326347,2.680707918035135,0.0017077792326647655
1.97383036782631,2.911181993517339,0.0017077792326647655
1.6475055500475377,3.1075251218446325,0.0017077792326647655
1.301865236023147,3.267435359355611,0.0017077792326647655
0.9409617424131215,3.389037904722784,0.0017077792326647655
0.5690263327028275,3.4709070792839882,0.0017077792326647655
0.1904196095073306,3.512083041821194,0.0017077792326647655
-0.1904196095073306,3.512083041821194,0.0017077792326647655
-0.5690263327028275,3.4709070792839882,0.0017077792326647655
-0.9409617424131215,3.389037904722784,0.0017077792326647655
-1.301865236023147,3.267435359355611,0.0017077792326647655
-1.6475055500475377,3.1075251218446325,0.0017077792326647655
-1.97383036782631,2.911181993517339,0.0017077792326647655
-2.2770138292326347,2.680707918035135,0.0017077792326647655
-2.5535013853848048,2.4188049932085924,0.0017077792326647655
-2.800051472481919,2.128543791371174,0.0017077792326647655
-3.0137735161756587,1.8133273597260764,0.0017077792326647655
-3.192161820911642,1.4768513227292064,0.0017077792326647655
-3.333124946918822,1.1230605542713776,0.0017077792326647655
-3.435010230428581,0.7561029276387743,0.0017077792326647655
-3.496623159646368,0.3802806854911055,0.0017077792326647655
-3.5172413793103448,0.,0.0017077792326647655
3.310344827586207,0.,0.0034802699154773825
3.2909394443730524,0.3579112334033934,0.0034802699154773825
3.2329508051092524,0.7116262848364935,0.0034802699154773886
3.1370587735706565,1.0569981687260026,0.0034802699154773764
3.0043875961521334,1.3899777155098414,0.0034802699154773886
2.8364927211065023,1.7066610444480719,0.0034802699154773886
2.635342562335924,2.0033353330552224,0.0034802699154773886
2.40329542153864,2.2765223465492634,0.0034802699154773825
2.143071839277774,2.523019216974245,0.0034802699154773886
1.8577226991306448,2.7399359938986723,0.0034802699154773886
1.5505934588682708,2.924729526442007,0.0034802699154773764
1.2252849280217855,3.075233279393516,0.0034802699154773886
0.8856110516829379,3.189682733856738,0.0034802699154773825
0.5355541954850142,3.2667360746202245,0.0034802699154773825
0.1792184560068994,3.305489921714065,0.0034802699154773825
-0.1792184560068994,3.305489921714065,0.0034802699154773825
-0.5355541954850142,3.2667360746202245,0.0034802699154773825
-0.8856110516829379,3.189682733856738,0.0034802699154773825
-1.2252849280217855,3.075233279393516,0.0034802699154773886
-1.5505934588682708,2.924729526442007,0.0034802699154773764
-1.8577226991306448,2.7399359938986723,0.0034802699154773886
-2.143071839277774,2.523019216974245,0.0034802699154773886
-2.40329542153864,2.2765223465492634,0.0034802699154773825
-2.635342562335924,2.0033353330552224,0.0034802699154773886
-2.8364927211065023,1.7066610444480719,0.0034802699154773886
-3.0043875961521334,1.3899777155098414,0.0034802699154773886
-3.1370587735706565,1.0569981687260026,0.0034802699154773764
-3.2329508051092524,0.7116262848364935,0.0034802699154773886
-3.2909394443730524,0.3579112334033934,0.0034802699154773825
-3.310344827586207,0.,0.0034802699154773825
3.103448275862069,0.,0.0065238681717543524
3.0852557290997367,0.33554178131568135,0.0065238681717543524
3.030891379789924,0.6671496420342127,0.006523868171754363
2.9409926002224904,0.9909357831806275,0.0065238681717543524
2.8166133713926254,1.3031041082904764,0.0065238681717543524
2.659211926037346,1.5999947291700674,0.0065238681717543524
2.470633652189929,1.878126874739271,0.0065238681717543524
2.253089457692475,2.1342396998899344,0.0065238681717543524
2.009129849322913,2.3653305159133544,0.006523868171754363
1.7416150304349796,2.568689994280005,0.006523868171754363
1.453681367689004,2.7419339310393815,0.0065238681717543524
1.1487046200204238,2.8830311994314215,0.006523868171754363
0.8302603609527542,2.9903275629906916,0.006523868171754363
0.5020820582672008,3.0625650699564604,0.0065238681717543524
0.16801730250646818,3.098896801606936,0.0065238681717543524
-0.16801730250646818,3.098896801606936,0.0065238681717543524
-0.5020820582672008,3.0625650699564604,0.0065238681717543524
-0.8302603609527542,2.9903275629906916,0.006523868171754363
-1.1487046200204238,2.8830311994314215,0.006523868171754363
-1.453681367689004,2.7419339310393815,0.0065238681717543524
-1.7416150304349796,2.568689994280005,0.006523868171754363
-2.009129849322913,2.3653305159133544,0.006523868171754363
-2.253089457692475,2.1342396998899344,0.0065238681717543524
-2.470633652189929,1.878126874739271,0.0065238681717543524
-2.659211926037346,1.5999947291700674,0.0065238681717543524
-2.8166133713926254,1.3031041082904764,0.0065238681717543524
-2.9409926002224904,0.9909357831806275,0.0065238681717543524
-3.030891379789924,0.6671496420342127,0.006523868171754363
-3.0852557290997367,0.33554178131568135,0.0065238681717543524
-3.103448275862069,0.,0.0065238681717543524
2.896551724137931,0.,0.011252148715245436
2.879572013826421,0.3131723292279693,0.011252148715245436
2.828831954470596,0.6226729992319318,0.011252148715245436
2.7449264268743243,0.9248733976352522,0.011252148715245436
2.628839146633117,1.2162305010711112,0.011252148715245436
2.4819311309681895,1.493328413892063,0.011252148715245436
2.3059247420439335,1.7529184164233198,0.011252148715245436
2.10288349384631,1.9919570532306055,0.011252148715245436
1.8751878593680522,2.2076418148524644,0.011252148715245436
1.625507361739314,2.397443994661338,0.011252148715245436
1.356769276509737,2.559138335636756,0.011252148715245436
1.0721243120190622,2.690829119469327,0.011252148715245436
0.7749096702225706,2.7909723921246457,0.011252148715245436
0.4686099210493874,2.8583940652926962,0.011252148715245436
0.15681614900603696,2.892303681499807,0.011252148715245436
-0.15681614900603696,2.892303681499807,0.011252148715245436
-0.4686099210493874,2.8583940652926962,0.011252148715245436
-0.7749096702225706,2.7909723921246457,0.011252148715245436
-1.0721243120190622,2.690829119469327,0.011252148715245436
-1.356769276509737,2.559138335636756,0.011252148715245436
-1.625507361739314,2.397443994661338,0.011252148715245436
-1.8751878593680522,2.2076418148524644,0.011252148715245436
-2.10288349384631,1.9919570532306055,0.011252148715245436
-2.3059247420439335,1.7529184164233198,0.011252148715245436
-2.4819311309681895,1.493328413892063,0.011252148715245436
-2.628839146633117,1.2162305010711112,0.011252148715245436
-2.7449264268743243,0.9248733976352522,0.011252148715245436
-2.828831954470596,0.6226729992319318,0.011252148715245436
-2.879572013826421,0.3131723292279693,0.011252148715245436
-2.896551724137931,0.,0.011252148715245436
2.689655172413793,0.,0.017863234423528183
2.673888298553105,0.29080287714025715,0.017863234423528183
2.6267725291512676,0.578196356429651,0.017863234423528183
2.548860253526158,0.8588110120898771,0.017863234423528197
2.4410649218736085,1.1293568938517462,0.017863234423528183
2.304650335899033,1.3866620986140585,0.017863234423528183
2.1412158318979384,1.6277099581073684,0.017863234423528183
1.952677530000145,1.8496744065712765,0.017863234423528183
1.7412458694131914,2.049953113791574,0.017863234423528197
1.5093996930436488,2.2261979950426714,0.017863234423528183
1.25985718533047,2.3763427402341306,0.017863234423528183
0.9955440040177007,2.498627039507232,0.017863234423528183
0.719558979492387,2.5916172212585997,0.017863234423528183
0.43513778383157403,2.6542230606289325,0.017863234423528183
0.14561499550560578,2.685710561392678,0.017863234423528183
-0.14561499550560578,2.685710561392678,0.017863234423528183
-0.43513778383157403,2.6542230606289325,0.017863234423528183
-0.719558979492387,2.5916172212585997,0.017863234423528183
-0.9955440040177007,2.498627039507232,0.017863234423528183
-1.25985718533047,2.3763427402341306,0.017863234423528183
-1.5093996930436488,2.2261979950426714,0.017863234423528183
-1.7412458694131914,2.049953113791574,0.017863234423528197
-1.952677530000145,1.8496744065712765,0.017863234423528183
-2.1412158318979384,1.6277099581073684,0.017863234423528183
-2.304650335899033,1.3866620986140585,0.017863234423528183
-2.4410649218736085,1.1293568938517462,0.017863234423528183
-2.548860253526158,0.8588110120898771,0.017863234423528197
-2.6267725291512676,0.578196356429651,0.017863234423528183
-2.673888298553105,0.29080287714025715,0.017863234423528183
-2.689655172413793,0.,0.017863234423528183
2.4827586206896552,0.,0.026114069538505254
2.4682045832797894,0.2684334250525451,0.026114069538505254
2.424713103831939,0.5337197136273701,0.026114069538505254
2.3527940801779925,0.792748626544502,0.026114069538505254
2.2532906971141,1.0424832866323812,0.026114069538505254
2.1273695408298767,1.279995783336054,0.026114069538505254
1.976506921751943,1.502501499791417,0.026114069538505254
1.80247156615398,1.7073917599119477,0.026114069538505254
1.6073038794583305,1.8922644127306838,0.026114069538505254
1.3932920243479836,2.054951995424004,0.026114069538505254
1.1629450941512032,2.193547144831505,0.026114069538505254
0.9189636960163391,2.3064249595451374,0.026114069538505254
0.6642082887622034,2.3922620503925534,0.026114069538505272
0.40166564661376064,2.4500520559651684,0.026114069538505254
0.13441384200517456,2.479117441285549,0.026114069538505254
-0.13441384200517456,2.479117441285549,0.026114069538505254
-0.40166564661376064,2.4500520559651684,0.026114069538505254
-0.6642082887622034,2.3922620503925534,0.026114069538505272
-0.9189636960163391,2.3064249595451374,0.026114069538505254
-1.1629450941512032,2.193547144831505,0.026114069538505254
-1.3932920243479836,2.054951995424004,0.026114069538505254
-1.6073038794583305,1.8922644127306838,0.026114069538505254
-1.80247156615398,1.7073917599119477,0.026114069538505254
-1.976506921751943,1.502501499791417,0.026114069538505254
-2.1273695408298767,1.279995783336054,0.026114069538505254
-2.2532906971141,1.0424832866323812,0.026114069538505254
-2.3527940801779925,0.792748626544502,0.026114069538505254
-2.424713103831939,0.5337197136273701,0.026114069538505254
-2.4682045832797894,0.2684334250525451,0.026114069538505254
-2.4827586206896552,0.,0.026114069538505254
2.2758620689655173,0.,0.035174496297030455
2.2625208680064737,0.246063972964833,0.035174496297030455
2.222653678512611,0.4892430708250893,0.035174496297030455
2.1567279068298264,0.7266862409991268,0.035174496297030455
2.065516472354592,0.955609679413016,0.035174496297030455
1.9500887457607206,1.1733294680580495,0.035174496297030455
1.811798011605948,1.3772930414754656,0.035174496297030455
1.652265602307815,1.5651091132526187,0.035174496297030455
1.4733618895034697,1.7345757116697935,0.035174496297030455
1.2771843556523184,1.8837059958053373,0.035174496297030455
1.0660330029719363,2.0107515494288797,0.035174496297030455
0.8423833880149775,2.1142228795830427,0.035174496297030455
0.6088575980320198,2.1929068795265074,0.035174496297030455
0.3681935093959473,2.2458810513014043,0.035174496297030455
0.12321268850474335,2.2725243211784196,0.03517449629703047
-0.12321268850474335,2.2725243211784196,0.03517449629703047
-0.3681935093959473,2.2458810513014043,0.035174496297030455
-0.6088575980320198,2.1929068795265074,0.035174496297030455
-0.8423833880149775,2.1142228795830427,0.035174496297030455
-1.0660330029719363,2.0107515494288797,0.035174496297030455
-1.2771843556523184,1.8837059958053373,0.035174496297030455
-1.4733618895034697,1.7345757116697935,0.035174496297030455
-1.652265602307815,1.5651091132526187,0.035174496297030455
-1.811798011605948,1.3772930414754656,0.035174496297030455
-1.9500887457607206,1.1733294680580495,0.035174496297030455
-2.065516472354592,0.955609679413016,0.035174496297030455
-2.1567279068298264,0.7266862409991268,0.035174496297030455
-2.222653678512611,0.4892430708250893,0.035174496297030455
-2.2625208680064737,0.246063972964833,0.035174496297030455
-2.2758620689655173,0.,0.035174496297030455
2.0689655172413794,0.,0.043686224255600654
2.056837152733158,0.2236945208771209,0.043686224255600654
2.020594253193283,0.44476642802280847,0.043686224255600654
1.9606617334816603,0.6606238554537517,0.043686224255600654
1.8777422475950836,0.8687360721936509,0.043686224255600654
1.7728079506915642,1.066663152780045,0.043686224255600654
1.6470891014599527,1.2520845831595142,0.043686224255600654
1.50205963846165,1.4228264665932897,0.043686224255600654
1.3394198995486088,1.5768870106089032,0.043686224255600654
1.1610766869566531,1.7124599961866702,0.043686224255600654
0.9691209117926693,1.8279559540262544,0.043686224255600654
0.765803080013616,1.922020799620948,0.043686224255600654
0.5535069073018362,1.9935517086604613,0.043686224255600654
0.3347213721781339,2.0417100466376406,0.043686224255600654
0.11201153500431213,2.0659312010712907,0.043686224255600654
-0.11201153500431213,2.0659312010712907,0.043686224255600654
-0.3347213721781339,2.0417100466376406,0.043686224255600654
-0.5535069073018362,1.9935517086604613,0.043686224255600654
-0.765803080013616,1.922020799620948,0.043686224255600654
-0.9691209117926693,1.8279559540262544,0.043686224255600654
-1.1610766869566531,1.7124599961866702,0.043686224255600654
-1.3394198995486088,1.5768870106089032,0.043686224255600654
-1.50205963846165,1.4228264665932897,0.043686224255600654
-1.6470891014599527,1.2520845831595142,0.043686224255600654
-1.7728079506915642,1.066663152780045,0.043686224255600654
-1.8777422475950836,0.8687360721936509,0.043686224255600654
-1.9606617334816603,0.6606238554537517,0.043686224255600654
-2.020594253193283,0.44476642802280847,0.043686224255600654
-2.056837152733158,0.2236945208771209,0.043686224255600654
-2.0689655172413794,0.,0.043686224255600654
1.862068965517241,0.,0.050079342974539254
1.8511534374598417,0.20132506878940878,0.050079342974539254
1.8185348278739542,0.40028978522052755,0.050079342974539254
1.764595560133494,0.5945614699083763,0.050079342974539254
1.689968022835575,0.7818624649742857,0.050079342974539254
1.5955271556224073,0.9599968375020403,0.050079342974539254
1.4823801913139572,1.1268761248435626,0.050079342974539254
1.3518536746154848,1.2805438199339605,0.050079342974539254
1.2054779095937478,1.4191983095480125,0.050079342974539254
1.0449690182609874,1.541213996568003,0.050079342974539254
0.8722088206134022,1.6451603586236287,0.05007934297453924
0.6892227720122542,1.7298187196588528,0.05007934297453924
0.4981562165716525,1.794196537794415,0.050079342974539254
0.30124923496032047,1.837539041973876,0.050079342974539254
0.1008103815038809,1.8593380809641613,0.050079342974539254
-0.1008103815038809,1.8593380809641613,0.050079342974539254
-0.30124923496032047,1.837539041973876,0.050079342974539254
-0.4981562165716525,1.794196537794415,0.050079342974539254
-0.6892227720122542,1.7298187196588528,0.05007934297453924
-0.8722088206134022,1.6451603586236287,0.05007934297453924
-1.0449690182609874,1.541213996568003,0.050079342974539254
-1.2054779095937478,1.4191983095480125,0.050079342974539254
-1.3518536746154848,1.2805438199339605,0.050079342974539254
-1.4823801913139572,1.1268761248435626,0.050079342974539254
-1.5955271556224073,0.9599968375020403,0.050079342974539254
-1.689968022835575,0.7818624649742857,0.050079342974539254
-1.764595560133494,0.5945614699083763,0.050079342974539254
-1.8185348278739542,0.40028978522052755,0.050079342974539254
-1.8511534374598417,0.20132506878940878,0.050079342974539254
-1.862068965517241,0.,0.050079342974539254
1.6551724137931032,0.,0.053060496942526375
1.645469722186526,0.17895561670169668,0.053060496942526375
1.616475402554626,0.3558131424182467,0.053060496942526375
1.568529386785328,0.5284990843630012,0.053060496942526375
1.5021937980760665,0.6949888577549206,0.05306049694252639
1.418246360553251,0.8533305222240358,0.053060496942526375
1.3176712811679618,1.0016676665276112,0.053060496942526375
1.2016477107693198,1.1382611732746315,0.05306049694252639
1.071535919638887,1.2615096084871222,0.053060496942526375
0.9288613495653223,1.369967996949336,0.053060496942526375
0.7752967294341353,1.4623647632210033,0.053060496942526375
0.6126424640108926,1.5376166396967579,0.05306049694252639
0.44280552584146887,1.5948413669283688,0.053060496942526375
0.2677770977425071,1.633368037310112,0.053060496942526375
0.08960922800344968,1.6527449608570324,0.053060496942526375
-0.08960922800344968,1.6527449608570324,0.053060496942526375
-0.2677770977425071,1.633368037310112,0.053060496942526375
-0.44280552584146887,1.5948413669283688,0.053060496942526375
-0.6126424640108926,1.5376166396967579,0.05306049694252639
-0.7752967294341353,1.4623647632210033,0.053060496942526375
-0.9288613495653223,1.369967996949336,0.053060496942526375
-1.071535919638887,1.2615096084871222,0.053060496942526375
-1.2016477107693198,1.1382611732746315,0.05306049694252639
-1.3176712811679618,1.0016676665276112,0.053060496942526375
-1.418246360553251,0.8533305222240358,0.053060496942526375
-1.5021937980760665,0.6949888577549206,0.05306049694252639
-1.568529386785328,0.5284990843630012,0.053060496942526375
-1.616475402554626,0.3558131424182467,0.053060496942526375
-1.645469722186526,0.17895561670169668,0.053060496942526375
-1.6551724137931032,0.,0.053060496942526375
1.4482758620689653,0.,0.05206567841862361
1.4397860069132102,0.1565861646139846,0.05206567841862361
1.4144159772352978,0.3113364996159659,0.05206567841862361
1.372463213437162,0.46243669881762606,0.05206567841862361
1.3144195733165582,0.6081152505355555,0.05206567841862361
1.2409655654840945,0.7466642069460314,0.05206567841862361
1.1529623710219667,0.8764592082116597,0.05206567841862361
1.051441746923155,0.9959785266153026,0.052065678418623626
0.937593929684026,1.103820907426232,0.05206567841862361
0.8127536808696569,1.1987219973306689,0.05206567841862362
0.6783846382548684,1.2795691678183778,0.05206567841862361
0.536062156009531,1.3454145597346632,0.05206567841862362
0.38745483511128526,1.3954861960623226,0.05206567841862362
0.23430496052469368,1.429197032646348,0.05206567841862361
0.07840807450301847,1.4461518407499032,0.05206567841862361
-0.07840807450301847,1.4461518407499032,0.05206567841862361
-0.23430496052469368,1.429197032646348,0.05206567841862361
-0.38745483511128526,1.3954861960623226,0.05206567841862362
-0.536062156009531,1.3454145597346632,0.05206567841862362
-0.6783846382548684,1.2795691678183778,0.05206567841862361
-0.8127536808696569,1.1987219973306689,0.05206567841862362
-0.937593929684026,1.103820907426232,0.05206567841862361
-1.051441746923155,0.9959785266153026,0.052065678418623626
-1.1529623710219667,0.8764592082116597,0.05206567841862361
-1.2409655654840945,0.7466642069460314,0.05206567841862361
-1.3144195733165582,0.6081152505355555,0.05206567841862361
-1.372463213437162,0.46243669881762606,0.05206567841862361
-1.4144159772352978,0.3113364996159659,0.05206567841862361
-1.4397860069132102,0.1565861646139846,0.05206567841862361
-1.4482758620689653,0.,0.05206567841862361
1.2413793103448274,0.,0.04746002735500554
1.2341022916398945,0.1342167125262725,0.04746002735500554
1.2123565519159694,0.266859856813685,0.047460027355005534
1.176397040088996,0.3963743132722509,0.04746002735500554
1.12664534855705,0.5212416433161905,0.04746002735500554
1.0636847704149381,0.6399978916680269,0.04746002735500554
0.9882534608759714,0.7512507498957083,0.04746002735500554
0.9012357830769899,0.8536958799559736,0.04746002735500554
0.8036519397291652,0.9461322063653417,0.04746002735500554
0.6966460121739917,1.0274759977120018,0.047460027355005534
0.5814725470756015,1.0967735724157524,0.04746002735500554
0.45948184800816944,1.1532124797725685,0.04746002735500554
0.33210414438110164,1.1961310251962765,0.047460027355005534
0.2008328233068803,1.225026027982584,0.04746002735500554
0.06720692100258727,1.2395587206427743,0.04746002735500554
-0.06720692100258727,1.2395587206427743,0.04746002735500554
-0.2008328233068803,1.225026027982584,0.04746002735500554
-0.33210414438110164,1.1961310251962765,0.047460027355005534
-0.45948184800816944,1.1532124797725685,0.04746002735500554
-0.5814725470756015,1.0967735724157524,0.04746002735500554
-0.6966460121739917,1.0274759977120018,0.047460027355005534
-0.8036519397291652,0.9461322063653417,0.04746002735500554
-0.9012357830769899,0.8536958799559736,0.04746002735500554
-0.9882534608759714,0.7512507498957083,0.04746002735500554
-1.0636847704149381,0.6399978916680269,0.04746002735500554
-1.12664534855705,0.5212416433161905,0.04746002735500554
-1.176397040088996,0.3963743132722509,0.04746002735500554
-1.2123565519159694,0.266859856813685,0.047460027355005534
-1.2341022916398945,0.1342167125262725,0.04746002735500554
-1.2413793103448274,0.,0.04746002735500554
1.0344827586206895,0.,0.040390802782342
1.0284185763665787,0.11184726043856043,0.040390802782342
1.0102971265966412,0.22238321401140418,0.040390802782342
0.98033086674083,0.3303119277268758,0.040390802782342
0.9388711237975416,0.4343680360968254,0.040390802782342
0.8864039753457819,0.5333315763900224,0.040390802782342
0.8235445507299761,0.626042291579757,0.040390802782342
0.7510298192308249,0.7114132332966447,0.040390802782342
0.6697099497743043,0.7884435053044514,0.040390802782342
0.5805383434783264,0.8562299980933349,0.040390802782342
0.48456045589633456,0.913977977013127,0.040390802782342
0.3829015400068079,0.9610103998104738,0.040390802782342
0.276753453650918,0.9967758543302304,0.040390802782342
0.1673606860890669,1.02085502331882,0.040390802782342
0.05600576750215605,1.0329656005356451,0.040390802782342
-0.05600576750215605,1.0329656005356451,0.040390802782342
-0.1673606860890669,1.02085502331882,0.040390802782342
-0.276753453650918,0.9967758543302304,0.040390802782342
-0.3829015400068079,0.9610103998104738,0.040390802782342
-0.48456045589633456,0.913977977013127,0.040390802782342
-0.5805383434783264,0.8562299980933349,0.040390802782342
-0.6697099497743043,0.7884435053044514,0.040390802782342
-0.7510298192308249,0.7114132332966447,0.040390802782342
-0.8235445507299761,0.626042291579757,0.040390802782342
-0.8864039753457819,0.5333315763900224,0.040390802782342
-0.9388711237975416,0.4343680360968254,0.040390802782342
-0.98033086674083,0.3303119277268758,0.040390802782342
-1.0102971265966412,0.22238321401140418,0.040390802782342
-1.0284185763665787,0.11184726043856043,0.040390802782342
-1.0344827586206895,0.,0.040390802782342
0.8275862068965516,0.,0.032382183477902136
0.822734861093263,0.08947780835084834,0.032382183477902136
0.808237701277313,0.17790657120912334,0.032382183477902136
0.784264693392664,0.2642495421815006,0.032382183477902136
0.7510968990380332,0.3474944288774603,0.032382183477902136
0.7091231802766255,0.4266652611120179,0.032382183477902136
0.6588356405839809,0.5008338332638056,0.032382183477902136
0.6008238553846599,0.5691305866373157,0.032382183477902136
0.5357679598194435,0.6307548042435611,0.032382183477902136
0.46443067478266115,0.684983998474668,0.032382183477902136
0.38764836471706765,0.7311823816105016,0.032382183477902136
0.3063212320054463,0.7688083198483789,0.032382183477902136
0.22140276292073444,0.7974206834641844,0.032382183477902136
0.13388854887125354,0.816684018655056,0.032382183477902136
0.04480461400172484,0.8263724804285162,0.032382183477902136
-0.04480461400172484,0.8263724804285162,0.032382183477902136
-0.13388854887125354,0.816684018655056,0.032382183477902136
-0.22140276292073444,0.7974206834641844,0.032382183477902136
-0.3063212320054463,0.7688083198483789,0.032382183477902136
-0.38764836471706765,0.7311823816105016,0.032382183477902136
-0.46443067478266115,0.684983998474668,0.032382183477902136
-0.5357679598194435,0.6307548042435611,0.032382183477902136
-0.6008238553846599,0.5691305866373157,0.032382183477902136
-0.6588356405839809,0.5008338332638056,0.032382183477902136
-0.7091231802766255,0.4266652611120179,0.032382183477902136
-0.7510968990380332,0.3474944288774603,0.032382183477902136
-0.784264693392664,0.2642495421815006,0.032382183477902136
-0.808237701277313,0.17790657120912334,0.032382183477902136
-0.822734861093263,0.08947780835084834,0.032382183477902136
-0.8275862068965516,0.,0.032382183477902136
0.6206896551724137,0.,0.024881813432171964
0.6170511458199472,0.06710835626313626,0.024881813432171964
0.6061782759579847,0.1334299284068425,0.02488181343217196
0.588198520044498,0.19818715663612546,0.024881813432171964
0.563322674278525,0.26062082165809525,0.024881813432171964
0.5318423852074691,0.31999894583401345,0.024881813432171964
0.4941267304379857,0.37562537494785414,0.024881813432171964
0.45061789153849496,0.4268479399779868,0.024881813432171964
0.4018259698645826,0.47306610318267084,0.024881813432171964
0.34832300608699585,0.5137379988560009,0.02488181343217196
0.29073627353780074,0.5483867862078762,0.024881813432171964
0.22974092400408472,0.5766062398862842,0.024881813432171964
0.16605207219055082,0.5980655125981382,0.02488181343217196
0.10041641165344015,0.612513013991292,0.024881813432171964
0.03360346050129363,0.6197793603213871,0.024881813432171964
-0.03360346050129363,0.6197793603213871,0.024881813432171964
-0.10041641165344015,0.612513013991292,0.024881813432171964
-0.16605207219055082,0.5980655125981382,0.02488181343217196
-0.22974092400408472,0.5766062398862842,0.024881813432171964
-0.29073627353780074,0.5483867862078762,0.024881813432171964
-0.34832300608699585,0.5137379988560009,0.02488181343217196
-0.4018259698645826,0.47306610318267084,0.024881813432171964
-0.45061789153849496,0.4268479399779868,0.024881813432171964
-0.4941267304379857,0.37562537494785414,0.024881813432171964
-0.5318423852074691,0.31999894583401345,0.024881813432171964
-0.563322674278525,0.26062082165809525,0.024881813432171964
-0.588198520044498,0.19818715663612546,0.024881813432171964
-0.6061782759579847,0.1334299284068425,0.02488181343217196
-0.6170511458199472,0.06710835626313626,0.024881813432171964
-0.6206896551724137,0.,0.024881813432171964
0.4137931034482758,0.,0.018957948143181923
0.4113674305466315,0.04473890417542417,0.018957948143181923
0.4041188506386565,0.08895328560456167,0.018957948143181923
0.392132346696332,0.1321247710907503,0.018957948143181923
0.3755484495190166,0.17374721443873015,0.018957948143181913
0.35456159013831273,0.21333263055600896,0.018957948143181923
0.32941782029199046,0.2504169166319028,0.018957948143181923
0.30041192769232994,0.2845652933186579,0.018957948143181913
0.26788397990972174,0.31537740212178056,0.018957948143181923
0.23221533739133057,0.342491999237334,0.018957948143181923
0.19382418235853383,0.3655911908052508,0.018957948143181923
0.15316061600272315,0.38440415992418947,0.018957948143181913
0.11070138146036722,0.3987103417320922,0.018957948143181923
0.06694427443562677,0.408342009327528,0.018957948143181923
0.02240230700086242,0.4131862402142581,0.018957948143181923
-0.02240230700086242,0.4131862402142581,0.018957948143181923
-0.06694427443562677,0.408342009327528,0.018957948143181923
-0.11070138146036722,0.3987103417320922,0.018957948143181923
-0.15316061600272315,0.38440415992418947,0.018957948143181913
-0.19382418235853383,0.3655911908052508,0.018957948143181923
-0.23221533739133057,0.342491999237334,0.018957948143181923
-0.26788397990972174,0.31537740212178056,0.018957948143181923
-0.30041192769232994,0.2845652933186579,0.018957948143181913
-0.32941782029199046,0.2504169166319028,0.018957948143181923
-0.35456159013831273,0.21333263055600896,0.018957948143181923
-0.3755484495190166,0.17374721443873015,0.018957948143181913
-0.392132346696332,0.1321247710907503,0.018957948143181923
-0.4041188506386565,0.08895328560456167,0.018957948143181923
-0.4113674305466315,0.04473890417542417,0.018957948143181923
-0.4137931034482758,0.,0.018957948143181923
0.2068965517241379,0.,0.015227940530178286
0.20568371527331575,0.022369452087712086,0.015227940530178286
0.20205942531932825,0.044476642802280836,0.015227940530178286
0.196066173348166,0.06606238554537515,0.015227940530178286
0.1877742247595083,0.08687360721936507,0.015227940530178286
0.17728079506915637,0.10666631527800448,0.015227940530178286
0.16470891014599523,0.1252084583159514,0.015227940530178286
0.15020596384616497,0.14228264665932894,0.015227940530178286
0.13394198995486087,0.15768870106089028,0.015227940530178286
0.11610766869566529,0.171245999618667,0.015227940530178286
0.09691209117926691,0.1827955954026254,0.015227940530178286
0.07658030800136158,0.19220207996209474,0.015227940530178286
0.05535069073018361,0.1993551708660461,0.015227940530178286
0.033472137217813384,0.204171004663764,0.015227940530178286
0.01120115350043121,0.20659312010712905,0.015227940530178286
-0.01120115350043121,0.20659312010712905,0.015227940530178286
-0.033472137217813384,0.204171004663764,0.015227940530178286
-0.05535069073018361,0.1993551708660461,0.015227940530178286
-0.07658030800136158,0.19220207996209474,0.015227940530178286
-0.09691209117926691,0.1827955954026254,0.015227940530178286
-0.11610766869566529,0.171245999618667,0.015227940530178286
-0.13394198995486087,0.15768870106089028,0.015227940530178286
-0.15020596384616497,0.14228264665932894,0.015227940530178286
-0.16470891014599523,0.1252084583159514,0.015227940530178286
-0.17728079506915637,0.10666631527800448,0.015227940530178286
-0.1877742247595083,0.08687360721936507,0.015227940530178286
-0.196066173348166,0.06606238554537515,0.015227940530178286
-0.20205942531932825,0.044476642802280836,0.015227940530178286
-0.20568371527331575,0.022369452087712086,0.015227940530178286
-0.2068965517241379,0.,0.015227940530178286
0.,0.,0.013961801858070746
0.,0.,0.013961801858070746
0.,0.,0.013961801858070746
0.,0.,0.013961801858070746
0.,0.,0.013961801858070746
0.,0.,0.013961801858070746
0.,0.,0.013961801858070746
0.,0.,0.013961801858070746
0.,0.,0.013961801858070746
0.,0.,0.013961801858070746
0.,0.,0.013961801858070746
0.,0.,0.013961801858070746
0.,0.,0.013961801858070746
0.,0.,0.013961801858070746
0.,0.,0.013961801858070746
0.,0.,0.013961801858070746
0.,0.,0.013961801858070746
0.,0.,0.013961801858070746
0.,0.,0.013961801858070746
0.,0.,0.013961801858070746
0.,0.,0.013961801858070746
0.,0.,0.013961801858070746
0.,0.,0.013961801858070746
0.,0.,0.013961801858070746
0.,0.,0.013961801858070746
0.,0.,0.013961801858070746
0.,0.,0.013961801858070746
0.,0.,0.013961801858070746
0.,0.,0.013961801858070746
0.,0.,0.013961801858070746

==> figures/wigPlot/pn125.csv <==
0,0.20943326896219566
1,0.3274175252425344
2,0.25593411296869106
3,0.13337154169852894
4,0.05212660378303637
5,0.016298426410009052
6,0.00424669113536429
7,0.0009484378681984656
8,0.00018534255636093618
9,0.00003219503410138545
10,5.033211028414687e-6
11,7.153337311919362e-7
12,9.319308927929107e-8
13,1.120718668445391e-8
14,1.251482614192271e-9
15,1.3043369930459187e-10
16,1.274459618037309e-11
17,1.1720156418742112e-12
18,1.0179282162272534e-13
19,8.375674707954623e-15
20,6.547056011454423e-16
21,4.87397179635569e-17
22,3.4635110778471843e-18
23,2.3542088886670776e-19
24,1.5335219742684263e-20
25,9.589727022990737e-22
26,5.766192634601931e-23
27,3.3387325636580725e-24
28,1.864145692625832e-25
29,1.0049353048489095e-26
30,5.236885750020214e-28
31,2.640995465380031e-29
32,1.2902501769065466e-30
33,6.112462918847791e-32
34,2.810564591406295e-33
35,1.255398993964656e-34
36,5.451744895385473e-36
37,2.3035097330871864e-37
38,9.476821598704155e-39
39,3.798869267142236e-40
40,1.4847406769840226e-41
41,5.661389046339014e-43
42,2.1073174333453972e-44
43,7.661569658200983e-46
44,2.722208138824081e-47
45,9.457254241150865e-49
46,3.2141303285134317e-50
47,1.0691087277946684e-51
48,3.4820651108057596e-53

==> figures/wigPlot/pn16.csv <==
0,0.07087828001366989,0.08313151810325801
1,0.18144839683499495,0.
2,0.23225394794879356,0.
3,0.19819003558297058,0.
4,0.12684162277310124,0.
5,0.06494291085982783,0.
6,0.027708975300193193,0.
7,0.01013356810978494,0.
8,0.0032427417951311835,0.
9,0.0009223798883928701,0.
10,0.00023612925142857486,0.
11,0.0000549537166961047,0.
12,0.00001172345956183566,0.
13,2.3086197290999458e-6,0.
14,4.221476076068473e-7,0.
15,7.204652503156861e-8,0.
16,1.1527444005050994e-8,0.
17,1.7358974501723857e-9,0.
18,2.468831929134059e-10,0.
19,3.32642617820168e-11,0.
20,4.257825508098153e-12,0.
21,5.190492047967273e-13,0.
22,6.039845292180102e-14,0.
23,6.722610412165684e-15,0.
24,7.170784439643377e-16,0.
25,7.342883266194818e-17,0.
26,7.229915831330284e-18,0.
27,6.8550313067427885e-19,0.
28,6.267457194736263e-20,0.
29,5.53265186845684e-21,0.
30,4.721196261083176e-22,0.
31,3.898794331733204e-23,0.
32,3.11903546538657e-24,0.
33,2.4196153913301887e-25,0.
34,1.8218280593544953e-26,0.
35,1.332537094842144e-27,0.
36,9.475819341099693e-29,0.
37,6.556242571139248e-30,0.
38,4.416837100556968e-31,0.
39,2.899257173698935e-32,0.
40,1.8555245911673197e-33,0.
41,1.158571452045937e-34,0.
42,7.061768850565712e-36,0.
43,4.204215873825169e-37,0.
44,2.4460892356801e-38,0.
45,1.3915529874091236e-39,0.
46,7.744294886450773e-41,0.
47,4.2181691296412724e-42,0.
48,2.2496902024753372e-43,0.
49,1.1753483506809918e-44,0.

==> figures/wigPlot/pn30.csv <==
0,0.000085845184466857,0.01876256763159743,0.0448221543482213
1,0.0007726066117781815,0.04810787313067692,0.01359139888915434
2,0.0034767295350959363,0.06167512630999805,0.002060656459403723
3,0.01043018795157022,0.052712386529356364,0.00020828393399449876
4,0.023467921420168507,0.03378909610562687,0.000015789457637001476
5,0.042242255908747375,0.017327282497436633,9.57565829257858e-7
6,0.0633633798917874,0.007404625390772546,4.839369926665099e-8
7,0.08146719761201231,0.0027122451306380805,2.096342374879082e-9
8,0.09165059156926414,0.0008692863045587059,7.945910298025814e-11
9,0.09165058582501474,0.0002476533541266868,2.6771492299418566e-12
10,0.08248552207268921,0.00006349917758936762,8.117905888068066e-14
11,0.06748815019325355,0.000014801280930262798,2.2378076741443995e-15
12,0.05061610947254848,3.1625830711883167e-6,5.654743950245184e-17
13,0.03504191974626257,6.237671162043341e-7,1.3189885458929493e-18
14,0.02252694699642323,1.1424003472786428e-7,2.856830147970296e-20
15,0.01351616735072094,1.9527693668382743e-8,5.775167609893784e-22
16,0.007602843658268241,3.1293551740194847e-9,1.0945006964076431e-23
17,0.0040250346256355245,4.719867665692173e-10,1.9522640304645287e-25
18,0.0020125171866821738,6.723280076499943e-11,3.2888001184079775e-27
19,0.0009532975549957546,9.073012070827095e-12,5.248743022163978e-29
20,0.00042898387286129645,1.1631758568091262e-12,7.957868281684572e-31
21,0.00018385021970335937,1.4202015124392308e-13,1.149076342953991e-32
22,0.00007521144880109295,1.655202662555186e-14,1.583790138673422e-34
23,0.000029430565077590458,1.845216062740103e-15,2.0880516172567956e-36
24,0.000011036461212380328,1.9713324509553093e-16,2.638161756907228e-38
25,3.973125787439137e-6,2.0218258675690663e-17,3.1998737493670907e-40
26,1.3753126863766303e-6,1.9938582837082836e-18,3.731907988102375e-42
27,4.584375333927266e-7,1.8934524756079707e-19,4.191202023781719e-44
28,1.4735491221211442e-7,1.7338848983035915e-20,4.538914433736683e-46
29,4.5730831958245015e-8,1.5330141108360038e-21,4.7459748182582446e-48
30,1.3719248727612275e-8,1.3102337554879923e-22,4.79706503854452e-50
31,3.983007445476124e-9,1.0837047486317246e-23,4.692295396368299e-52
32,1.1202207738297238e-9,8.68330157117072e-25,4.4463822749292773e-54
33,3.0551473735071657e-10,6.746753309059679e-26,4.085679449114e-56
34,8.087154305358137e-11,5.087914445794729e-27,3.64381907416468e-58
35,2.079553833897803e-11,3.727311093389463e-28,3.156895400566349e-60
36,5.198884258901666e-12,2.6547096431598307e-29,2.6590660395238125e-62
37,1.264593389122421e-12,1.839666879512562e-30,2.1792087357972658e-64
38,2.995089418097433e-13,1.2413077853516698e-31,1.7389482841832869e-66
39,6.911744377796811e-14,8.160913196185416e-33,1.3520522997559125e-68
40,1.555142387534904e-14,5.231216009201525e-34,1.0249553146317207e-70
41,3.413726978192632e-15,3.271468048240125e-35,7.580406700218253e-73
42,7.315128780504607e-16,1.9971803243719077e-36,5.472863900774965e-75
43,1.5310733697261715e-16,1.1908929096374398e-37,3.859380733682931e-77
44,3.1317407872472794e-17,6.939751498589985e-39,2.6597228221058078e-79
45,6.263481181927534e-18,3.954169590429675e-40,1.7922364179793085e-81
46,1.2254636327009736e-18,2.20404951252186e-41,1.1814324573970209e-83
47,2.3466323410743667e-19,1.2023955900995342e-42,7.622237415029733e-86
48,4.399935363746142e-20,6.422883188348412e-44,4.815181551119143e-88
49,8.081513426898116e-21,3.360917328775157e-45,2.979806191217247e-90

==> figures/wigPlot/pn30Flat.csv <==
0,0.11109739891065704
1,0.11097398910657034
2,0.1104186449881803
3,0.10875261263301012
4,0.10500403983387722
5,0.09825660879543802
6,0.08813546223777921
7,0.07512255952078932
8,0.060483043964175684
9,0.045843528407562076
10,0.03266796440660978
11,0.021887957496739746
12,0.01380295231433723
13,0.008205641034212396
14,0.004607369496989297
15,0.0024484065746554345
16,0.0012339899308426439
17,0.0005910634723535063
18,0.00026960024310895836
19,0.00011732818715098903
20,0.00004880576196993058
21,0.000019439008320881745
22,7.425336373559355e-6
23,2.724334307216414e-6
24,9.614585323031166e-7
25,3.26823253390951e-7
26,1.0714181064575001e-7
27,3.3914663091771935e-8
28,1.0377365661229376e-8
29,3.0726871602659855e-9
30,8.812835600169322e-10
31,2.450696312550349e-10
32,6.613445902026172e-11
33,1.733391208347257e-11
34,4.416217391778332e-12
35,1.0944994910389028e-12
36,2.6402491304367004e-13
37,6.206146707654625e-14
38,1.4224732503009818e-14
39,3.1502578323738817e-15
40,6.38378239159465e-16
41,1.8041124150158794e-16
42,0.
43,-1.3877787807814457e-17
44,-4.163336342344337e-17
45,-2.7755575615628914e-17
46,0.
47,-5.551115123125783e-17
48,2.7755575615628914e-17
49,-8.326672684688674e-17

==> figures/wigPlot/pnOpt_e3.csv <==
0,0.25,0.26500103860769997
1,0.1875,0.13589717288861894
2,0.140625,0.1503711982030995
3,0.10546875,0.10668158189195581
4,0.0791015625,0.09149877053305853
5,0.059326171875,0.06670659257784387
6,0.04449462890625,0.05201446351005637
7,0.0333709716796875,0.03757348242843088
8,0.025028228759765625,0.027869857944098582
9,0.01877117156982422,0.019829842020321033
10,0.014078378677368164,0.014253842134362562
11,0.010558784008026123,0.0099915580819172
12,0.007919088006019592,0.00702521754377293
13,0.005939316004514694,0.00485891400304294
14,0.004454487003386021,0.0033598252970979646
15,0.0033408652525395155,0.0022966358061901047
16,0.0025056489394046366,0.0015671327667091503
17,0.0018792367045534775,0.0010602830110794067
18,0.001409427528415108,0.0007156265787354297
19,0.001057070646311331,0.00047983444423494543
20,0.0007928029847334983,0.0003208777611544633
21,0.0005946022385501237,0.0002134482758516924
22,0.0004459516789125928,0.00014160417009789807
23,0.0003344637591844446,0.00009353213413450137
24,0.00025084781938833345,0.0000616181819369819
25,0.00018813586454125009,0.00004044337474847312
26,0.00014110189840593756,0.000026479107060681374
27,0.00010582642380445317,0.000017280942398523944
28,0.00007936981785333988,0.000011251530016596663
29,0.00005952736339000491,7.305207287829743e-6
30,0.00004464552254250368,4.732578750500707e-6
31,0.00003348414190687776,3.0582567873586084e-6
32,0.00002511310643015832,1.9722266160916607e-6
33,0.00001883482982261874,1.2689931083956263e-6
34,0.000014126122366964055,8.149432599401061e-7
35,0.000010594591775223041,5.222820028693567e-7
36,7.945943831417282e-6,3.341204644144592e-7
37,5.959457873562961e-6,2.1334690426951483e-7
38,4.4695934051722205e-6,1.3600041119563066e-7
39,3.3521950538791656e-6,8.654537741436268e-8
40,2.514146290409374e-6,5.498752253886473e-8
41,1.8856097178070307e-6,3.4881077835187034e-8
42,1.414207288355273e-6,2.209399606799029e-8
43,1.0606554662664548e-6,1.3973740707644244e-8
44,7.95491599699841e-7,8.82567734965073e-9
45,5.966186997748808e-7,5.566473989718623e-9
46,4.474640248311606e-7,3.5062611005494868e-9
47,3.3559801862337043e-7,2.2056825427792345e-9
48,2.5169851396752785e-7,1.3858162103679843e-9

==> figures/wigPlot/sq.csv <==
-6.,-6.,5.918992257196363e-22
-6.,-5.586206896551724,2.6336604244749017e-20
-6.,-5.172413793103448,8.655813623833924e-19
-6.,-4.758620689655173,2.1101078471085325e-17
-6.,-4.344827586206897,3.83290762647764e-16
-6.,-3.9310344827586206,5.2133557361792405e-15
-6.,-3.5172413793103448,5.337703045580876e-14
-6.,-3.103448275862069,4.136547630807437e-13
-6.,-2.689655172413793,2.4402725688443714e-12
-6.,-2.2758620689655173,1.1021361836710641e-11
-6.,-1.8620689655172413,3.832118473152842e-11
-6.,-1.4482758620689655,1.0310851584068502e-10
-6.,-1.0344827586206897,2.156638072231937e-10
-6.,-0.6206896551724138,3.519542649386546e-10
-6.,-0.20689655172413793,4.4931301369314243e-10
-6.,0.20689655172413793,4.4931301369314243e-10
-6.,0.6206896551724138,3.519542649386546e-10
-6.,1.0344827586206897,2.156638072231937e-10
-6.,1.4482758620689655,1.0310851584068502e-10
-6.,1.8620689655172413,3.832118473152842e-11
-6.,2.2758620689655173,1.1021361836710641e-11
-6.,2.689655172413793,2.4402725688443714e-12
-6.,3.103448275862069,4.136547630807437e-13
-6.,3.5172413793103448,5.337703045580876e-14
-6.,3.9310344827586206,5.2133557361792405e-15
-6.,4.344827586206897,3.83290762647764e-16
-6.,4.758620689655173,2.1101078471085325e-17
-6.,5.172413793103448,8.655813623833924e-19
-6.,5.586206896551724,2.6336604244749017e-20
-6.,6.,5.918992257196363e-22
-5.586206896551724,-6.,2.6336604244749017e-20
-5.586206896551724,-5.586206896551724,1.1308074132235363e-18
-5.586206896551724,-5.172413793103448,3.5822584903459614e-17
-5.586206896551724,-4.758620689655173,8.409490229502355e-16
-5.586206896551724,-4.344827586206897,1.4700596140346745e-14
-5.586206896551724,-3.9310344827586206,1.9238210918071342e-13
-5.586206896551724,-3.5172413793103448,1.895678642410475e-12
-5.586206896551724,-3.103448275862069,1.4151736102308288e-11
-5.586206896551724,-2.689655172413793,8.055612261214321e-11
-5.586206896551724,-2.2758620689655173,3.519542649386546e-10
-5.586206896551724,-1.8620689655172413,1.1879290270819298e-9
-5.586206896551724,-1.4482758620689655,3.116551872668723e-9
-5.586206896551724,-1.0344827586206897,6.390148192761082e-9
-5.586206896551724,-0.6206896551724138,1.0285899234878962e-8
-5.586206896551724,-0.20689655172413793,1.3039139849821244e-8
-5.586206896551724,0.20689655172413793,1.3039139849821244e-8
-5.586206896551724,0.6206896551724138,1.0285899234878962e-8
-5.586206896551724,1.0344827586206897,6.390148192761082e-9
-5.586206896551724,1.4482758620689655,3.116551872668723e-9
-5.586206896551724,1.8620689655172413,1.1879290270819298e-9
-5.586206896551724,2.2758620689655173,3.519542649386546e-10
-5.586206896551724,2.689655172413793,8.055612261214321e-11
-5.586206896551724,3.103448275862069,1.4151736102308288e-11
-5.586206896551724,3.5172413793103448,1.895678642410475e-12
-5.586206896551724,3.9310344827586206,1.9238210918071342e-13
-5.586206896551724,4.344827586206897,1.4700596140346745e-14
-5.586206896551724,4.758620689655173,8.409490229502355e-16
-5.586206896551724,5.172413793103448,3.5822584903459614e-17
-5.586206896551724,5.586206896551724,1.1308074132235363e-18
-5.586206896551724,6.,2.6336604244749017e-20
-5.172413793103448,-6.,8.655813623833924e-19
-5.172413793103448,-5.586206896551724,3.5822584903459614e-17
-5.172413793103448,-5.172413793103448,1.0921923966444575e-15
-5.172413793103448,-4.758620689655173,2.464434189812019e-14
-5.172413793103448,-4.344827586206897,4.136547630807437e-13
-5.172413793103448,-3.9310344827586206,5.194493131357566e-12
-5.172413793103448,-3.5172413793103448,4.910983027613338e-11
-5.172413793103448,-3.103448275862069,3.519542649386546e-10
-5.172413793103448,-2.689655172413793,1.9260364516625547e-9
-5.172413793103448,-2.2758620689655173,8.109517173073413e-9
-5.172413793103448,-1.8620689655172413,2.6471952898815306e-8
-5.172413793103448,-1.4482758620689655,6.748671559840957e-8
-5.172413793103448,-1.0344827586206897,1.3526046353378306e-7
-5.172413793103448,-0.6206896551724138,2.143042980675109e-7
-5.172413793103448,-0.20689655172413793,2.694712132051366e-7
-5.172413793103448,0.20689655172413793,2.694712132051366e-7
-5.172413793103448,0.6206896551724138,2.143042980675109e-7
-5.172413793103448,1.0344827586206897,1.3526046353378306e-7
-5.172413793103448,1.4482758620689655,6.748671559840957e-8
-5.172413793103448,1.8620689655172413,2.6471952898815306e-8
-5.172413793103448,2.2758620689655173,8.109517173073413e-9
-5.172413793103448,2.689655172413793,1.9260364516625547e-9
-5.172413793103448,3.103448275862069,3.519542649386546e-10
-5.172413793103448,3.5172413793103448,4.910983027613338e-11
-5.172413793103448,3.9310344827586206,5.194493131357566e-12
-5.172413793103448,4.344827586206897,4.136547630807437e-13
-5.172413793103448,4.758620689655173,2.464434189812019e-14
-5.172413793103448,5.172413793103448,1.0921923966444575e-15
-5.172413793103448,5.586206896551724,3.5822584903459614e-17
-5.172413793103448,6.,8.655813623833924e-19
-4.758620689655173,-6.,2.1101078471085325e-17
-4.758620689655173,-5.586206896551724,8.409490229502355e-16
-4.758620689655173,-5.172413793103448,2.464434189812019e-14
-4.758620689655173,-4.758620689655173,5.335618675366418e-13
-4.758620689655173,-4.344827586206897,8.58021238154318e-12
-4.758620689655173,-3.9310344827586206,1.0310851584068502e-10
-4.758620689655173,-3.5172413793103448,9.32260549640423e-10
-4.758620689655173,-3.103448275862069,6.390148192761082e-9
-4.758620689655173,-2.689655172413793,3.348037351357323e-8
-4.758620689655173,-2.2758620689655173,1.3526046353378306e-7
-4.758620689655173,-1.8620689655172413,4.251576562628482e-7
-4.758620689655173,-1.4482758620689655,1.0489461945961004e-6
-4.758620689655173,-1.0344827586206897,2.0479020086288483e-6
-4.758620689655173,-0.6206896551724138,3.1856028816058414e-6
-4.758620689655173,-0.20689655172413793,3.967917713843177e-6
-4.758620689655173,0.20689655172413793,3.967917713843177e-6
-4.758620689655173,0.6206896551724138,3.1856028816058414e-6
-4.758620689655173,1.0344827586206897,2.0479020086288483e-6
-4.758620689655173,1.4482758620689655,1.0489461945961004e-6
-4.758620689655173,1.8620689655172413,4.251576562628482e-7
-4.758620689655173,2.2758620689655173,1.3526046353378306e-7
-4.758620689655173,2.689655172413793,3.348037351357323e-8
-4.758620689655173,3.103448275862069,6.390148192761082e-9
-4.758620689655173,3.5172413793103448,9.32260549640423e-10
-4.758620689655173,3.9310344827586206,1.0310851584068502e-10
-4.758620689655173,4.344827586206897,8.58021238154318e-12
-4.758620689655173,4.758620689655173,5.335618675366418e-13
-4.758620689655173,5.172413793103448,2.464434189812019e-14
-4.758620689655173,5.586206896551724,8.409490229502355e-16
-4.758620689655173,6.,2.1101078471085325e-17
-4.344827586206897,-6.,3.83290762647764e-16
-4.344827586206897,-5.586206896551724,1.4700596140346745e-14
-4.344827586206897,-5.172413793103448,4.136547630807437e-13
-4.344827586206897,-4.758620689655173,8.58021238154318e-12
-4.344827586206897,-4.344827586206897,1.319191839282146e-10
-4.344827586206897,-3.9310344827586206,1.5129825644964946e-9
-4.344827586206897,-3.5172413793103448,1.3039139849821244e-8
-4.344827586206897,-3.103448275862069,8.514333356726399e-8
-4.344827586206897,-2.689655172413793,4.251576562628482e-7
-4.344827586206897,-2.2758620689655173,1.6398867121346766e-6
-4.344827586206897,-1.8620689655172413,4.937900063433715e-6
-4.344827586206897,-1.4482758620689655,0.000011731816086313344
-4.344827586206897,-1.0344827586206897,0.000022215407822499515
-4.344827586206897,-0.6206896551724138,0.000033819648492363286
-4.344827586206897,-0.20689655172413793,0.00004165687349178623
-4.344827586206897,0.20689655172413793,0.00004165687349178623
-4.344827586206897,0.6206896551724138,0.000033819648492363286
-4.344827586206897,1.0344827586206897,0.000022215407822499515
-4.344827586206897,1.4482758620689655,0.000011731816086313344
-4.344827586206897,1.8620689655172413,4.937900063433715e-6
-4.344827586206897,2.2758620689655173,1.6398867121346766e-6
-4.344827586206897,2.689655172413793,4.251576562628482e-7
-4.344827586206897,3.103448275862069,8.514333356726399e-8
-4.344827586206897,3.5172413793103448,1.3039139849821244e-8
-4.344827586206897,3.9310344827586206,1.5129825644964946e-9
-4.344827586206897,4.344827586206897,1.319191839282146e-10
-4.344827586206897,4.758620689655173,8.58021238154318e-12
-4.344827586206897,5.172413793103448,4.136547630807437e-13
-4.344827586206897,5.586206896551724,1.4700596140346745e-14
-4.344827586206897,6.,3.83290762647764e-16
-3.9310344827586206,-6.,5.2133557361792405e-15
-3.9310344827586206,-5.586206896551724,1.9238210918071342e-13
-3.9310344827586206,-5.172413793103448,5.194493131357621e-12
-3.9310344827586206,-4.758620689655173,1.0310851584068502e-10
-3.9310344827586206,-4.344827586206897,1.5129825644964946e-9
-3.9310344827586206,-3.9310344827586206,1.652004170472298e-8
-3.9310344827586206,-3.5172413793103448,1.3526046353378306e-7
-3.9310344827586206,-3.103448275862069,8.379197027068212e-7
-3.9310344827586206,-2.689655172413793,3.967917713843177e-6
-3.9310344827586206,-2.2758620689655173,0.000014529426605377703
-3.9310344827586206,-1.8620689655172413,0.00004165687349178623
-3.9310344827586206,-1.4482758620689655,0.0000947346325644562
-3.9310344827586206,-1.0344827586206897,0.00017305705041728808
-3.9310344827586206,-0.6206896551724138,0.0002567789769572405
-3.9310344827586206,-0.20689655172413793,0.0003120767482489066
-3.9310344827586206,0.20689655172413793,0.0003120767482489066
-3.9310344827586206,0.6206896551724138,0.0002567789769572405
-3.9310344827586206,1.0344827586206897,0.00017305705041728808
-3.9310344827586206,1.4482758620689655,0.0000947346325644562
-3.9310344827586206,1.8620689655172413,0.00004165687349178623
-3.9310344827586206,2.2758620689655173,0.000014529426605377703
-3.9310344827586206,2.689655172413793,3.967917713843177e-6
-3.9310344827586206,3.103448275862069,8.379197027068212e-7
-3.9310344827586206,3.5172413793103448,1.3526046353378306e-7
-3.9310344827586206,3.9310344827586206,1.652004170472298e-8
-3.9310344827586206,4.344827586206897,1.5129825644964946e-9
-3.9310344827586206,4.758620689655173,1.0310851584068502e-10
-3.9310344827586206,5.172413793103448,5.194493131357621e-12
-3.9310344827586206,5.586206896551724,1.9238210918071342e-13
-3.9310344827586206,6.,5.2133557361792405e-15
-3.5172413793103448,-6.,5.337703045580876e-14
-3.5172413793103448,-5.586206896551724,1.895678642410475e-12
-3.5172413793103448,-5.172413793103448,4.910983027613338e-11
-3.5172413793103448,-4.758620689655173,9.32260549640423e-10
-3.5172413793103448,-4.344827586206897,1.3039139849821244e-8
-3.5172413793103448,-3.9310344827586206,1.3526046353378306e-7
-3.5172413793103448,-3.5172413793103448,1.0489461945961004e-6
-3.5172413793103448,-3.103448275862069,6.1393405270552655e-6
-3.5172413793103448,-2.689655172413793,0.00002742546962100265
-3.5172413793103448,-2.2758620689655173,0.0000947346325644562
-3.5172413793103448,-1.8620689655172413,0.0002567789769572405
-3.5172413793103448,-1.4482758620689655,0.0005548470825893217
-3.5172413793103448,-1.0344827586206897,0.0009711263568786178
-3.5172413793103448,-0.6206896551724138,0.0013969649145936602
-3.5172413793103448,-0.20689655172413793,0.0016703059560331688
-3.5172413793103448,0.20689655172413793,0.0016703059560331688
-3.5172413793103448,0.6206896551724138,0.0013969649145936602
-3.5172413793103448,1.0344827586206897,0.0009711263568786178
-3.5172413793103448,1.4482758620689655,0.0005548470825893217
-3.5172413793103448,1.8620689655172413,0.0002567789769572405
-3.5172413793103448,2.2758620689655173,0.0000947346325644562
-3.5172413793103448,2.689655172413793,0.00002742546962100265
-3.5172413793103448,3.103448275862069,6.1393405270552655e-6
-3.5172413793103448,3.5172413793103448,1.0489461945961004e-6
-3.5172413793103448,3.9310344827586206,1.3526046353378306e-7
-3.5172413793103448,4.344827586206897,1.3039139849821244e-8
-3.5172413793103448,4.758620689655173,9.32260549640423e-10
-3.5172413793103448,5.172413793103448,4.910983027613338e-11
-3.5172413793103448,5.586206896551724,1.895678642410475e-12
-3.5172413793103448,6.,5.337703045580876e-14
-3.103448275862069,-6.,4.136547630807437e-13
-3.103448275862069,-5.586206896551724,1.4151736102308288e-11
-3.103448275862069,-5.172413793103448,3.519542649386546e-10
-3.103448275862069,-4.758620689655173,6.390148192761082e-9
-3.103448275862069,-4.344827586206897,8.514333356726399e-8
-3.103448275862069,-3.9310344827586206,8.379197027068212e-7
-3.103448275862069,-3.5172413793103448,6.1393405270552655e-6
-3.103448275862069,-3.103448275862069,0.000033819648492363286
-3.103448275862069,-2.689655172413793,0.00014176230616320812
-3.103448275862069,-2.2758620689655173,0.0004587664300318176
-3.103448275862069,-1.8620689655172413,0.0011659160987424649
-3.103448275862069,-1.4482758620689655,0.0023721656792588834
-3.103448275862069,-1.0344827586206897,0.0039432732525275585
-3.103448275862069,-0.6206896551724138,0.005460369151922466
-3.103448275862069,-0.20689655172413793,0.006397372124547328
-3.103448275862069,0.20689655172413793,0.006397372124547328
-3.103448275862069,0.6206896551724138,0.005460369151922466
-3.103448275862069,1.0344827586206897,0.0039432732525275585
-3.103448275862069,1.4482758620689655,0.0023721656792588834
-3.103448275862069,1.8620689655172413,0.0011659160987424649
-3.103448275862069,2.2758620689655173,0.0004587664300318176
-3.103448275862069,2.689655172413793,0.00014176230616320812
-3.103448275862069,3.103448275862069,0.000033819648492363286
-3.103448275862069,3.5172413793103448,6.1393405270552655e-6
-3.103448275862069,3.9310344827586206,8.379197027068212e-7
-3.103448275862069,4.344827586206897,8.514333356726399e-8
-3.103448275862069,4.758620689655173,6.390148192761082e-9
-3.103448275862069,5.172413793103448,3.519542649386546e-10
-3.103448275862069,5.586206896551724,1.4151736102308288e-11
-3.103448275862069,6.,4.136547630807437e-13
-2.689655172413793,-6.,2.4402725688443714e-12
-2.689655172413793,-5.586206896551724,8.055612261214241e-11
-2.689655172413793,-5.172413793103448,1.9260364516625547e-9
-2.689655172413793,-4.758620689655173,3.348037351357323e-8
-2.689655172413793,-4.344827586206897,4.251576562628482e-7
-2.689655172413793,-3.9310344827586206,3.967917713843177e-6
-2.689655172413793,-3.5172413793103448,0.00002742546962100265
-2.689655172413793,-3.103448275862069,0.00014176230616320812
-2.689655172413793,-2.689655172413793,0.0005548470825893217
-2.689655172413793,-2.2758620689655173,0.0016703059560331656
-2.689655172413793,-1.8620689655172413,0.0039432732525275585
-2.689655172413793,-1.4482758620689655,0.007471806834883086
-2.689655172413793,-1.0344827586206897,0.011662845482769855
-2.689655172413793,-0.6206896551724138,0.01539635348615139
-2.689655172413793,-0.20689655172413793,0.01757575273444833
-2.689655172413793,0.20689655172413793,0.01757575273444833
-2.689655172413793,0.6206896551724138,0.01539635348615139
-2.689655172413793,1.0344827586206897,0.011662845482769855
-2.689655172413793,1.4482758620689655,0.007471806834883086
-2.689655172413793,1.8620689655172413,0.0039432732525275585
-2.689655172413793,2.2758620689655173,0.0016703059560331656
-2.689655172413793,2.689655172413793,0.0005548470825893217
-2.689655172413793,3.103448275862069,0.00014176230616320812
-2.689655172413793,3.5172413793103448,0.00002742546962100265
-2.689655172413793,3.9310344827586206,3.967917713843177e-6
-2.689655172413793,4.344827586206897,4.251576562628482e-7
-2.689655172413793,4.758620689655173,3.348037351357323e-8
-2.689655172413793,5.172413793103448,1.9260364516625547e-9
-2.689655172413793,5.586206896551724,8.055612261214241e-11
-2.689655172413793,6.,2.4402725688443714e-12
-2.2758620689655173,-6.,1.1021361836710641e-11
-2.2758620689655173,-5.586206896551724,3.519542649386546e-10
-2.2758620689655173,-5.172413793103448,8.109517173073413e-9
-2.2758620689655173,-4.758620689655173,1.3526046353378306e-7
-2.2758620689655173,-4.344827586206897,1.6398867121346766e-6
-2.2758620689655173,-3.9310344827586206,0.000014529426605377613
-2.2758620689655173,-3.5172413793103448,0.0000947346325644562
-2.2758620689655173,-3.103448275862069,0.0004587664300318176
-2.2758620689655173,-2.689655172413793,0.0016703059560331688
-2.2758620689655173,-2.2758620689655173,0.004646793195973416
-2.2758620689655173,-1.8620689655172413,0.010090441448248317
-2.2758620689655173,-1.4482758620689655,0.01757575273444833
-2.2758620689655173,-1.0344827586206897,0.025382646405554148
-2.2758620689655173,-0.6206896551724138,0.031514788820110044
-2.2758620689655173,-0.20689655172413793,0.03476370139393933
-2.2758620689655173,0.20689655172413793,0.03476370139393933
-2.2758620689655173,0.6206896551724138,0.031514788820110044
-2.2758620689655173,1.0344827586206897,0.025382646405554148
-2.2758620689655173,1.4482758620689655,0.01757575273444833
-2.2758620689655173,1.8620689655172413,0.010090441448248317
-2.2758620689655173,2.2758620689655173,0.004646793195973416
-2.2758620689655173,2.689655172413793,0.0016703059560331688
-2.2758620689655173,3.103448275862069,0.0004587664300318176
-2.2758620689655173,3.5172413793103448,0.0000947346325644562
-2.2758620689655173,3.9310344827586206,0.000014529426605377613
-2.2758620689655173,4.344827586206897,1.6398867121346766e-6
-2.2758620689655173,4.758620689655173,1.3526046353378306e-7
-2.2758620689655173,5.172413793103448,8.109517173073413e-9
-2.2758620689655173,5.586206896551724,3.519542649386546e-10
-2.2758620689655173,6.,1.1021361836710641e-11
-1.862068965517241,-6.,3.832118473152842e-11
-1.862068965517241,-5.586206896551724,1.1879290270819298e-9
-1.862068965517241,-5.172413793103448,2.6471952898815306e-8
-1.862068965517241,-4.758620689655173,4.251576562628482e-7
-1.862068965517241,-4.344827586206897,4.937900063433715e-6
-1.862068965517241,-3.9310344827586206,0.00004165687349178623
-1.862068965517241,-3.5172413793103448,0.0002567789769572405
-1.862068965517241,-3.103448275862069,0.0011659160987424649
-1.862068965517241,-2.689655172413793,0.0039432732525275585
-1.862068965517241,-2.2758620689655173,0.010090441448248326
-1.862068965517241,-1.8620689655172413,0.01996946700145918
-1.862068965517241,-1.4482758620689655,0.031514788820110065
-1.862068965517241,-1.0344827586206897,0.04132058042418731
-1.862068965517241,-0.6206896551724138,0.047325672058457585
-1.862068965517241,-0.20689655172413793,0.049805196629969364
-1.862068965517241,0.20689655172413793,0.049805196629969364
-1.862068965517241,0.6206896551724138,0.047325672058457585
-1.862068965517241,1.0344827586206897,0.04132058042418731
-1.862068965517241,1.4482758620689655,0.031514788820110065
-1.862068965517241,1.8620689655172413,0.01996946700145918
-1.862068965517241,2.2758620689655173,0.010090441448248326
-1.862068965517241,2.689655172413793,0.0039432732525275585
-1.862068965517241,3.103448275862069,0.0011659160987424649
-1.862068965517241,3.5172413793103448,0.0002567789769572405
-1.862068965517241,3.9310344827586206,0.00004165687349178623
-1.862068965517241,4.344827586206897,4.937900063433715e-6
-1.862068965517241,4.758620689655173,4.251576562628482e-7
-1.862068965517241,5.172413793103448,2.6471952898815306e-8
-1.862068965517241,5.586206896551724,1.1879290270819298e-9
-1.862068965517241,6.,3.832118473152842e-11
-1.4482758620689653,-6.,1.0310851584068502e-10
-1.4482758620689653,-5.586206896551724,3.116551872668723e-9
-1.4482758620689653,-5.172413793103448,6.748671559840957e-8
-1.4482758620689653,-4.758620689655173,1.0489461945961004e-6
-1.4482758620689653,-4.344827586206897,0.000011731816086313344
-1.4482758620689653,-3.9310344827586206,0.0000947346325644562
-1.4482758620689653,-3.5172413793103448,0.0005548470825893217
-1.4482758620689653,-3.103448275862069,0.0023721656792588834
-1.4482758620689653,-2.689655172413793,0.007471806834883086
-1.4482758620689653,-2.2758620689655173,0.01757575273444833
-1.4482758620689653,-1.8620689655172413,0.031514788820110065
-1.4482758620689653,-1.4482758620689655,0.04444988165573511
-1.4482758620689653,-1.0344827586206897,0.051724989273358626
-1.4482758620689653,-0.6206896551724138,0.053149194053266874
-1.4482758620689653,-0.20689655172413793,0.05226504499099916
-1.4482758620689653,0.20689655172413793,0.05226504499099916
-1.4482758620689653,0.6206896551724138,0.053149194053266874
-1.4482758620689653,1.0344827586206897,0.051724989273358626
-1.4482758620689653,1.4482758620689655,0.04444988165573511
-1.4482758620689653,1.8620689655172413,0.031514788820110065
-1.4482758620689653,2.2758620689655173,0.01757575273444833
-1.4482758620689653,2.689655172413793,0.007471806834883086
-1.4482758620689653,3.103448275862069,0.0023721656792588834
-1.4482758620689653,3.5172413793103448,0.0005548470825893217
-1.4482758620689653,3.9310344827586206,0.0000947346325644562
-1.4482758620689653,4.344827586206897,0.000011731816086313344
-1.4482758620689653,4.758620689655173,1.0489461945961004e-6
-1.4482758620689653,5.172413793103448,6.748671559840957e-8
-1.4482758620689653,5.586206896551724,3.116551872668723e-9
-1.4482758620689653,6.,1.0310851584068502e-10
-1.0344827586206895,-6.,2.156638072231937e-10
-1.0344827586206895,-5.586206896551724,6.390148192761082e-9
-1.0344827586206895,-5.172413793103448,1.3526046353378306e-7
-1.0344827586206895,-4.758620689655173,2.0479020086288483e-6
-1.0344827586206895,-4.344827586206897,0.000022215407822499515
-1.0344827586206895,-3.9310344827586206,0.00017305705041728808
-1.0344827586206895,-3.5172413793103448,0.0009711263568786178
-1.0344827586206895,-3.103448275862069,0.0039432732525275585
-1.0344827586206895,-2.689655172413793,0.011662845482769855
-1.0344827586206895,-2.2758620689655173,0.025382646405554148
-1.0344827586206895,-1.8620689655172413,0.04132058042418731
-1.0344827586206895,-1.4482758620689655,0.051724989273358626
-1.0344827586206895,-1.0344827586206897,0.05226504499099916
-1.0344827586206895,-0.6206896551724138,0.046398410448639675
-1.0344827586206895,-0.20689655172413793,0.0411583611898272
-1.0344827586206895,0.20689655172413793,0.0411583611898272
-1.0344827586206895,0.6206896551724138,0.046398410448639675
-1.0344827586206895,1.0344827586206897,0.05226504499099916
-1.0344827586206895,1.4482758620689655,0.051724989273358626
-1.0344827586206895,1.8620689655172413,0.04132058042418731
-1.0344827586206895,2.2758620689655173,0.025382646405554148
-1.0344827586206895,2.689655172413793,0.011662845482769855
-1.0344827586206895,3.103448275862069,0.0039432732525275585
-1.0344827586206895,3.5172413793103448,0.0009711263568786178
-1.0344827586206895,3.9310344827586206,0.00017305705041728808
-1.0344827586206895,4.344827586206897,0.000022215407822499515
-1.0344827586206895,4.758620689655173,2.0479020086288483e-6
-1.0344827586206895,5.172413793103448,1.3526046353378306e-7
-1.0344827586206895,5.586206896551724,6.390148192761082e-9
-1.0344827586206895,6.,2.156638072231937e-10
-0.6206896551724137,-6.,3.519542649386546e-10
-0.6206896551724137,-5.586206896551724,1.0285899234878962e-8
-0.6206896551724137,-5.172413793103448,2.143042980675109e-7
-0.6206896551724137,-4.758620689655173,3.1856028816058414e-6
-0.6206896551724137,-4.344827586206897,0.000033819648492363286
-0.6206896551724137,-3.9310344827586206,0.0002567789769572405
-0.6206896551724137,-3.5172413793103448,0.0013969649145936602
-0.6206896551724137,-3.103448275862069,0.005460369151922466
-0.6206896551724137,-2.689655172413793,0.0153963534861514
-0.6206896551724137,-2.2758620689655173,0.031514788820110044
-0.6206896551724137,-1.8620689655172413,0.04732567205845758
-0.6206896551724137,-1.4482758620689655,0.053149194053266874
-0.6206896551724137,-1.0344827586206897,0.046398410448639675
-0.6206896551724137,-0.6206896551724138,0.034328943450147704
-0.6206896551724137,-0.20689655172413793,0.026014289646482936
-0.6206896551724137,0.20689655172413793,0.026014289646482936
-0.6206896551724137,0.6206896551724138,0.034328943450147704
-0.6206896551724137,1.0344827586206897,0.046398410448639675
-0.6206896551724137,1.4482758620689655,0.053149194053266874
-0.6206896551724137,1.8620689655172413,0.04732567205845758
-0.6206896551724137,2.2758620689655173,0.031514788820110044
-0.6206896551724137,2.689655172413793,0.0153963534861514
-0.6206896551724137,3.103448275862069,0.005460369151922466
-0.6206896551724137,3.5172413793103448,0.0013969649145936602
-0.6206896551724137,3.9310344827586206,0.0002567789769572405
-0.6206896551724137,4.344827586206897,0.000033819648492363286
-0.6206896551724137,4.758620689655173,3.1856028816058414e-6
-0.6206896551724137,5.172413793103448,2.143042980675109e-7
-0.6206896551724137,5.586206896551724,1.0285899234878962e-8
-0.6206896551724137,6.,3.519542649386546e-10
-0.2068965517241379,-6.,4.4931301369314243e-10
-0.2068965517241379,-5.586206896551724,1.3039139849821244e-8
-0.2068965517241379,-5.172413793103448,2.694712132051366e-7
-0.2068965517241379,-4.758620689655173,3.967917713843177e-6
-0.2068965517241379,-4.344827586206897,0.00004165687349178623
-0.2068965517241379,-3.9310344827586206,0.000312076748248906
-0.2068965517241379,-3.5172413793103448,0.0016703059560331688
-0.2068965517241379,-3.103448275862069,0.006397372124547328
-0.2068965517241379,-2.689655172413793,0.01757575273444833
-0.2068965517241379,-2.2758620689655173,0.03476370139393933
-0.2068965517241379,-1.8620689655172413,0.04980519662996934
-0.2068965517241379,-1.4482758620689655,0.05226504499099916
-0.2068965517241379,-1.0344827586206897,0.0411583611898272
-0.2068965517241379,-0.6206896551724138,0.026014289646482936
-0.2068965517241379,-0.20689655172413793,0.01648347010583543
-0.2068965517241379,0.20689655172413793,0.01648347010583543
-0.2068965517241379,0.6206896551724138,0.026014289646482936
-0.2068965517241379,1.0344827586206897,0.0411583611898272
-0.2068965517241379,1.4482758620689655,0.05226504499099916
-0.2068965517241379,1.8620689655172413,0.04980519662996934
-0.2068965517241379,2.2758620689655173,0.03476370139393933
-0.2068965517241379,2.689655172413793,0.01757575273444833
-0.2068965517241379,3.103448275862069,0.006397372124547328
-0.2068965517241379,3.5172413793103448,0.0016703059560331688
-0.2068965517241379,3.9310344827586206,0.000312076748248906
-0.2068965517241379,4.344827586206897,0.00004165687349178623
-0.2068965517241379,4.758620689655173,3.967917713843177e-6
-0.2068965517241379,5.172413793103448,2.694712132051366e-7
-0.2068965517241379,5.586206896551724,1.3039139849821244e-8
-0.2068965517241379,6.,4.4931301369314243e-10
0.2068965517241379,-6.,4.4931301369314243e-10
0.2068965517241379,-5.586206896551724,1.3039139849821244e-8
0.2068965517241379,-5.172413793103448,2.694712132051366e-7
0.2068965517241379,-4.758620689655173,3.967917713843177e-6
0.2068965517241379,-4.344827586206897,0.00004165687349178623
0.2068965517241379,-3.9310344827586206,0.000312076748248906
0.2068965517241379,-3.5172413793103448,0.0016703059560331688
0.2068965517241379,-3.103448275862069,0.006397372124547328
0.2068965517241379,-2.689655172413793,0.01757575273444833
0.2068965517241379,-2.2758620689655173,0.03476370139393933
0.2068965517241379,-1.8620689655172413,0.04980519662996934
0.2068965517241379,-1.4482758620689655,0.05226504499099916
0.2068965517241379,-1.0344827586206897,0.0411583611898272
0.2068965517241379,-0.6206896551724138,0.026014289646482936
0.2068965517241379,-0.20689655172413793,0.01648347010583543
0.2068965517241379,0.20689655172413793,0.01648347010583543
0.2068965517241379,0.6206896551724138,0.026014289646482936
0.2068965517241379,1.0344827586206897,0.0411583611898272
0.2068965517241379,1.4482758620689655,0.05226504499099916
0.2068965517241379,1.8620689655172413,0.04980519662996934
0.2068965517241379,2.2758620689655173,0.03476370139393933
0.2068965517241379,2.689655172413793,0.01757575273444833
0.2068965517241379,3.103448275862069,0.006397372124547328
0.2068965517241379,3.5172413793103448,0.0016703059560331688
0.2068965517241379,3.9310344827586206,0.000312076748248906
0.2068965517241379,4.344827586206897,0.00004165687349178623
0.2068965517241379,4.758620689655173,3.967917713843177e-6
0.2068965517241379,5.172413793103448,2.694712132051366e-7
0.2068965517241379,5.586206896551724,1.3039139849821244e-8
0.2068965517241379,6.,4.4931301369314243e-10
0.6206896551724137,-6.,3.519542649386546e-10
0.6206896551724137,-5.586206896551724,1.0285899234878962e-8
0.6206896551724137,-5.172413793103448,2.143042980675109e-7
0.6206896551724137,-4.758620689655173,3.1856028816058414e-6
0.6206896551724137,-4.344827586206897,0.000033819648492363286
0.6206896551724137,-3.9310344827586206,0.0002567789769572405
0.6206896551724137,-3.5172413793103448,0.0013969649145936602
0.6206896551724137,-3.103448275862069,0.005460369151922466
0.6206896551724137,-2.689655172413793,0.0153963534861514
0.6206896551724137,-2.2758620689655173,0.031514788820110044
0.6206896551724137,-1.8620689655172413,0.04732567205845758
0.6206896551724137,-1.4482758620689655,0.053149194053266874
0.6206896551724137,-1.0344827586206897,0.046398410448639675
0.6206896551724137,-0.6206896551724138,0.034328943450147704
0.6206896551724137,-0.20689655172413793,0.026014289646482936
0.6206896551724137,0.20689655172413793,0.026014289646482936
0.6206896551724137,0.6206896551724138,0.034328943450147704
0.6206896551724137,1.0344827586206897,0.046398410448639675
0.6206896551724137,1.4482758620689655,0.053149194053266874
0.6206896551724137,1.8620689655172413,0.04732567205845758
0.6206896551724137,2.2758620689655173,0.031514788820110044
0.6206896551724137,2.689655172413793,0.0153963534861514
0.6206896551724137,3.103448275862069,0.005460369151922466
0.6206896551724137,3.5172413793103448,0.0013969649145936602
0.6206896551724137,3.9310344827586206,0.0002567789769572405
0.6206896551724137,4.344827586206897,0.000033819648492363286
0.6206896551724137,4.758620689655173,3.1856028816058414e-6
0.6206896551724137,5.172413793103448,2.143042980675109e-7
0.6206896551724137,5.586206896551724,1.0285899234878962e-8
0.6206896551724137,6.,3.519542649386546e-10
1.0344827586206895,-6.,2.156638072231937e-10
1.0344827586206895,-5.586206896551724,6.390148192761082e-9
1.0344827586206895,-5.172413793103448,1.3526046353378306e-7
1.0344827586206895,-4.758620689655173,2.0479020086288483e-6
1.0344827586206895,-4.344827586206897,0.000022215407822499515
1.0344827586206895,-3.9310344827586206,0.00017305705041728808
1.0344827586206895,-3.5172413793103448,0.0009711263568786178
1.0344827586206895,-3.103448275862069,0.0039432732525275585
1.0344827586206895,-2.689655172413793,0.011662845482769855
1.0344827586206895,-2.2758620689655173,0.025382646405554148
1.0344827586206895,-1.8620689655172413,0.04132058042418731
1.0344827586206895,-1.4482758620689655,0.051724989273358626
1.0344827586206895,-1.0344827586206897,0.05226504499099916
1.0344827586206895,-0.6206896551724138,0.046398410448639675
1.0344827586206895,-0.20689655172413793,0.0411583611898272
1.0344827586206895,0.20689655172413793,0.0411583611898272
1.0344827586206895,0.6206896551724138,0.046398410448639675
1.0344827586206895,1.0344827586206897,0.05226504499099916
1.0344827586206895,1.4482758620689655,0.051724989273358626
1.0344827586206895,1.8620689655172413,0.04132058042418731
1.0344827586206895,2.2758620689655173,0.025382646405554148
1.0344827586206895,2.689655172413793,0.011662845482769855
1.0344827586206895,3.103448275862069,0.0039432732525275585
1.0344827586206895,3.5172413793103448,0.0009711263568786178
1.0344827586206895,3.9310344827586206,0.00017305705041728808
1.0344827586206895,4.344827586206897,0.000022215407822499515
1.0344827586206895,4.758620689655173,2.0479020086288483e-6
1.0344827586206895,5.172413793103448,1.3526046353378306e-7
1.0344827586206895,5.586206896551724,6.390148192761082e-9
1.0344827586206895,6.,2.156638072231937e-10
1.4482758620689653,-6.,1.0310851584068502e-10
1.4482758620689653,-5.586206896551724,3.116551872668723e-9
1.4482758620689653,-5.172413793103448,6.748671559840957e-8
1.4482758620689653,-4.758620689655173,1.0489461945961004e-6
1.4482758620689653,-4.344827586206897,0.000011731816086313344
1.4482758620689653,-3.9310344827586206,0.0000947346325644562
1.4482758620689653,-3.5172413793103448,0.0005548470825893217
1.4482758620689653,-3.103448275862069,0.0023721656792588834
1.4482758620689653,-2.689655172413793,0.007471806834883086
1.4482758620689653,-2.2758620689655173,0.01757575273444833
1.4482758620689653,-1.8620689655172413,0.031514788820110065
1.4482758620689653,-1.4482758620689655,0.04444988165573511
1.4482758620689653,-1.0344827586206897,0.051724989273358626
1.4482758620689653,-0.6206896551724138,0.053149194053266874
1.4482758620689653,-0.20689655172413793,0.05226504499099916
1.4482758620689653,0.20689655172413793,0.05226504499099916
1.4482758620689653,0.6206896551724138,0.053149194053266874
1.4482758620689653,1.0344827586206897,0.051724989273358626
1.4482758620689653,1.4482758620689655,0.04444988165573511
1.4482758620689653,1.8620689655172413,0.031514788820110065
1.4482758620689653,2.2758620689655173,0.01757575273444833
1.4482758620689653,2.689655172413793,0.007471806834883086
1.4482758620689653,3.103448275862069,0.0023721656792588834
1.4482758620689653,3.5172413793103448,0.0005548470825893217
1.4482758620689653,3.9310344827586206,0.0000947346325644562
1.4482758620689653,4.344827586206897,0.000011731816086313344
1.4482758620689653,4.758620689655173,1.0489461945961004e-6
1.4482758620689653,5.172413793103448,6.748671559840957e-8
1.4482758620689653,5.586206896551724,3.116551872668723e-9
1.4482758620689653,6.,1.0310851584068502e-10
1.862068965517241,-6.,3.832118473152842e-11
1.862068965517241,-5.586206896551724,1.1879290270819298e-9
1.862068965517241,-5.172413793103448,2.6471952898815306e-8
1.862068965517241,-4.758620689655173,4.251576562628482e-7
1.862068965517241,-4.344827586206897,4.937900063433715e-6
1.862068965517241,-3.9310344827586206,0.00004165687349178623
1.862068965517241,-3.5172413793103448,0.0002567789769572405
1.862068965517241,-3.103448275862069,0.0011659160987424649
1.862068965517241,-2.689655172413793,0.0039432732525275585
1.862068965517241,-2.2758620689655173,0.010090441448248326
1.862068965517241,-1.8620689655172413,0.01996946700145918
1.862068965517241,-1.4482758620689655,0.031514788820110065
1.862068965517241,-1.0344827586206897,0.04132058042418731
1.862068965517241,-0.6206896551724138,0.047325672058457585
1.862068965517241,-0.20689655172413793,0.049805196629969364
1.862068965517241,0.20689655172413793,0.049805196629969364
1.862068965517241,0.6206896551724138,0.047325672058457585
1.862068965517241,1.0344827586206897,0.04132058042418731
1.862068965517241,1.4482758620689655,0.031514788820110065
1.862068965517241,1.8620689655172413,0.01996946700145918
1.862068965517241,2.2758620689655173,0.010090441448248326
1.862068965517241,2.689655172413793,0.0039432732525275585
1.862068965517241,3.103448275862069,0.0011659160987424649
1.862068965517241,3.5172413793103448,0.0002567789769572405
1.862068965517241,3.9310344827586206,0.00004165687349178623
1.862068965517241,4.344827586206897,4.937900063433715e-6
1.862068965517241,4.758620689655173,4.251576562628482e-7
1.862068965517241,5.172413793103448,2.6471952898815306e-8
1.862068965517241,5.586206896551724,1.1879290270819298e-9
1.862068965517241,6.,3.832118473152842e-11
2.275862068965518,-6.,1.1021361836710641e-11
2.275862068965518,-5.586206896551724,3.519542649386546e-10
2.275862068965518,-5.172413793103448,8.109517173073413e-9
2.275862068965518,-4.758620689655173,1.3526046353378306e-7
2.275862068965518,-4.344827586206897,1.6398867121346766e-6
2.275862068965518,-3.9310344827586206,0.000014529426605377613
2.275862068965518,-3.5172413793103448,0.00009473463256445574
2.275862068965518,-3.103448275862069,0.0004587664300318176
2.275862068965518,-2.689655172413793,0.0016703059560331656
2.275862068965518,-2.2758620689655173,0.004646793195973416
2.275862068965518,-1.8620689655172413,0.010090441448248317
2.275862068965518,-1.4482758620689655,0.017575752734448308
2.275862068965518,-1.0344827586206897,0.025382646405554127
2.275862068965518,-0.6206896551724138,0.031514788820110044
2.275862068965518,-0.20689655172413793,0.03476370139393933
2.275862068965518,0.20689655172413793,0.03476370139393933
2.275862068965518,0.6206896551724138,0.031514788820110044
2.275862068965518,1.0344827586206897,0.025382646405554127
2.275862068965518,1.4482758620689655,0.017575752734448308
2.275862068965518,1.8620689655172413,0.010090441448248317
2.275862068965518,2.2758620689655173,0.004646793195973416
2.275862068965518,2.689655172413793,0.0016703059560331656
2.275862068965518,3.103448275862069,0.0004587664300318176
2.275862068965518,3.5172413793103448,0.00009473463256445574
2.275862068965518,3.9310344827586206,0.000014529426605377613
2.275862068965518,4.344827586206897,1.6398867121346766e-6
2.275862068965518,4.758620689655173,1.3526046353378306e-7
2.275862068965518,5.172413793103448,8.109517173073413e-9
2.275862068965518,5.586206896551724,3.519542649386546e-10
2.275862068965518,6.,1.1021361836710641e-11
2.6896551724137936,-6.,2.4402725688443714e-12
2.6896551724137936,-5.586206896551724,8.055612261214241e-11
2.6896551724137936,-5.172413793103448,1.9260364516625547e-9
2.6896551724137936,-4.758620689655173,3.348037351357323e-8
2.6896551724137936,-4.344827586206897,4.251576562628482e-7
2.6896551724137936,-3.9310344827586206,3.967917713843177e-6
2.6896551724137936,-3.5172413793103448,0.000027425469621002533
2.6896551724137936,-3.103448275862069,0.00014176230616320812
2.6896551724137936,-2.689655172413793,0.0005548470825893217
2.6896551724137936,-2.2758620689655173,0.0016703059560331656
2.6896551724137936,-1.8620689655172413,0.00394327325252755
2.6896551724137936,-1.4482758620689655,0.007471806834883081
2.6896551724137936,-1.0344827586206897,0.01166284548276984
2.6896551724137936,-0.6206896551724138,0.01539635348615137
2.6896551724137936,-0.20689655172413793,0.017575752734448308
2.6896551724137936,0.20689655172413793,0.017575752734448308
2.6896551724137936,0.6206896551724138,0.01539635348615137
2.6896551724137936,1.0344827586206897,0.01166284548276984
2.6896551724137936,1.4482758620689655,0.007471806834883081
2.6896551724137936,1.8620689655172413,0.00394327325252755
2.6896551724137936,2.2758620689655173,0.0016703059560331656
2.6896551724137936,2.689655172413793,0.0005548470825893217
2.6896551724137936,3.103448275862069,0.00014176230616320812
2.6896551724137936,3.5172413793103448,0.000027425469621002533
2.6896551724137936,3.9310344827586206,3.967917713843177e-6
2.6896551724137936,4.344827586206897,4.251576562628482e-7
2.6896551724137936,4.758620689655173,3.348037351357323e-8
2.6896551724137936,5.172413793103448,1.9260364516625547e-9
2.6896551724137936,5.586206896551724,8.055612261214241e-11
2.6896551724137936,6.,2.4402725688443714e-12
3.1034482758620694,-6.,4.136547630807437e-13
3.1034482758620694,-5.586206896551724,1.4151736102308288e-11
3.1034482758620694,-5.172413793103448,3.519542649386546e-10
3.1034482758620694,-4.758620689655173,6.390148192761082e-9
3.1034482758620694,-4.344827586206897,8.51433335672634e-8
3.1034482758620694,-3.9310344827586206,8.379197027068212e-7
3.1034482758620694,-3.5172413793103448,6.1393405270552655e-6
3.1034482758620694,-3.103448275862069,0.000033819648492363286
3.1034482758620694,-2.689655172413793,0.00014176230616320812
3.1034482758620694,-2.2758620689655173,0.0004587664300318176
3.1034482758620694,-1.8620689655172413,0.0011659160987424649
3.1034482758620694,-1.4482758620689655,0.002372165679258879
3.1034482758620694,-1.0344827586206897,0.00394327325252755
3.1034482758620694,-0.6206896551724138,0.005460369151922466
3.1034482758620694,-0.20689655172413793,0.006397372124547328
3.1034482758620694,0.20689655172413793,0.006397372124547328
3.1034482758620694,0.6206896551724138,0.005460369151922466
3.1034482758620694,1.0344827586206897,0.00394327325252755
3.1034482758620694,1.4482758620689655,0.002372165679258879
3.1034482758620694,1.8620689655172413,0.0011659160987424649
3.1034482758620694,2.2758620689655173,0.0004587664300318176
3.1034482758620694,2.689655172413793,0.00014176230616320812
3.1034482758620694,3.103448275862069,0.000033819648492363286
3.1034482758620694,3.5172413793103448,6.1393405270552655e-6
3.1034482758620694,3.9310344827586206,8.379197027068212e-7
3.1034482758620694,4.344827586206897,8.51433335672634e-8
3.1034482758620694,4.758620689655173,6.390148192761082e-9
3.1034482758620694,5.172413793103448,3.519542649386546e-10
3.1034482758620694,5.586206896551724,1.4151736102308288e-11
3.1034482758620694,6.,4.136547630807437e-13
3.517241379310345,-6.,5.337703045580876e-14
3.517241379310345,-5.586206896551724,1.895678642410475e-12
3.517241379310345,-5.172413793103448,4.910983027613338e-11
3.517241379310345,-4.758620689655173,9.32260549640423e-10
3.517241379310345,-4.344827586206897,1.3039139849821244e-8
3.517241379310345,-3.9310344827586206,1.3526046353378306e-7
3.517241379310345,-3.5172413793103448,1.0489461945961004e-6
3.517241379310345,-3.103448275862069,6.1393405270552655e-6
3.517241379310345,-2.689655172413793,0.000027425469621002533
3.517241379310345,-2.2758620689655173,0.00009473463256445574
3.517241379310345,-1.8620689655172413,0.0002567789769572405
3.517241379310345,-1.4482758620689655,0.0005548470825893217
3.517241379310345,-1.0344827586206897,0.0009711263568786161
3.517241379310345,-0.6206896551724138,0.0013969649145936602
3.517241379310345,-0.20689655172413793,0.0016703059560331656
3.517241379310345,0.20689655172413793,0.0016703059560331656
3.517241379310345,0.6206896551724138,0.0013969649145936602
3.517241379310345,1.0344827586206897,0.0009711263568786161
3.517241379310345,1.4482758620689655,0.0005548470825893217
3.517241379310345,1.8620689655172413,0.0002567789769572405
3.517241379310345,2.2758620689655173,0.00009473463256445574
3.517241379310345,2.689655172413793,0.000027425469621002533
3.517241379310345,3.103448275862069,6.1393405270552655e-6
3.517241379310345,3.5172413793103448,1.0489461945961004e-6
3.517241379310345,3.9310344827586206,1.3526046353378306e-7
3.517241379310345,4.344827586206897,1.3039139849821244e-8
3.517241379310345,4.758620689655173,9.32260549640423e-10
3.517241379310345,5.172413793103448,4.910983027613338e-11
3.517241379310345,5.586206896551724,1.895678642410475e-12
3.517241379310345,6.,5.337703045580876e-14
3.931034482758621,-6.,5.2133557361792405e-15
3.931034482758621,-5.586206896551724,1.9238210918071342e-13
3.931034482758621,-5.172413793103448,5.194493131357566e-12
3.931034482758621,-4.758620689655173,1.0310851584068502e-10
3.931034482758621,-4.344827586206897,1.5129825644964946e-9
3.931034482758621,-3.9310344827586206,1.652004170472298e-8
3.931034482758621,-3.5172413793103448,1.3526046353378306e-7
3.931034482758621,-3.103448275862069,8.379197027068212e-7
3.931034482758621,-2.689655172413793,3.967917713843177e-6
3.931034482758621,-2.2758620689655173,0.000014529426605377613
3.931034482758621,-1.8620689655172413,0.00004165687349178623
3.931034482758621,-1.4482758620689655,0.00009473463256445574
3.931034482758621,-1.0344827586206897,0.00017305705041728808
3.931034482758621,-0.6206896551724138,0.00025677897695724024
3.931034482758621,-0.20689655172413793,0.000312076748248906
3.931034482758621,0.20689655172413793,0.000312076748248906
3.931034482758621,0.6206896551724138,0.00025677897695724024
3.931034482758621,1.0344827586206897,0.00017305705041728808
3.931034482758621,1.4482758620689655,0.00009473463256445574
3.931034482758621,1.8620689655172413,0.00004165687349178623
3.931034482758621,2.2758620689655173,0.000014529426605377613
3.931034482758621,2.689655172413793,3.967917713843177e-6
3.931034482758621,3.103448275862069,8.379197027068212e-7
3.931034482758621,3.5172413793103448,1.3526046353378306e-7
3.931034482758621,3.9310344827586206,1.652004170472298e-8
3.931034482758621,4.344827586206897,1.5129825644964946e-9
3.931034482758621,4.758620689655173,1.0310851584068502e-10
3.931034482758621,5.172413793103448,5.194493131357566e-12
3.931034482758621,5.586206896551724,1.9238210918071342e-13
3.931034482758621,6.,5.2133557361792405e-15
4.344827586206897,-6.,3.83290762647764e-16
4.344827586206897,-5.586206896551724,1.4700596140346745e-14
4.344827586206897,-5.172413793103448,4.136547630807437e-13
4.344827586206897,-4.758620689655173,8.58021238154318e-12
4.344827586206897,-4.344827586206897,1.319191839282146e-10
4.344827586206897,-3.9310344827586206,1.5129825644964946e-9
4.344827586206897,-3.5172413793103448,1.3039139849821244e-8
4.344827586206897,-3.103448275862069,8.514333356726399e-8
4.344827586206897,-2.689655172413793,4.251576562628482e-7
4.344827586206897,-2.2758620689655173,1.6398867121346766e-6
4.344827586206897,-1.8620689655172413,4.937900063433715e-6
4.344827586206897,-1.4482758620689655,0.000011731816086313344
4.344827586206897,-1.0344827586206897,0.000022215407822499515
4.344827586206897,-0.6206896551724138,0.000033819648492363286
4.344827586206897,-0.20689655172413793,0.00004165687349178623
4.344827586206897,0.20689655172413793,0.00004165687349178623
4.344827586206897,0.6206896551724138,0.000033819648492363286
4.344827586206897,1.0344827586206897,0.000022215407822499515
4.344827586206897,1.4482758620689655,0.000011731816086313344
4.344827586206897,1.8620689655172413,4.937900063433715e-6
4.344827586206897,2.2758620689655173,1.6398867121346766e-6
4.344827586206897,2.689655172413793,4.251576562628482e-7
4.344827586206897,3.103448275862069,8.514333356726399e-8
4.344827586206897,3.5172413793103448,1.3039139849821244e-8
4.344827586206897,3.9310344827586206,1.5129825644964946e-9
4.344827586206897,4.344827586206897,1.319191839282146e-10
4.344827586206897,4.758620689655173,8.58021238154318e-12
4.344827586206897,5.172413793103448,4.136547630807437e-13
4.344827586206897,5.586206896551724,1.4700596140346745e-14
4.344827586206897,6.,3.83290762647764e-16
4.758620689655173,-6.,2.1101078471085325e-17
4.758620689655173,-5.586206896551724,8.409490229502355e-16
4.758620689655173,-5.172413793103448,2.464434189812019e-14
4.758620689655173,-4.758620689655173,5.335618675366418e-13
4.758620689655173,-4.344827586206897,8.58021238154318e-12
4.758620689655173,-3.9310344827586206,1.0310851584068502e-10
4.758620689655173,-3.5172413793103448,9.32260549640423e-10
4.758620689655173,-3.103448275862069,6.390148192761082e-9
4.758620689655173,-2.689655172413793,3.348037351357323e-8
4.758620689655173,-2.2758620689655173,1.3526046353378306e-7
4.758620689655173,-1.8620689655172413,4.251576562628482e-7
4.758620689655173,-1.4482758620689655,1.0489461945961004e-6
4.758620689655173,-1.0344827586206897,2.0479020086288483e-6
4.758620689655173,-0.6206896551724138,3.1856028816058414e-6
4.758620689655173,-0.20689655172413793,3.967917713843177e-6
4.758620689655173,0.20689655172413793,3.967917713843177e-6
4.758620689655173,0.6206896551724138,3.1856028816058414e-6
4.758620689655173,1.0344827586206897,2.0479020086288483e-6
4.758620689655173,1.4482758620689655,1.0489461945961004e-6
4.758620689655173,1.8620689655172413,4.251576562628482e-7
4.758620689655173,2.2758620689655173,1.3526046353378306e-7
4.758620689655173,2.689655172413793,3.348037351357323e-8
4.758620689655173,3.103448275862069,6.390148192761082e-9
4.758620689655173,3.5172413793103448,9.32260549640423e-10
4.758620689655173,3.9310344827586206,1.0310851584068502e-10
4.758620689655173,4.344827586206897,8.58021238154318e-12
4.758620689655173,4.758620689655173,5.335618675366418e-13
4.758620689655173,5.172413793103448,2.464434189812019e-14
4.758620689655173,5.586206896551724,8.409490229502355e-16
4.758620689655173,6.,2.1101078471085325e-17
5.172413793103448,-6.,8.655813623833924e-19
5.172413793103448,-5.586206896551724,3.5822584903459614e-17
5.172413793103448,-5.172413793103448,1.0921923966444575e-15
5.172413793103448,-4.758620689655173,2.464434189812019e-14
5.172413793103448,-4.344827586206897,4.136547630807437e-13
5.172413793103448,-3.9310344827586206,5.194493131357566e-12
5.172413793103448,-3.5172413793103448,4.910983027613338e-11
5.172413793103448,-3.103448275862069,3.519542649386546e-10
5.172413793103448,-2.689655172413793,1.9260364516625547e-9
5.172413793103448,-2.2758620689655173,8.109517173073413e-9
5.172413793103448,-1.8620689655172413,2.6471952898815306e-8
5.172413793103448,-1.4482758620689655,6.748671559840957e-8
5.172413793103448,-1.0344827586206897,1.3526046353378306e-7
5.172413793103448,-0.6206896551724138,2.143042980675109e-7
5.172413793103448,-0.20689655172413793,2.694712132051366e-7
5.172413793103448,0.20689655172413793,2.694712132051366e-7
5.172413793103448,0.6206896551724138,2.143042980675109e-7
5.172413793103448,1.0344827586206897,1.3526046353378306e-7
5.172413793103448,1.4482758620689655,6.748671559840957e-8
5.172413793103448,1.8620689655172413,2.6471952898815306e-8
5.172413793103448,2.2758620689655173,8.109517173073413e-9
5.172413793103448,2.689655172413793,1.9260364516625547e-9
5.172413793103448,3.103448275862069,3.519542649386546e-10
5.172413793103448,3.5172413793103448,4.910983027613338e-11
5.172413793103448,3.9310344827586206,5.194493131357566e-12
5.172413793103448,4.344827586206897,4.136547630807437e-13
5.172413793103448,4.758620689655173,2.464434189812019e-14
5.172413793103448,5.172413793103448,1.0921923966444575e-15
5.172413793103448,5.586206896551724,3.5822584903459614e-17
5.172413793103448,6.,8.655813623833924e-19
5.586206896551724,-6.,2.6336604244749017e-20
5.586206896551724,-5.586206896551724,1.1308074132235363e-18
5.586206896551724,-5.172413793103448,3.5822584903459614e-17
5.586206896551724,-4.758620689655173,8.409490229502355e-16
5.586206896551724,-4.344827586206897,1.4700596140346745e-14
5.586206896551724,-3.9310344827586206,1.9238210918071342e-13
5.586206896551724,-3.5172413793103448,1.895678642410475e-12
5.586206896551724,-3.103448275862069,1.4151736102308288e-11
5.586206896551724,-2.689655172413793,8.055612261214321e-11
5.586206896551724,-2.2758620689655173,3.519542649386546e-10
5.586206896551724,-1.8620689655172413,1.1879290270819298e-9
5.586206896551724,-1.4482758620689655,3.116551872668723e-9
5.586206896551724,-1.0344827586206897,6.390148192761082e-9
5.586206896551724,-0.6206896551724138,1.0285899234878962e-8
5.586206896551724,-0.20689655172413793,1.3039139849821244e-8
5.586206896551724,0.20689655172413793,1.3039139849821244e-8
5.586206896551724,0.6206896551724138,1.0285899234878962e-8
5.586206896551724,1.0344827586206897,6.390148192761082e-9
5.586206896551724,1.4482758620689655,3.116551872668723e-9
5.586206896551724,1.8620689655172413,1.1879290270819298e-9
5.586206896551724,2.2758620689655173,3.519542649386546e-10
5.586206896551724,2.689655172413793,8.055612261214321e-11
5.586206896551724,3.103448275862069,1.4151736102308288e-11
5.586206896551724,3.5172413793103448,1.895678642410475e-12
5.586206896551724,3.9310344827586206,1.9238210918071342e-13
5.586206896551724,4.344827586206897,1.4700596140346745e-14
5.586206896551724,4.758620689655173,8.409490229502355e-16
5.586206896551724,5.172413793103448,3.5822584903459614e-17
5.586206896551724,5.586206896551724,1.1308074132235363e-18
5.586206896551724,6.,2.6336604244749017e-20
6.,-6.,5.918992257196363e-22
6.,-5.586206896551724,2.6336604244749017e-20
6.,-5.172413793103448,8.655813623833924e-19
6.,-4.758620689655173,2.1101078471085325e-17
6.,-4.344827586206897,3.83290762647764e-16
6.,-3.9310344827586206,5.2133557361792405e-15
6.,-3.5172413793103448,5.337703045580876e-14
6.,-3.103448275862069,4.136547630807437e-13
6.,-2.689655172413793,2.4402725688443714e-12
6.,-2.2758620689655173,1.1021361836710641e-11
6.,-1.8620689655172413,3.832118473152842e-11
6.,-1.4482758620689655,1.0310851584068502e-10
6.,-1.0344827586206897,2.156638072231937e-10
6.,-0.6206896551724138,3.519542649386546e-10
6.,-0.20689655172413793,4.4931301369314243e-10
6.,0.20689655172413793,4.4931301369314243e-10
6.,0.6206896551724138,3.519542649386546e-10
6.,1.0344827586206897,2.156638072231937e-10
6.,1.4482758620689655,1.0310851584068502e-10
6.,1.8620689655172413,3.832118473152842e-11
6.,2.2758620689655173,1.1021361836710641e-11
6.,2.689655172413793,2.4402725688443714e-12
6.,3.103448275862069,4.136547630807437e-13
6.,3.5172413793103448,5.337703045580876e-14
6.,3.9310344827586206,5.2133557361792405e-15
6.,4.344827586206897,3.83290762647764e-16
6.,4.758620689655173,2.1101078471085325e-17
6.,5.172413793103448,8.655813623833924e-19
6.,5.586206896551724,2.6336604244749017e-20
6.,6.,5.918992257196363e-22

==> figures/wigPlot/wig1.csv <==
-2,-2,2
2,-2,2
2,2,2
-2,2,2
-2,-2,2
-1,-1,2
1,-1,1.2
1,1,1.2
-1,1,1.2
-1,-1,1.2
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0

==> figures/wigPlot/wig125_1d.csv <==
-6.,4.6322604546131953e-10
-5.878787878787879,1.2865689966539083e-9
-5.757575757575758,3.470613803197425e-9
-5.636363636363637,9.093198739821922e-9
-5.515151515151516,2.3140280627097793e-8
-5.393939393939394,5.719614514833486e-8
-5.2727272727272725,1.3731439728016816e-7
-5.151515151515151,3.202004204931773e-7
-5.03030303030303,7.252536882163319e-7
-4.909090909090909,1.5956085793460188e-6
-4.787878787878788,3.4098695180498876e-6
-4.666666666666666,7.0783375651889e-6
-4.545454545454545,0.000014272977996441218
-4.424242424242424,0.00002795735495738948
-4.303030303030303,0.000053196710048196655
-4.181818181818182,0.00009833101482249968
-4.0606060606060606,0.00017657290158666384
-3.9393939393939394,0.00030803289793173566
-3.8181818181818183,0.0005220625273579008
-3.696969696969697,0.0008596357044729593
-3.5757575757575757,0.0013752715400294241
-3.4545454545454546,0.0021377740047506073
-3.333333333333333,0.003228892550716081
-3.212121212121212,0.004738983437352735
-3.090909090909091,0.006758969038258039
-2.9696969696969697,0.009368417264621775
-2.8484848484848486,0.012620390911886688
-2.727272727272727,0.01652473935816815
-2.606060606060606,0.0210325031883839
-2.484848484848485,0.026024776861574398
-2.3636363636363633,0.031309421884570955
-2.242424242424242,0.03662823883025232
-2.121212121212121,0.041675585772482475
-2.,0.04612722184284843
-1.878787878787879,0.04967583591928508
-1.7575757575757578,0.05206788879165494
-1.6363636363636367,0.05313559531443564
-1.5151515151515147,0.0528184108845295
-1.3939393939393936,0.05117022137908991
-1.2727272727272725,0.048351161415642704
-1.1515151515151514,0.04460594191464562
-1.0303030303030303,0.040233033403293025
-0.9090909090909092,0.03555045647178846
-0.7878787878787881,0.03086401281507395
-0.6666666666666661,0.02644264484074367
-0.545454545454545,0.022503629183280995
-0.42424242424242387,0.019208031516181907
-0.30303030303030276,0.016664805122817067
-0.18181818181818166,0.01494048867764629
-0.06060606060606055,0.014070830926102156
0.06060606060606055,0.014070830926102156
0.18181818181818166,0.01494048867764629
0.30303030303030276,0.016664805122817067
0.42424242424242475,0.01920803151618192
0.5454545454545459,0.022503629183281033
0.666666666666667,0.026442644840743695
0.7878787878787881,0.03086401281507395
0.9090909090909092,0.03555045647178846
1.0303030303030303,0.040233033403293025
1.1515151515151514,0.04460594191464562
1.2727272727272734,0.04835116141564273
1.3939393939393945,0.05117022137908992
1.5151515151515156,0.05281841088452951
1.6363636363636367,0.05313559531443564
1.7575757575757578,0.05206788879165494
1.878787878787879,0.04967583591928508
2.,0.04612722184284843
2.121212121212121,0.041675585772482475
2.242424242424242,0.03662823883025232
2.3636363636363633,0.031309421884570955
2.4848484848484844,0.026024776861574422
2.6060606060606055,0.021032503188383924
2.7272727272727266,0.01652473935816817
2.8484848484848495,0.012620390911886662
2.9696969696969706,0.009368417264621754
3.0909090909090917,0.006758969038258024
3.212121212121213,0.004738983437352723
3.333333333333334,0.0032288925507160727
3.454545454545455,0.0021377740047506034
3.575757575757576,0.0013752715400294217
3.6969696969696972,0.0008596357044729579
3.8181818181818183,0.0005220625273579008
3.9393939393939394,0.00030803289793173566
4.0606060606060606,0.00017657290158666384
4.181818181818182,0.00009833101482249968
4.303030303030303,0.000053196710048196655
4.424242424242424,0.00002795735495738948
4.545454545454545,0.000014272977996441218
4.666666666666668,7.078337565188821e-6
4.787878787878789,3.409869518049872e-6
4.90909090909091,1.595608579346008e-6
5.030303030303031,7.252536882163284e-7
5.151515151515152,3.2020042049317573e-7
5.272727272727273,1.3731439728016752e-7
5.3939393939393945,5.719614514833443e-8
5.515151515151516,2.3140280627097793e-8
5.636363636363637,9.093198739821922e-9
5.757575757575758,3.470613803197425e-9
5.878787878787879,1.2865689966539083e-9
6.,4.6322604546131953e-10

==> figures/wigPlot/wig16_1d.csv <==
-6.,1.929134264022591e-8
-5.878787878787879,4.752563124952499e-8
-5.757575757575758,1.1371712520139745e-7
-5.636363636363637,2.642776522508381e-7
-5.515151515151516,5.965349813825378e-7
-5.393939393939394,1.307846908814865e-6
-5.2727272727272725,2.785020203330505e-6
-5.151515151515151,5.760438066419871e-6
-5.03030303030303,0.00001157294937149274
-4.909090909090909,0.000022583957750203985
-4.787878787878788,0.000042808503972547845
-4.666666666666666,0.00007882084745938969
-4.545454545454545,0.00014097458325668184
-4.424242424242424,0.0002449274490631687
-4.303030303030303,0.00041337097038074877
-4.181818181818182,0.0006777321843328317
-4.0606060606060606,0.0010794499349652572
-3.9393939393939394,0.0016702628095568034
-3.8181818181818183,0.0025108331181211284
-3.696969696969697,0.0036670411894442383
-3.5757575757575757,0.005203486091376782
-3.4545454545454546,0.0071741650648554705
-3.333333333333333,0.009610959303788755
-3.212121212121212,0.012511332445625177
-3.090909090909091,0.0158273720787656
-2.9696969696969697,0.019458742821709858
-2.8484848484848486,0.023252050107846964
-2.727272727272727,0.027008403554805105
-2.606060606060606,0.030499644917745
-2.484848484848485,0.03349198768538923
-2.3636363636363633,0.035774084830076866
-2.242424242424242,0.037185246658252034
-2.121212121212121,0.037639053559048466
-2.,0.03713813463472764
-1.878787878787879,0.03577733016840429
-1.7575757575757578,0.033734487449096344
-1.6363636363636367,0.03125026784386197
-1.5151515151515147,0.028600082272504355
-1.3939393939393936,0.026062285721978263
-1.2727272727272725,0.023886947582058508
-1.1515151515151514,0.02226900200866547
-1.0303030303030303,0.021328643167397222
-0.9090909090909092,0.02110075322892675
-0.7878787878787881,0.02153413397826383
-0.6666666666666661,0.02250041555431397
-0.545454545454545,0.023811689824282424
-0.42424242424242387,0.02524508855940413
-0.30303030303030276,0.026571691454285742
-0.18181818181818166,0.027586414475848593
-0.06060606060606055,0.028135097655319498
0.06060606060606055,0.028135097655319498
0.18181818181818166,0.027586414475848593
0.30303030303030276,0.026571691454285742
0.42424242424242475,0.025245088559404105
0.5454545454545459,0.023811689824282428
0.666666666666667,0.022500415554313955
0.7878787878787881,0.02153413397826383
0.9090909090909092,0.02110075322892675
1.0303030303030303,0.021328643167397222
1.1515151515151514,0.02226900200866547
1.2727272727272734,0.02388694758205852
1.3939393939393945,0.02606228572197828
1.5151515151515156,0.028600082272504383
1.6363636363636367,0.03125026784386197
1.7575757575757578,0.033734487449096344
1.878787878787879,0.03577733016840429
2.,0.03713813463472764
2.121212121212121,0.037639053559048466
2.242424242424242,0.037185246658252034
2.3636363636363633,0.035774084830076866
2.4848484848484844,0.033491987685389246
2.6060606060606055,0.030499644917745018
2.7272727272727266,0.027008403554805112
2.8484848484848495,0.023252050107846936
2.9696969696969706,0.019458742821709833
3.0909090909090917,0.01582737207876557
3.212121212121213,0.012511332445625155
3.333333333333334,0.00961095930378874
3.454545454545455,0.0071741650648554645
3.575757575757576,0.005203486091376778
3.6969696969696972,0.0036670411894442335
3.8181818181818183,0.0025108331181211284
3.9393939393939394,0.0016702628095568034
4.0606060606060606,0.0010794499349652572
4.181818181818182,0.0006777321843328317
4.303030303030303,0.00041337097038074877
4.424242424242424,0.0002449274490631687
4.545454545454545,0.00014097458325668184
4.666666666666668,0.00007882084745938895
4.787878787878789,0.000042808503972547675
4.90909090909091,0.000022583957750203852
5.030303030303031,0.000011572949371492692
5.151515151515152,5.760438066419847e-6
5.272727272727273,2.7850202033304925e-6
5.3939393939393945,1.3078469088148566e-6
5.515151515151516,5.965349813825378e-7
5.636363636363637,2.642776522508381e-7
5.757575757575758,1.1371712520139745e-7
5.878787878787879,4.752563124952499e-8
6.,1.929134264022591e-8

==> figures/wigPlot/wig30Flat_1d.csv <==
-8.,6.826220879645415e-10
-7.89261744966443,1.5638914169327396e-9
-7.785234899328859,3.503962109278128e-9
-7.677852348993289,7.678122612774409e-9
-7.570469798657718,1.645549555248575e-8
-7.4630872483221475,3.4494183674646e-8
-7.355704697986577,7.072612147057298e-8
-7.248322147651007,1.418516751277105e-7
-7.140939597315437,2.783126814453558e-7
-7.033557046979865,5.341958224725948e-7
-6.926174496644295,1.0031456854652447e-6
-6.818791946308725,1.843116693978509e-6
-6.7114093959731544,3.3135891630914106e-6
-6.604026845637584,5.8295615104923705e-6
-6.496644295302014,0.000010036952936011887
-6.3892617449664435,0.00001691364956612508
-6.281879194630872,0.000027898865569626214
-6.174496644295302,0.00004505032617758905
-6.067114093959732,0.00007122368625516408
-5.9597315436241605,0.00011026153739072141
-5.85234899328859,0.00016717076471056875
-5.74496644295302,0.0002482579577638391
-5.6375838926174495,0.00036118480410559967
-5.530201342281879,0.0005149011997104483
-5.422818791946309,0.0007194156981464362
-5.315436241610739,0.0009853730185241116
-5.208053691275168,0.001323427683487918
-5.100671140939598,0.0017434307362129598
-4.993288590604027,0.0022534799577828717
-4.885906040268456,0.002858917970103001
-4.778523489932886,0.003561390431502947
-4.671140939597315,0.004358091285317574
-4.563758389261745,0.005241318106784254
-4.456375838926174,0.006198435365740382
-4.348993288590604,0.007212298356370893
-4.241610738255034,0.008262131524045459
-4.134228187919463,0.00932479143373739
-4.026845637583893,0.010376287962269559
-3.919463087248322,0.01139339811590358
-3.8120805369127515,0.012355192771104863
-3.704697986577181,0.01324431035430229
-3.597315436241611,0.014047850260997469
-3.4899328859060406,0.014757815081515295
-3.3825503355704702,0.015371093835695645
-3.275167785234899,0.015889037203965613
-3.1677852348993287,0.01631672076019723
-3.0604026845637584,0.016662017627360404
-2.953020134228188,0.01693460631546234
-2.845637583892618,0.017145025350628396
-2.7382550335570475,0.01730385916105029
-2.6308724832214763,0.01742110635455473
-2.523489932885906,0.01750574852649214
-2.4161073825503356,0.017565510107674768
-2.3087248322147653,0.017606780414159886
-2.201342281879195,0.017634658754512443
-2.0939597315436247,0.017653081213744905
-1.9865771812080535,0.017664991524140944
-1.8791946308724832,0.017672525829519545
-1.7718120805369129,0.01767718990778814
-1.6644295302013425,0.017680015818305767
-1.5570469798657722,0.017681691920060295
-1.449664429530202,0.01768266530822774
-1.3422818791946307,0.017683218949550977
-1.2348993288590604,0.017683527456263573
-1.12751677852349,0.017683695941622977
-1.0201342281879198,0.01768378616708347
-0.9127516778523495,0.017683833572319865
-0.8053691275167782,0.017683858028259444
-0.6979865771812079,0.017683870428304823
-0.5906040268456376,0.01768387661510997
-0.4832214765100673,0.01768387965672137
-0.375838926174497,0.017683881131433966
-0.2684563758389267,0.017683881834555933
-0.16107382550335547,0.017683882157079535
-0.05369127516778516,0.01768388228230396
0.05369127516778427,0.017683882282303966
0.16107382550335636,0.01768388215707957
0.2684563758389267,0.017683881834555933
0.375838926174497,0.017683881131433966
0.4832214765100673,0.01768387965672137
0.5906040268456376,0.01768387661510997
0.6979865771812079,0.017683870428304823
0.8053691275167782,0.017683858028259444
0.9127516778523486,0.017683833572319868
1.0201342281879189,0.017683786167083458
1.1275167785234892,0.01768369594162297
1.2348993288590595,0.01768352745626357
1.3422818791946298,0.017683218949550987
1.449664429530202,0.01768266530822774
1.5570469798657722,0.017681691920060295
1.6644295302013425,0.017680015818305767
1.7718120805369129,0.01767718990778814
1.8791946308724832,0.017672525829519545
1.9865771812080535,0.017664991524140944
2.093959731543624,0.017653081213744898
2.201342281879194,0.01763465875451244
2.3087248322147644,0.017606780414159882
2.4161073825503347,0.017565510107674768
2.523489932885905,0.017505748526492147
2.630872483221477,0.017421106354554728
2.7382550335570475,0.01730385916105029
2.845637583892618,0.017145025350628396
2.953020134228188,0.01693460631546234
3.0604026845637584,0.016662017627360404
3.1677852348993287,0.01631672076019723
3.275167785234899,0.015889037203965613
3.3825503355704694,0.01537109383569565
3.4899328859060397,0.014757815081515309
3.59731543624161,0.014047850260997469
3.7046979865771803,0.013244310354302295
3.8120805369127506,0.01235519277110487
3.9194630872483227,0.011393398115903574
4.026845637583893,0.010376287962269559
4.134228187919463,0.00932479143373739
4.241610738255034,0.008262131524045459
4.348993288590604,0.007212298356370893
4.456375838926174,0.006198435365740382
4.563758389261745,0.005241318106784254
4.671140939597315,0.004358091285317574
4.778523489932885,0.0035613904315029547
4.8859060402684555,0.0028589179701030056
4.993288590604026,0.002253479957782877
5.100671140939596,0.0017434307362129676
5.208053691275168,0.001323427683487918
5.315436241610739,0.0009853730185241116
5.422818791946309,0.0007194156981464362
5.530201342281879,0.0005149011997104483
5.6375838926174495,0.00036118480410559967
5.74496644295302,0.0002482579577638391
5.85234899328859,0.00016717076471056875
5.9597315436241605,0.00011026153739072141
6.067114093959731,0.00007122368625516427
6.174496644295301,0.00004505032617758922
6.281879194630871,0.000027898865569626268
6.3892617449664435,0.00001691364956612508
6.496644295302014,0.000010036952936011887
6.604026845637584,5.8295615104923705e-6
6.7114093959731544,3.3135891630914106e-6
6.818791946308725,1.843116693978509e-6
6.926174496644295,1.0031456854652447e-6
7.033557046979865,5.341958224725948e-7
7.140939597315436,2.783126814453577e-7
7.248322147651006,1.4185167512771145e-7
7.355704697986576,7.072612147057344e-8
7.463087248322147,3.4494183674646205e-8
7.570469798657717,1.645549555248585e-8
7.677852348993289,7.678122612774409e-9
7.785234899328859,3.503962109278128e-9
7.89261744966443,1.5638914169327396e-9
8.,6.826220879645415e-10

==> figures/wigPlot/wig30_1d.csv <==
-8.,7.939495251032947e-9
-7.89261744966443,1.7708604751179982e-8
-7.785234899328859,3.860118111143464e-8
-7.677852348993289,8.223236275240535e-8
-7.570469798657718,1.7120326756666072e-7
-7.4630872483221475,3.483450659905337e-7
-7.355704697986577,6.926867719890185e-7
-7.248322147651007,1.3461550387572304e-6
-7.140939597315437,2.5567344617402246e-6
-7.033557046979865,4.745806120317031e-6
-6.926174496644295,8.609337168609982e-6
-6.818791946308725,0.000015263931474863773
-6.7114093959731544,0.000026448543143410515
-6.604026845637584,0.000044789636151730564
-6.496644295302014,0.00007413027608045948
-6.3892617449664435,0.00011991071167715457
-6.281879194630872,0.00018956873752535918
-6.174496644295302,0.0002929031609006594
-6.067114093959732,0.0004423157347133461
-5.9597315436241605,0.0006528212533023238
-5.85234899328859,0.0009416999661176211
-5.74496644295302,0.0013276704972986241
-5.6375838926174495,0.0018294941785455875
-5.530201342281879,0.0024639889929752024
-5.422818791946309,0.0032435325728359735
-5.315436241610739,0.0041732590644222856
-5.208053691275168,0.005248284144080446
-5.100671140939598,0.006451397605932927
-4.993288590604027,0.007751711907475533
-4.885906040268456,0.009104720305593957
-4.778523489932886,0.010454085216386947
-4.671140939597315,0.011735251951174731
-4.563758389261745,0.012880694200673209
-4.456375838926174,0.013826295232005141
-4.348993288590604,0.014518113613129708
-4.241610738255034,0.014918632617463908
-4.134228187919463,0.015011588964596633
-4.026845637583893,0.014804630755972685
-3.919463087248322,0.01432934421742261
-3.8120805369127515,0.013638562588212111
-3.704697986577181,0.012801259299322647
-3.597315436241611,0.011895661703463175
-3.4899328859060406,0.011001446405119755
-3.3825503355704702,0.01019196403038793
-3.275167785234899,0.009527390461247405
-3.1677852348993287,0.009049537778267102
-3.0604026845637584,0.008778820180693524
-2.953020134228188,0.008713599417256891
-2.845637583892618,0.008831865916309297
-2.7382550335570475,0.009094970639000811
-2.6308724832214763,0.009452924014499828
-2.523489932885906,0.009850631981530519
-2.4161073825503356,0.0102343536752376
-2.3087248322147653,0.010557649706008846
-2.201342281879195,0.01078615219407608
-2.0939597315436247,0.010900630087522588
-1.9865771812080535,0.010898037431801141
-1.8791946308724832,0.010790495914619438
-1.7718120805369129,0.010602440781786932
-1.6644295302013425,0.010366407818892361
-1.5570469798657722,0.010118115983117584
-1.449664429530202,0.009891573337880287
-1.3422818791946307,0.009714889438828176
-1.2348993288590604,0.009607323764018709
-1.12751677852349,0.009577866753075339
-1.0201342281879198,0.009625382123458384
-0.9127516778523495,0.009740086664699834
-0.8053691275167782,0.009905952269521939
-0.6979865771812079,0.010103516306932203
-0.5906040268456376,0.010312592537745772
-0.4832214765100673,0.010514476085019257
-0.375838926174497,0.010693404244133302
-0.2684563758389267,0.010837229694902445
-0.16107382550335547,0.010937440171231223
-0.05369127516778516,0.010988781078865823
0.05369127516778427,0.010988781078865825
0.16107382550335636,0.010937440171231223
0.2684563758389267,0.010837229694902445
0.375838926174497,0.010693404244133302
0.4832214765100673,0.010514476085019257
0.5906040268456376,0.010312592537745772
0.6979865771812079,0.010103516306932203
0.8053691275167782,0.009905952269521939
0.9127516778523486,0.009740086664699834
1.0201342281879189,0.009625382123458388
1.1275167785234892,0.009577866753075343
1.2348993288590595,0.00960732376401871
1.3422818791946298,0.009714889438828181
1.449664429530202,0.009891573337880287
1.5570469798657722,0.010118115983117584
1.6644295302013425,0.010366407818892361
1.7718120805369129,0.010602440781786932
1.8791946308724832,0.010790495914619438
1.9865771812080535,0.010898037431801141
2.093959731543624,0.010900630087522588
2.201342281879194,0.010786152194076087
2.3087248322147644,0.01055764970600885
2.4161073825503347,0.010234353675237604
2.523489932885905,0.009850631981530526
2.630872483221477,0.009452924014499823
2.7382550335570475,0.009094970639000811
2.845637583892618,0.008831865916309297
2.953020134228188,0.008713599417256891
3.0604026845637584,0.008778820180693524
3.1677852348993287,0.009049537778267102
3.275167785234899,0.009527390461247405
3.3825503355704694,0.010191964030387921
3.4899328859060397,0.011001446405119759
3.59731543624161,0.011895661703463165
3.7046979865771803,0.012801259299322638
3.8120805369127506,0.01363856258821211
3.9194630872483227,0.014329344217422612
4.026845637583893,0.014804630755972685
4.134228187919463,0.015011588964596633
4.241610738255034,0.014918632617463908
4.348993288590604,0.014518113613129708
4.456375838926174,0.013826295232005141
4.563758389261745,0.012880694200673209
4.671140939597315,0.011735251951174731
4.778523489932885,0.01045408521638696
4.8859060402684555,0.009104720305593965
4.993288590604026,0.007751711907475546
5.100671140939596,0.00645139760593295
5.208053691275168,0.005248284144080446
5.315436241610739,0.0041732590644222856
5.422818791946309,0.0032435325728359735
5.530201342281879,0.0024639889929752024
5.6375838926174495,0.0018294941785455875
5.74496644295302,0.0013276704972986241
5.85234899328859,0.0009416999661176211
5.9597315436241605,0.0006528212533023238
6.067114093959731,0.00044231573471334716
6.174496644295301,0.0002929031609006603
6.281879194630871,0.00018956873752535954
6.3892617449664435,0.00011991071167715457
6.496644295302014,0.00007413027608045948
6.604026845637584,0.000044789636151730564
6.7114093959731544,0.000026448543143410515
6.818791946308725,0.000015263931474863773
6.926174496644295,8.609337168609982e-6
7.033557046979865,4.745806120317031e-6
7.140939597315436,2.5567344617402407e-6
7.248322147651006,1.346155038757239e-6
7.355704697986576,6.92686771989023e-7
7.463087248322147,3.4834506599053564e-7
7.570469798657717,1.7120326756666175e-7
7.677852348993289,8.223236275240535e-8
7.785234899328859,3.860118111143464e-8
7.89261744966443,1.7708604751179982e-8
8.,7.939495251032947e-9

==> figures/wigPlot/wigOpt_e3_1d.csv <==
-8.,4.865922822192815e-6,4.7164155678174686e-7
-7.919597989949748,5.8388413806839195e-6,6.203317014497689e-7
-7.839195979899498,6.996461558522847e-6,8.1296005836762e-7
-7.758793969849246,8.371581966489635e-6,1.0615662911301385e-6
-7.678391959798995,9.999132933398934e-6,1.3811884706557747e-6
-7.597989949748744,0.000011918208227895831,1.7905385770635515e-6
-7.517587939698492,0.000014175731812132017,2.3128130179741745e-6
-7.437185929648241,0.000016828941255421585,2.9766456013690287e-6
-7.35678391959799,0.000019944798402339424,3.817214467808941e-6
-7.276381909547739,0.00002359760414171093,4.877528396821486e-6
-7.1959798994974875,0.000027868360102127836,6.209929135173158e-6
-7.115577889447236,0.000032848005253636354,7.877842420911736e-6
-7.035175879396985,0.0000386425517907148,9.95779357004834e-6
-6.954773869346734,0.00004537578743266471,0.000012541691536690878
-6.874371859296483,0.000053187761063921605,0.000015739392534341436
-6.793969849246231,0.00006223236217120088,0.000019681572539358785
-6.71356783919598,0.00007267892522244264,0.000024522942333114853
-6.633165829145729,0.00008471833928577874,0.00003044581620062467
-6.552763819095477,0.00009856852198396538,0.0000376640142259704
-6.472361809045227,0.0001144745799886335,0.00004642706896306487
-6.391959798994975,0.0001327057295408323,0.000057024723612043794
-6.311557788944723,0.00015355573313515078,0.00006979171734535733
-6.231155778894472,0.00017734949642599229,0.0000851128241622467
-6.150753768844221,0.0002044502229228248,0.00010342806099469723
-6.07035175879397,0.00023526033146125227,0.00012523795545108632
-5.989949748743719,0.00027021773032245914,0.0001511087777570547
-5.909547738693467,0.00030979588931824423,0.0001816776515270968
-5.829145728643216,0.00035451120190748146,0.00021765741954468112
-5.748743718592965,0.0004049304949218756,0.00025984107587080174
-5.668341708542714,0.0004616706592923783,0.00030910554939000766
-5.5879396984924625,0.0005253935667499632,0.00036641465116882385
-5.507537688442211,0.0005968066329767672,0.0004328210151475409
-5.427135678391959,0.0006766709876873582,0.0005094668180832183
-5.346733668341709,0.0007658069825211846,0.0005975830060290084
-5.266331658291458,0.0008650898065718134,0.0006984867629504696
-5.185929648241206,0.000975442755181313,0.0008135770239896293
-5.105527638190955,0.0010978392589135481,0.000944327867811241
-5.025125628140703,0.0012333103451343,0.0010922795867955193
-4.944723618090452,0.001382944132241692,0.0012590272209325975
-4.864321608040201,0.0015478753865542233,0.0014462064269584551
-4.78391959798995,0.001729278588211792,0.0016554766709149576
-4.703517587939698,0.0019283715299259114,0.001888501769854676
-4.623115577889447,0.0021464175408151846,0.002146927798716406
-4.542713567839196,0.00238471468441499,0.0024323584525156503
-4.4623115577889445,0.002644580683049264,0.0027463281211073725
-4.381909547738694,0.002927348622920304,0.003090273051464737
-4.301507537688442,0.0032343686176042434,0.0034655009818009767
-4.221105527638191,0.003566998053506916,0.0038731596657657417
-4.14070351758794,0.003926580760952708,0.004314204861434592
-4.060301507537688,0.0043144335885502505,0.0047893685171377124
-3.9798994974874375,0.00473184461055772,0.005299127900539491
-3.899497487437186,0.005180064494723653,0.005843676378459137
-3.8190954773869343,0.005660282543096541,0.006422896633740654
-3.7386934673366836,0.006173605222403536,0.007036337238987663
-3.658291457286432,0.006721049820761569,0.0076831934930124204
-3.5778894472361804,0.007303537009813602,0.008362293287463412
-3.4974874371859297,0.00792186636536868,0.009072088727153546
-3.417085427135678,0.008576689533834485,0.00981065429168416
-3.3366834170854274,0.009268500381803844,0.01057569226656302
-3.2562814070351758,0.009997629801503287,0.011364545940565907
-3.175879396984924,0.010764223540913375,0.012174220907568922
-3.0954773869346734,0.01156821369387193,0.01300141481810092
-3.015075376884422,0.012409308205571514,0.013842555858334297
-2.934673366834171,0.013286990236368671,0.014693849977137404
-2.8542713567839195,0.014200501464895094,0.015551336693391852
-2.773869346733668,0.015148816058726105,0.016410953362356404
-2.693467336683417,0.016130633517371363,0.01726860782366067
-2.6130653266331656,0.017144385806600344,0.018120259224741628
-2.532663316582915,0.018188229335893105,0.018962006785602725
-2.4522613065326633,0.01926002536657863,0.019790186585156307
-2.3718592964824117,0.02035734034522892,0.020601476888229636
-2.291457286432161,0.021477464072786317,0.02139301291171458
-2.2110552763819094,0.022617412889735393,0.022162512597270898
-2.1306532663316586,0.0237739194384209,0.02290841632084126
-2.050251256281407,0.024943443751572397,0.0236300454806358
-1.9698492462311554,0.026122204712589765,0.02432778762831036
-1.8894472361809047,0.0273061954058873,0.025003320036432578
-1.809045226130653,0.02849118323880355,0.025659890294521096
-1.7286432160804015,0.02967273319980479,0.02630268202145149
-1.6482412060301508,0.03084625290357963,0.026939305795828237
-1.5678391959798992,0.0320070186976095,0.027580468581184632
-1.4874371859296485,0.03315018459138783,0.028240884264817405
-1.4070351758793969,0.0342708166536257,0.028940481566545495
-1.3266331658291453,0.0353639494603409,0.029705923438263247
-1.2462311557788945,0.036424618832862625,0.030572347682120138
-1.165829145728643,0.03744787529076649,0.03158504595084438
-1.0854271356783922,0.038428826129213015,0.03280050907225458
-1.0050251256281406,0.03936269882645501,0.03428591739526913
-0.924623115577889,0.04024487387466251,0.0361158552940691
-0.8442211055276383,0.0410708961226601,0.03836496889109308
-0.7638190954773867,0.04183651939089926,0.041095698071614374
-0.683417085427136,0.042537771286169486,0.044341277635631456
-0.6030150753768844,0.04317097814092228,0.04808590305547034
-0.5226130653266328,0.04373276585580927,0.05224595404998865
-0.44221105527638205,0.04422010154573831,0.05665777603802589
-0.36180904522613044,0.044630355700743335,0.0610778658578033
-0.2814070351758797,0.044961311564002904,0.0651996999658335
-0.20100502512562812,0.045211144194300425,0.06868778680755501
-0.12060301507537652,0.045378452466712856,0.0712245981726434
-0.0402010050251258,0.04546232183027214,0.0725613924654293
0.040201005025124914,0.04546232183027213,0.0725613924654293
0.12060301507537652,0.045378452466712856,0.0712245981726434
0.20100502512562812,0.045211144194300425,0.06868778680755501
0.2814070351758797,0.044961311564002904,0.0651996999658335
0.36180904522613133,0.04463035570074335,0.06107786585780327
0.44221105527638116,0.044220101545738334,0.05665777603802595
0.5226130653266328,0.04373276585580927,0.05224595404998865
0.6030150753768844,0.04317097814092228,0.04808590305547034
0.683417085427136,0.042537771286169486,0.044341277635631456
0.7638190954773876,0.04183651939089926,0.04109569807161436
0.8442211055276392,0.04107089612266008,0.03836496889109304
0.924623115577889,0.04024487387466251,0.0361158552940691
1.0050251256281406,0.03936269882645501,0.03428591739526913
1.0854271356783922,0.038428826129213015,0.03280050907225458
1.1658291457286438,0.03744787529076649,0.03158504595084436
1.2462311557788954,0.036424618832862625,0.030572347682120134
1.3266331658291453,0.0353639494603409,0.029705923438263247
1.4070351758793969,0.0342708166536257,0.028940481566545495
1.4874371859296485,0.03315018459138783,0.028240884264817405
1.5678391959799,0.03200701869760949,0.02758046858118463
1.6482412060301517,0.030846252903579632,0.02693930579582824
1.7286432160804015,0.02967273319980479,0.02630268202145149
1.809045226130653,0.02849118323880355,0.025659890294521096
1.8894472361809047,0.0273061954058873,0.025003320036432578
1.9698492462311563,0.026122204712589747,0.02432778762831035
2.050251256281408,0.02494344375157239,0.023630045480635794
2.1306532663316577,0.0237739194384209,0.022908416320841264
2.2110552763819094,0.022617412889735393,0.022162512597270898
2.291457286432161,0.021477464072786317,0.02139301291171458
2.3718592964824126,0.020357340345228903,0.020601476888229633
2.452261306532664,0.019260025366578615,0.019790186585156296
2.532663316582914,0.01818822933589311,0.01896200678560273
2.6130653266331656,0.017144385806600344,0.018120259224741628
2.693467336683417,0.016130633517371363,0.01726860782366067
2.773869346733669,0.015148816058726096,0.016410953362356383
2.8542713567839204,0.014200501464895087,0.015551336693391838
2.9346733668341702,0.013286990236368682,0.014693849977137416
3.015075376884422,0.012409308205571514,0.013842555858334297
3.0954773869346734,0.01156821369387193,0.01300141481810092
3.175879396984925,0.01076422354091336,0.012174220907568914
3.2562814070351767,0.009997629801503273,0.011364545940565894
3.3366834170854265,0.009268500381803846,0.010575692266563025
3.417085427135678,0.008576689533834485,0.00981065429168416
3.4974874371859297,0.00792186636536868,0.009072088727153546
3.5778894472361813,0.007303537009813598,0.008362293287463407
3.658291457286433,0.00672104982076156,0.007683193493012411
3.7386934673366827,0.006173605222403544,0.007036337238987672
3.8190954773869343,0.005660282543096541,0.006422896633740654
3.899497487437186,0.005180064494723653,0.005843676378459137
3.9798994974874375,0.00473184461055772,0.005299127900539491
4.060301507537689,0.004314433588550247,0.004789368517137706
4.140703517587941,0.003926580760952703,0.004314204861434587
4.221105527638191,0.003566998053506916,0.0038731596657657417
4.301507537688442,0.0032343686176042434,0.0034655009818009767
4.381909547738694,0.002927348622920304,0.003090273051464737
4.462311557788945,0.0026445806830492622,0.002746328121107369
4.542713567839197,0.0023847146844149848,0.0024323584525156464
4.623115577889447,0.0021464175408151846,0.002146927798716406
4.703517587939698,0.0019283715299259114,0.001888501769854676
4.78391959798995,0.001729278588211792,0.0016554766709149576
4.864321608040202,0.001547875386554222,0.0014462064269584536
4.944723618090453,0.0013829441322416914,0.0012590272209325967
5.025125628140703,0.0012333103451343,0.0010922795867955193
5.105527638190955,0.0010978392589135481,0.000944327867811241
5.185929648241206,0.000975442755181313,0.0008135770239896293
5.266331658291458,0.0008650898065718134,0.0006984867629504696
5.3467336683417095,0.0007658069825211837,0.0005975830060290076
5.427135678391959,0.0006766709876873582,0.0005094668180832183
5.507537688442211,0.0005968066329767672,0.0004328210151475409
5.5879396984924625,0.0005253935667499632,0.00036641465116882385
5.668341708542714,0.0004616706592923783,0.00030910554939000766
5.748743718592966,0.00040493049492187476,0.00025984107587080093
5.829145728643216,0.00035451120190748146,0.00021765741954468112
5.909547738693467,0.00030979588931824423,0.0001816776515270968
5.989949748743719,0.00027021773032245914,0.0001511087777570547
6.07035175879397,0.00023526033146125227,0.00012523795545108632
6.150753768844222,0.0002044502229228244,0.00010342806099469692
6.231155778894472,0.00017734949642599229,0.0000851128241622467
6.311557788944723,0.00015355573313515078,0.00006979171734535733
6.391959798994975,0.0001327057295408323,0.000057024723612043794
6.472361809045227,0.0001144745799886335,0.00004642706896306487
6.552763819095478,0.00009856852198396515,0.0000376640142259703
6.633165829145728,0.000084718339285779,0.00003044581620062478
6.71356783919598,0.00007267892522244264,0.000024522942333114853
6.793969849246231,0.00006223236217120088,0.000019681572539358785
6.874371859296483,0.000053187761063921605,0.000015739392534341436
6.9547738693467345,0.0000453757874326647,0.000012541691536690868
7.035175879396984,0.00003864255179071487,9.957793570048371e-6
7.115577889447236,0.000032848005253636354,7.877842420911736e-6
7.1959798994974875,0.000027868360102127836,6.209929135173158e-6
7.276381909547739,0.00002359760414171093,4.877528396821486e-6
7.356783919597991,0.000019944798402339387,3.817214467808928e-6
7.4371859296482405,0.000016828941255421616,2.9766456013690363e-6
7.517587939698492,0.000014175731812132017,2.3128130179741745e-6
7.597989949748744,0.000011918208227895831,1.7905385770635515e-6
7.678391959798995,9.999132933398934e-6,1.3811884706557747e-6
7.758793969849247,8.371581966489613e-6,1.0615662911301353e-6
7.839195979899499,6.996461558522833e-6,8.129600583676174e-7
7.919597989949748,5.8388413806839195e-6,6.203317014497689e-7
8.,4.865922822192815e-6,4.7164155678174686e-7
